Evolving Microstructures in Relaxed Continuum Damage Mechanics for Strain Softening

A new relaxation approach is proposed which allows for the description of stress- and strain-softening at finite strains. The model is based on the construction of a convex hull replacing the originally non-convex incremental stress potential which in turn represents damage in terms of the classical $(1-D)$ approach. This convex hull is given as the linear convex combination of weakly and strongly damaged phases and thus, it represents the homogenization of a microstructure bifurcated in the two phases. As a result thereof, damage evolves in the convexified regime mainly by an increasing volume fraction of the strongly damaged phase. In contrast to previous relaxed incremental formulations in G\"urses and Miehe [16] and Balzani and Ortiz [2], where the convex hull has been kept fixated after construction, here, the strongly damaged phase is allowed to elastically unload upon further loading. At the same time, its volume fraction increases nonlinearly within the convexified regime. Thus, strain-softening in the sense of a decreasing stress with increasing strain can be modeled. The major advantage of the proposed approach is that it ensures mesh-independent structural simulations without the requirement of additional length-scale related parameters or nonlocal quantities, which simplifies an implementation using classical material subroutine interfaces. In this paper, focus is on the relaxation of one-dimensional models for fiber damage which are combined with a microsphere approach to allow for the description of three-dimensional fiber dispersions appearing in fibrous materials such as soft biological tissues. Several numerical examples are analyzed to show the overall response of the model and the mesh-independence of resulting structural calculations.

==> figures/tikz/rawdata/AAA_long_handfit_yeoh.txt <==
0.0035000000000000586	0.0
0.006999999999999895	0.46480307897708234
0.010499999999999954	0.9260481734008399
0.014000000000000012	1.3839994908424813
0.01750000000000007	1.8389478438158964
0.020999999999999908	2.291225690851601
0.024499999999999966	2.7412211590951223
0.028000000000000025	3.1893910467669557
0.031500000000000083	3.636272805489328
0.03499999999999992	4.08249550360532
0.03849999999999998	4.528789772124364
0.04200000000000004	4.975996734765898
0.045500000000000096	5.42507592266579
0.04899999999999993	5.877112172602505
0.05249999999999999	6.333321505026545
0.05600000000000005	6.795055974695995
0.059499999999999886	7.263807482292027
0.06299999999999994	7.741210529994827
0.0665	8.229043897635421
0.07000000000000006	8.729231208721803
0.07350000000000012	9.243840347415428
0.07699999999999996	9.775081678457877
0.08050000000000002	10.325305012235162
0.08400000000000007	10.896995246732091
0.08749999999999991	11.492766607236598
0.09099999999999997	12.115355393529283
0.09450000000000003	12.767611133150716
0.09800000000000009	13.452486028522792
0.10149999999999992	14.173022575510247
0.10499999999999998	14.93233922190994
0.10850000000000004	15.733613926770714
0.1120000000000001	16.580065475940835
0.11549999999999994	17.474932406426746
0.119	18.42144939267165
0.12250000000000005	19.422820952516556
0.1260000000000001	20.48219234016792
0.12950000000000017	21.60261750889213
0.133	22.78702404827236
0.13650000000000007	24.0381750307374
0.14000000000000012	25.358627740656353
0.14349999999999996	26.750689307616383
0.14700000000000002	28.216369324534654
0.15050000000000008	29.757329601844894
0.15400000000000014	31.374831291961637
0.1575000000000002	33.06967971408843
0.16100000000000003	34.84216731850789
0.1645000000000001	36.69201535178296
0.16800000000000015	38.61831491928719
0.17149999999999999	40.61946828818506
0.17500000000000004	42.69313143080851
0.1785000000000001	44.83615897281657
0.18200000000000016	47.0445528794799
0.1855	49.31341638256975
0.18900000000000006	51.636914814444765
0.19250000000000012	54.00824516873126
0.19600000000000017	56.41961634081635
0.1995	58.86224210787455
0.20300000000000007	61.326348977410404
0.20650000000000013	63.80120105504744
0.2100000000000002	66.27514404521933
0.21350000000000002	68.73567039112518
0.21700000000000008	71.16950737150556
0.22050000000000014	73.56272969083378
0.2240000000000002	75.90089771727267
0.22750000000000004	78.16922203215952
0.2310000000000001	80.35275435200256
0.23450000000000015	82.43660416898011
0.2380000000000002	84.4061796339978
0.24150000000000005	86.24745028837053
0.2450000000000001	87.94722825405121
0.24850000000000017	89.49346344329366
0.2520000000000002	90.87554727970694
0.25550000000000006	92.69623936412127
0.2590000000000001	92.69883704104345
0.2625000000000002	92.70142031500454
0.266	92.53941192130812
0.2695000000000001	92.4945510880641
0.27300000000000013	92.4499369365426
0.2765000000000002	92.0955445451362
0.28000000000000025	92.00417149487029
0.2835000000000001	91.50363289478915
0.28700000000000014	90.90258610663001
0.2905000000000002	90.19955861175089
0.29400000000000004	89.39296482929899
0.2975000000000001	88.4810995705107
0.30100000000000016	87.46213097952632
0.3045000000000002	86.33409291423266
0.3080000000000003	84.2646830879814
0.3115000000000001	82.8454426298796
0.31500000000000017	81.30813324640674
0.3185000000000002	78.59396670479374
0.32200000000000006	75.58255966388121
0.3255000000000001	75.58255966388121
0.3290000000000002	75.58255966388121
0.33250000000000024	75.58255966388121
0.3360000000000003	75.58255966388121
0.33950000000000014	75.58255966388121
0.3430000000000002	75.58255966388121
0.34650000000000025	75.58255966388121
0.3500000000000001	75.58255966388121


==> figures/tikz/rawdata/aaa_long.csv <==
0.0006261180679785483, -0.5405405405405475
0.01565295169946332, 0.2702702702702737
0.021914132379248663, 0.2702702702702737
0.028175313059033993, 0.810810810810807
0.03381037567084079, 1.3513513513513402
0.04007155635062612, 2.162162162162147
0.04570661896243293, 3.243243243243242
0.0513416815742397, 4.054054054054049
0.05760286225402504, 5.13513513513513
0.06323792486583184, 7.027027027027017
0.06949910554561718, 8.108108108108098
0.0757602862254025, 10
0.08139534883720932, 11.621621621621614
0.08765652951699464, 13.78378378378379
0.09329159212880143, 15.675675675675663
0.09955277280858675, 17.29729729729729
0.10518783542039355, 20.810810810810807
0.11082289803220037, 22.432432432432435
0.11771019677996424, 24.864864864864856
0.12334525939177103, 27.29729729729729
0.12898032200357779, 29.459459459459453
0.13524150268336316, 32.432432432432435
0.14150268336314847, 35.40540540540539
0.14651162790697675, 39.18918918918918
0.15277280858676207, 41.35135135135134
0.15903398926654738, 44.59459459459459
0.16404293381037566, 47.027027027027025
0.17030411449016097, 50.8108108108108
0.1765652951699463, 54.05405405405405
0.1828264758497316, 57.83783783783783
0.18846153846153846, 61.35135135135135
0.19409660107334525, 64.32432432432432
0.199731663685152, 68.37837837837836
0.20599284436493737, 71.89189189189187
0.21225402504472268, 75.13513513513513
0.21788908765652948, 78.9189189189189
0.2241502683363148, 82.16216216216216
0.2297853309481216, 84.86486486486486
0.23604651162790696, 87.83783783783782
0.24230769230769228, 91.62162162162161
0.24794275491949908, 94.32432432432431
0.2542039355992844, 96.48648648648648
0.25983899821109124, 97.56756756756756
0.26610017889087656, 97.29729729729729
0.27173524150268336, 91.89189189189189
0.27799642218246867, 91.35135135135134
0.28363148479427547, 88.9189189189189
0.2898926654740608, 81.35135135135134
0.29552772808586764, 76.48648648648648
0.30116279069767443, 73.78378378378378


==> figures/tikz/rawdata/energy_neohooke_lambda=0.0_mu=0.5_Dinfty=0.99_D0=0.5/F_W_1.08.txt <==
0.01	0.5042554730929252
0.02	0.4926321729935376
0.03	0.48245267812264786
0.04	0.4728699376705305
0.05	0.46362016977059856
0.06	0.4545872276087745
0.07	0.4457102853139649
0.08	0.43695400734062323
0.09	0.42829645292149293
0.1	0.41972339703628353
0.11	0.41122537201625414
0.12	0.4027960013500265
0.13	0.3944310022485967
0.14	0.3861275584782436
0.15	0.37788390969889146
0.16	0.3696990732450863
0.17	0.36157265006442524
0.18	0.3535046858966114
0.19	0.34549556974499734
0.2	0.33754595814971095
0.21	0.32965671770306687
0.22	0.3218288807136745
0.23	0.31406361051304016
0.24	0.3063621739445676
0.25	0.29872591927884556
0.26	0.291156258281939
0.27	0.2836546515002692
0.28	0.27622259606442173
0.29	0.2688616154858781
0.3	0.261573251045719
0.31	0.25435905446656776
0.32	0.24722058162780952
0.33	0.24015938713594692
0.34	0.23317701960138842
0.35	0.22627501750324203
0.36	0.21945490554713193
0.37	0.21271819143935566
0.38	0.20606636301508652
0.39	0.1995008856697168
0.4	0.19302320005151824
0.41	0.18663471998107345
0.42	0.180336830568804
0.43	0.17413088650668468
0.44	0.16801821051410964
0.45	0.1620000919210584
0.46	0.15607778537432482
0.47	0.15025250965472942
0.48	0.14452544659503536
0.49	0.13889774008977257
0.5	0.13337049518943184
0.51	0.12794477727253
0.52	0.1226216112899296
0.53	0.11740198107654182
0.54	0.11228682872616363
0.55	0.10727705402573845
0.56	0.10237351394577593
0.57	0.09757702218405556
0.58	0.09288834876006807
0.59	0.0883082196579214
0.6	0.08383731651568777
0.61	0.07947627635936666
0.62	0.0752256913798156
0.63	0.07108610875115312
0.64	0.06705803048926429
0.65	0.06314191334915359
0.66	0.059338168759980714
0.67	0.055647162796697014
0.68	0.052069216187272394
0.69	0.04860460435455677
0.7	0.045253557491874374
0.71	0.042016260671488725
0.72	0.03889285398511583
0.73	0.035883432715689556
0.74	0.032988047539610876
0.75	0.03020670475873305
0.76	0.027539366561354417
0.77	0.02498595131149922
0.78	0.022546333865785417
0.79	0.02022034591718258
0.8	0.01800777636497125
0.81	0.015908371710221747
0.82	0.01392183647611328
0.83	0.012047833652417017
0.84	0.010285985163467737
0.85	0.008635872358950858
0.86	0.007097036526830802
0.87	0.005668979427746745
0.88	0.004351163850197681
0.89	0.003143014185844617
0.9	0.002043917024247277
0.91	0.0010532217663583587
0.92	0.00017024125609244045
0.93	-0.000605382374466723
0.94	-0.0012738852305179682
0.95	-0.0018364545038469515
0.96	-0.0022942680584941977
0.97	-0.0026484671396337367
0.98	-0.00290015787595288
0.99	-0.0030504127057644492
1.0	-0.003100271731452775
1.01	-0.0030507440065288827
1.02	-0.0029028087592830043
1.03	-0.002657416556741843
1.04	-0.002315490412394927
1.05	-0.0018779268409157002
1.06	-0.0013455968628951487
1.07	-0.0007193469624014459
1.08	0.0
1.09	0.0008109880957257176
1.1	0.0017118809573936633
1.11	0.0027014358562121865
1.12	0.003778388874931815
1.13	0.004941455760388569
1.14	0.006189332779127643
1.15	0.007520697575458812
1.16	0.0089342100313059
1.17	0.01042851312721077
1.18	0.012002233803868723
1.19	0.01365398382357269
1.2	0.015382360630954994
1.21	0.017185948212424418
1.22	0.01906331795370192
1.23	0.021013029494873048
1.24	0.023033631582376535
1.25	0.02512366291736773
1.26	0.027281652999899597
1.27	0.02950612296837485
1.28	0.03179558643373859
1.29	0.034148550307884995
1.3	0.03656351562577037
1.31	0.0390389783607315
1.32	0.041573430232522635
1.33	0.04416535950759509
1.34	0.04681325179115975
1.35	0.04951559081058171
1.36	0.05227085918967095
1.37	0.05507753921344577
1.38	0.057934113582961244
1.39	0.06083906615980411
1.4	0.06379088269987532
1.41	0.0667880515760888
1.42	0.0698290644896355
1.43	0.07291241716946967
1.44	0.07603661005969581
1.45	0.0792001489945402
1.46	0.0824015458606136
1.47	0.08563931924618268
1.48	0.0889119950771799
1.49	0.09221810723969992
1.5	0.09555619818874589
1.51	0.09892481954299609
1.52	0.10232253266538593
1.53	0.10574790922930921
1.54	0.10919953177025371
1.55	0.11267599422271174
1.56	0.11617590244220594
1.57	0.11969787471229831
1.58	0.12324054223645498
1.59	0.1268025496146586
1.6	0.13038255530467135
1.61	0.13397923206786766
1.62	0.13759126739956645
1.63	0.14121736394380935
1.64	0.14485623989254098
1.65	0.1485066293691661
1.66	0.1521672827964618
1.67	0.1558369672488496
1.68	0.15951446678902886
1.69	0.16319858278899885
1.7	0.16688813423550103
1.71	0.17058195801992632
1.72	0.17427890921274775
1.73	0.17797786132254273
1.74	0.18167770653968746
1.75	0.1853773559648158
1.76	0.18907573982213738
1.77	0.19277180765773377
1.78	0.1964645285229486
1.79	0.20015289114300638
1.8	0.20383590407099822
1.81	0.2075125958273859
1.82	0.2111820150251828
1.83	0.21484323048097625
1.84	0.21849533131197224
1.85	0.22213742701924094
1.86	0.2257686475573556
1.87	0.22938814339062508
1.88	0.23299508553612303
1.89	0.23658866559372743
1.9	0.24016809576338827
1.91	0.24373260884985004
1.92	0.24728145825505538
1.93	0.2508139179584703
1.94	0.2543292824855704
1.95	0.25782686686473183
1.96	0.261306006572782
1.97	0.26476605746945997
1.98	0.2682063957210486
1.99	0.271626417713439
2.0	0.27502553995489165
2.01	0.2784031989687673
2.02	0.28175885117649213
2.03	0.28509197277103515
2.04	0.2884020595811748
2.05	0.2916886269268261
2.06	0.29495120946571474
2.07	0.29818936103167254
2.08	0.30140265446483927
2.09	0.30459068143405016
2.1	0.3077530522516955
2.11	0.3108893956813284
2.12	0.31399935873831025
2.13	0.31708260648377157
2.14	0.3201388218121723
2.15	0.3231677052327396
2.16	0.32616897464506694
2.17	0.32914236510914935
2.18	0.3320876286101339
2.19	0.33500453381806
2.2	0.33789286584286443
2.21	0.34075242598491845
2.22	0.3435830314813722
2.23	0.34638451524856667
2.24	0.3491567256207814
2.25	0.35189952608557645
2.26	0.35461279501598847
2.27	0.35729642539983336
2.28	0.35995032456636905
2.29	0.36257441391056505
2.3	0.36516862861522353
2.31	0.367732917371192
2.32	0.3702672420959043
2.33	0.37277157765048324
2.34	0.37524591155563153
2.35	0.377690243706537
2.36	0.3801045860870104
2.37	0.382488962483073
2.38	0.3848434081962013
2.39	0.38716796975644
2.4	0.3894627046355797
2.41	0.39172768096059957
2.42	0.3939629772275653
2.43	0.3961686820161692
2.44	0.3983448937050957
2.45	0.40049172018838725
2.46	0.4026092785929852
2.47	0.4046976949976107
2.48	0.4067571041531481
2.49	0.4087876492046875
2.5	0.41078948141538
2.51	0.41276275989224703
2.52	0.4147076513140932
2.53	0.4166243296616498
2.54	0.4185129759500886
2.55	0.42037377796402636
2.56	0.4222069299951418
2.57	0.42401263258252425
2.58	0.42579109225586015
2.59	0.4275425212815663
2.6	0.4292671374119699
2.61	0.43096516363762954
2.62	0.43263682794289254
2.63	0.4342823630647678
2.64	0.43590200625520076
2.65	0.4374959990468254
2.66	0.43906458702226575
2.67	0.4406080195870496
2.68	0.4421265497462045
2.69	0.4436204338845861
2.7	0.44508993155099635
2.71	0.4465353052461429
2.72	0.44795682021447786
2.73	0.4493547442399621
2.74	0.45072934744578913
2.75	0.45208090209809887
2.76	0.4534096824137152
2.77	0.4547159643719247
2.78	0.45600002553032265
2.79	0.45726214484473665
2.8	0.45850260249324987
2.81	0.4597216797043228
2.82	0.46091965858902934
2.83	0.4620968219774004
2.84	0.4632534532588834
2.85	0.46438983622690516
2.86	0.465506254927537
2.87	0.46660299351224993
2.88	0.46768033609474474
2.89	0.4687385666118448
2.9	0.4697779686884302
2.91	0.47079882550639146
2.92	0.4718014196775819
2.93	0.47278603312073914
2.94	0.47375294694234754
2.95	0.4747024413214124
2.96	0.4756347953981099
2.97	0.4765502871662805
2.98	0.47744919336972375
2.99	0.47833178940226223
3.0	0.4791983492115263
3.01	0.480049145206421
3.02	0.48088444816823034
3.03	0.4817045271653117
3.04	0.4825096494713332
3.05	0.4833000804870055
3.06	0.4840760836652586
3.07	0.48483792043980983
3.08	0.48558585015707395
3.09	0.4863201300113568
3.1	0.48704101498328617
3.11	0.4877487577814125
3.12	0.488443608786937
3.13	0.4891258160014968
3.14	0.4897956249979611
3.15	0.4904532788741704
3.16	0.4910990182095671
3.17	0.4917330810246536
3.18	0.4923557027432212
3.19	0.4929671161572888
3.2	0.49356755139468794
3.21	0.4941572358892418
3.22	0.494736394353467
3.23	0.495305248753747
3.24	0.49586401828790966
3.25	0.4964129193651529
3.26	0.49695216558825334
3.27	0.49748196773800263
3.28	0.49800253375980524
3.29	0.4985140687523832
3.3	0.4990167749585252
3.31	0.4995108517578188
3.32	0.49999649566131094
3.33	0.5004739003080334
3.34	0.5009432564633405
3.35	0.501404752018993
3.36	0.5018585719949404
3.37	0.5023048985427372
3.38	0.50274391095054
3.39	0.503175785649632
3.4	0.5036006962224138
3.41	0.5040188134118149
3.42	0.5044303051320613
3.43	0.504835336480759
3.44	0.5052340697522293
3.45	0.5056266644520531
3.46	0.5060132773127679
3.47	0.506394062310674
3.48	0.5067691706836903
3.49	0.5071387509502274
3.5	0.507502948929013
3.51	0.5078619077598365
3.52	0.5082157679251609
3.53	0.5085646672725594
3.54	0.5089087410379316
3.55	0.5092481218694573
3.56	0.5095829398522447
3.57	0.5099133225336361
3.58	0.5102393949491215
3.59	0.5105612796488332
3.6	0.510879096724574
3.61	0.5111929638373442
3.62	0.5115029962453297
3.63	0.5118093068323202
3.64	0.5121120061365187
3.65	0.5124112023797076
3.66	0.5127070014967401
3.67	0.5129995071653297
3.68	0.5132888208360986
3.69	0.5135750417628591
3.7	0.5138582670330989
3.71	0.5141385915986432
3.72	0.514416108306462
3.73	0.5146909079295996
3.74	0.5149630791982014
3.75	0.5152327088306075
3.76	0.5154998815644973
3.77	0.5157646801880553
3.78	0.5160271855711389
3.79	0.5162874766964249
3.8	0.5165456306905203
3.81	0.5168017228550033
3.82	0.5170558266973935
3.83	0.5173080139620196
3.84	0.5175583546607736
3.85	0.5178069171037294
3.86	0.5180537679296171
3.87	0.5182989721361297
3.88	0.5185425931100565
3.89	0.5187846926572173
3.9	0.5190253310321962
3.91	0.519264566967857
3.92	0.5195024577046257
3.93	0.5197390590195317
3.94	0.5199744252550003
3.95	0.5202086093473801
3.96	0.520441662855198
3.97	0.5206736359871365
3.98	0.5209045776297183
3.99	0.5211345353746972
4.0	0.5213635555461449
4.01	0.5215916832272234
4.02	0.5218189622866436
4.03	0.5220454354048016
4.04	0.5222711440995844
4.05	0.5224961287518439
4.06	0.522720428630534
4.07	0.5229440819175075
4.08	0.5231671257319654
4.09	0.5233895961545618
4.1	0.5236115282511566
4.11	0.5238329560962145
4.12	0.5240539127958546
4.13	0.5242744305105338
4.14	0.5244945404773873
4.15	0.524714273032193
4.16	0.5249336576309955
4.17	0.5251527228713548
4.18	0.5253714965132457
4.19	0.5255900054995968
4.2	0.5258082759764655
4.21	0.5260263333128641
4.22	0.5262442021202214
4.23	0.5264619062714957
4.24	0.5266794689199286
4.25	0.5268969125174496
4.26	0.5271142588327333
4.27	0.5273315289689029
4.28	0.5275487433808912
4.29	0.5277659218924613
4.3	0.5279830837128812
4.31	0.5282002474532657
4.32	0.5284174311425816
4.33	0.5286346522433203
4.34	0.5288519276668466
4.35	0.5290692737884146
4.36	0.5292867064618718
4.37	0.529504241034038
4.38	0.5297218923587728
4.39	0.5299396748107308
4.4	0.5301576022988164
4.41	0.5303756882793238
4.42	0.5305939457687925
4.43	0.5308123873565569
4.44	0.5310310252170118
4.45	0.5312498711215852
4.46	0.531468936450439
4.47	0.5316882322038807
4.48	0.5319077690135068
4.49	0.5321275571530755
4.5	0.5323476065491206
4.51	0.5325679267912908
4.52	0.5327885271424451
4.53	0.5330094165484887
4.54	0.5332306036479666
4.55	0.5334520967814107
4.56	0.5336739040004514
4.57	0.5338960330766838
4.58	0.5341184915103205
4.59	0.5343412865385992
4.6	0.5345644251439958
4.61	0.5347879140621827
4.62	0.5350117597898094
4.63	0.5352359685920554
4.64	0.5354605465099851
4.65	0.5356854993676892
4.66	0.5359108327792572
4.67	0.5361365521555326
4.68	0.5363626627106857
4.69	0.5365891694686107
4.7	0.5368160772691419
4.71	0.5370433907740757
4.72	0.5372711144730535
4.73	0.5374992526892404
4.74	0.5377278095848677
4.75	0.5379567891666033
4.76	0.5381861952907572
4.77	0.5384160316683546
4.78	0.538646301870038
4.79	0.5388770093308446
4.8	0.5391081573548113
4.81	0.5393397491194782
4.82	0.539571787680228
4.83	0.5398042759745045
4.84	0.5400372168259009
4.85	0.5402706129481218
4.86	0.5405044669488237
4.87	0.540738781333342
4.88	0.5409735585082849
4.89	0.5412088007850329
4.9	0.5414445103831198
4.91	0.5416806894335096
4.92	0.5419173399817587
4.93	0.542154463991096
4.94	0.5423920633453851
4.95	0.5426301398520026
4.96	0.5428686952446184
4.97	0.5431077311858823
4.98	0.5433472492700335
4.99	0.5435872510254132
5.0	0.5438277379168912
5.01	0.5440687113482319
5.02	0.5443101726643549
5.03	0.5445521231535391
5.04	0.5447945640495406
5.05	0.5450374965336537
5.06	0.5452809217366832
5.07	0.5455248407408566
5.08	0.5457692545816817
5.09	0.5460141642497234
5.1	0.5462595706923288
5.11	0.546505474815288
5.12	0.5467518774844418
5.13	0.5469987795272286
5.14	0.5472461817341727
5.15	0.5474940848603349
5.16	0.5477424896266949
5.17	0.5479913967214933
5.18	0.5482408068015265
5.19	0.5484907204933858
5.2	0.5487411383946659
5.21	0.5489920610751138
5.22	0.5492434890777511
5.23	0.5494954229199454
5.24	0.5497478630944401
5.25	0.5500008100703615
5.26	0.5502542642941692
5.27	0.5505082261905814
5.28	0.5507626961634722
5.29	0.5510176745967204
5.3	0.5512731618550315
5.31	0.5515291582847419
5.32	0.5517856642145709
5.33	0.5520426799563605
5.34	0.5523002058057791
5.35	0.5525582420430035
5.36	0.5528167889333699
5.37	0.5530758467279966
5.38	0.5533354156643993
5.39	0.5535954959670597
5.4	0.5538560878479923
5.41	0.5541171915072673
5.42	0.5543788071335427
5.43	0.5546409349045429
5.44	0.5549035749875422
5.45	0.5551667275398129
5.46	0.5554303927090742
5.47	0.5556945706339043
5.48	0.5559592614441449
5.49	0.5562244652612882
5.5	0.5564901821988515
5.51	0.5567564123627295
5.52	0.5570231558515404
5.53	0.5572904127569485
5.54	0.5575581831639818
5.55	0.5578264671513347
5.56	0.5580952647916566
5.57	0.558364576151823
5.58	0.558634401293215
5.59	0.5589047402719565
5.6	0.5591755931391738
5.61	0.5594469599412146
5.62	0.5597188407198883
5.63	0.5599912355126635
5.64	0.5602641443528869
5.65	0.5605375672699695
5.66	0.5608115042895843
5.67	0.5610859554338388
5.68	0.5613609207214505
5.69	0.5616364001679119
5.7	0.561912393785647
5.71	0.5621889015841652
5.72	0.562465923570201
5.73	0.5627434597478558
5.74	0.5630215101187284
5.75	0.5633000746820442
5.76	0.5635791534347685
5.77	0.5638587463717284
5.78	0.5641388534857235
5.79	0.5644194747676259
5.8	0.5647006102064809
5.81	0.5649822597896133
5.82	0.5652644235027038
5.83	0.5655471013298896
5.84	0.5658302932538379
5.85	0.5661139992558339
5.86	0.566398219315851
5.87	0.5666829534126261
5.88	0.5669682015237292
5.89	0.5672539636256289
5.9	0.5675402396937563
5.91	0.5678270297025614
5.92	0.5681143336255727
5.93	0.5684021514354576
5.94	0.5686904831040633
5.95	0.5689793286024754
5.96	0.5692686879010622
5.97	0.5695585609695157
5.98	0.5698489477769006
5.99	0.5701398482916937
6.0	0.5704312624818229
6.01	0.5707231903146945
6.02	0.5710156317572481
6.03	0.5713085867759735
6.04	0.5716020553369441
6.05	0.5718960374058575
6.06	0.5721905329480526
6.07	0.5724855419285448
6.08	0.572781064312047
6.09	0.5730771000629982
6.1	0.5733736491455843
6.11	0.5736707115237614
6.12	0.5739682871612757
6.13	0.5742663760216871
6.14	0.5745649780683812
6.15	0.574864093264593
6.16	0.5751637215734255
6.17	0.5754638629578686
6.18	0.5757645173807908
6.19	0.5760656848049919
6.2	0.5763673651931878
6.21	0.5766695585080341
6.22	0.5769722647121351
6.23	0.5772754837680629
6.24	0.5775792156383577
6.25	0.5778834602855454
6.26	0.5781882176721467
6.27	0.5784934877606858
6.28	0.5787992705136975
6.29	0.5791055658937416
6.3	0.5794123738633956
6.31	0.5797196943852867
6.32	0.5800275274220741
6.33	0.5803358729364703
6.34	0.5806447308912446
6.35	0.5809541012492214
6.36	0.5812639839733016
6.37	0.581574379026448
6.38	0.5818852863717126
6.39	0.5821967059722144
6.4	0.5825086377911652
6.41	0.5828210817918691
6.42	0.5831340379377188
6.43	0.5834475061922031
6.44	0.5837614865189156
6.45	0.5840759788815493
6.46	0.5843909832439074
6.47	0.5847064995698943
6.48	0.5850225278235317
6.49	0.5853390679689514
6.5	0.5856561199704042
6.51	0.5859736837922511
6.52	0.5862917593989809
6.53	0.586610346755198
6.54	0.5869294458256273
6.55	0.5872490565751274
6.56	0.5875691789686683
6.57	0.5878898129713555
6.58	0.5882109585484183
6.59	0.5885326156652162
6.6	0.5888547842872309
6.61	0.5891774643800847
6.62	0.5895006559095239
6.63	0.5898243588414303
6.64	0.5901485731418041
6.65	0.5904732987767953
6.66	0.5907985357126744
6.67	0.5911242839158521
6.68	0.5914505433528638
6.69	0.5917773139903815
6.7	0.5921045957952173
6.71	0.5924323887343099
6.72	0.5927606927747291
6.73	0.5930895078836815
6.74	0.5934188340285071
6.75	0.5937486711766826
6.76	0.594079019295809
6.77	0.5944098783536294
6.78	0.5947412483180148
6.79	0.5950731291569695
6.8	0.5954055208386346
6.81	0.5957384233312701
6.82	0.5960718366032836
6.83	0.5964057606232067
6.84	0.5967401953597029
6.85	0.5970751407815651
6.86	0.5974105968577177
6.87	0.5977465635572148
6.88	0.5980830408492419
6.89	0.5984200287031125
6.9	0.5987575270882626
6.91	0.5990955359742702
6.92	0.599434055330829
6.93	0.5997730851277605
6.94	0.6001126253350211
6.95	0.6004526759226845
6.96	0.6007932368609559
6.97	0.601134308120163
6.98	0.6014758896707615
6.99	0.6018179814833242
7.0	0.6021605835285537
7.01	0.6025036957772716
7.02	0.6028473182004273
7.03	0.6031914507690874
7.04	0.6035360934544396
7.05	0.6038812462277956
7.06	0.6042269090605827
7.07	0.6045730819243544
7.08	0.6049197647907778
7.09	0.6052669576316407
7.1	0.6056146604188448
7.11	0.6059628731244178
7.12	0.6063115957204903
7.13	0.6066608281793264
7.14	0.6070105704732949
7.15	0.6073608225748746
7.16	0.6077115844566741
7.17	0.6080628560914032
7.18	0.6084146374518891
7.19	0.6087669285110724
7.2	0.6091197292420059
7.21	0.6094730396178505
7.22	0.6098268596118828
7.23	0.6101811891974822
7.24	0.6105360283481509
7.25	0.6108913770374886
7.26	0.6112472352392035
7.27	0.611603602927121
7.28	0.6119604800751677
7.29	0.6123178666573785
7.3	0.6126757626478951
7.31	0.6130341680209657
7.32	0.6133930827509377
7.33	0.6137525068122673
7.34	0.6141124401795242
7.35	0.6144728828273667
7.36	0.6148338347305617
7.37	0.6151952958639846
7.38	0.615557266202601
7.39	0.6159197457214904
7.4	0.6162827343958266
7.41	0.616646232200879
7.42	0.6170102391120291
7.43	0.6173747551047508
7.44	0.6177397801546138
7.45	0.6181053142372874
7.46	0.6184713573285492
7.47	0.6188379094042566
7.48	0.6192049704403793
7.49	0.6195725404129717
7.5	0.61994061929819
7.51	0.6203092070722878
7.52	0.6206783037116093
7.53	0.6210479091925858
7.54	0.6214180234917588
7.55	0.6217886465857532
7.56	0.6221597784512827
7.57	0.6225314190651658
7.58	0.6229035684043012
7.59	0.623276226445683
7.6	0.6236493931663964
7.61	0.6240230685436188
7.62	0.6243972525546126
7.63	0.6247719451767348
7.64	0.6251471463874256
7.65	0.6255228561642248
7.66	0.6258990744847412
7.67	0.6262758013266907
7.68	0.6266530366678633
7.69	0.627030780486147
7.7	0.6274090327595025
7.71	0.627787793465983
7.72	0.6281670625837339
7.73	0.6285468400909717
7.74	0.6289271259660107
7.75	0.629307920187238
7.76	0.6296892227331312
7.77	0.6300710335822479
7.78	0.630453352713231
7.79	0.6308361801048015
7.8	0.6312195157357674
7.81	0.6316033595850168
7.82	0.6319877116315158
7.83	0.6323725718543141
7.84	0.6327579402325394
7.85	0.6331438167453995
7.86	0.6335302013721857
7.87	0.633917094092262
7.88	0.6343044948850796
7.89	0.6346924037301551
7.9	0.6350808206070908
7.91	0.6354697454955722
7.92	0.6358591783753507
7.93	0.6362491192262609
7.94	0.6366395680282106
7.95	0.6370305247611838
7.96	0.6374219894052444
7.97	0.6378139619405203
7.98	0.6382064423472336
7.99	0.6385994306056559
8.0	0.6389929266961552
8.01	0.6393869305991611
8.02	0.6397814422951764
8.03	0.6401764617647785
8.04	0.6405719889886228
8.05	0.6409680239474287
8.06	0.6413645666219938
8.07	0.6417616169931797
8.08	0.6421591750419278
8.09	0.6425572407492453
8.1	0.6429558140962086
8.11	0.6433548950639654
8.12	0.6437544836337377
8.13	0.644154579786808
8.14	0.6445551835045407
8.15	0.6449562947683496
8.16	0.645357913559734
8.17	0.6457600398602572
8.18	0.6461626736515462
8.19	0.6465658149152957
8.2	0.6469694636332679
8.21	0.6473736197873012
8.22	0.6477782833592822
8.23	0.6481834543311809
8.24	0.6485891326850186
8.25	0.6489953184028934
8.26	0.6494020114669634
8.27	0.6498092118594527
8.28	0.6502169195626422
8.29	0.6506251345588925
8.3	0.6510338568306178
8.31	0.6514430863602942
8.32	0.6518528231304657
8.33	0.6522630671237379
8.34	0.6526738183227792
8.35	0.6530850767103213
8.36	0.6534968422691516
8.37	0.6539091149821281
8.38	0.6543218948321659
8.39	0.6547351818022384
8.4	0.6551489758753852
8.41	0.6555632770347095
8.42	0.6559780852633643
8.43	0.6563934005445631
8.44	0.6568092228615938
8.45	0.6572255521977908
8.46	0.6576423885365414
8.47	0.6580597318613151
8.48	0.6584775821556199
8.49	0.6588959394030212
8.5	0.6593148035871585
8.51	0.6597341746917109
8.52	0.6601540527004317
8.53	0.660574437597117
8.54	0.6609953293656374
8.55	0.6614167279898957
8.56	0.6618386334538691
8.57	0.6622610457415916
8.58	0.6626839648371365
8.59	0.6631073907246587
8.6	0.6635313233883415
8.61	0.6639557628124357
8.62	0.6643807089812597
8.63	0.6648061618791601
8.64	0.6652321214905548
8.65	0.6656585877999184
8.66	0.6660855607917646
8.67	0.6665130404506747
8.68	0.6669410267612725
8.69	0.6673695197082494
8.7	0.6677985192763358
8.71	0.6682280254503119
8.72	0.6686580382150324
8.73	0.6690885575553807
8.74	0.6695195834563001
8.75	0.6699511159027878
8.76	0.6703831548798938
8.77	0.6708157003727144
8.78	0.671248752366403
8.79	0.6716823108461518
8.8	0.6721163757972171
8.81	0.6725509472048976
8.82	0.6729860250545456
8.83	0.6734216093315595
8.84	0.6738577000213872
8.85	0.6742942971095409
8.86	0.6747314005815503
8.87	0.675169010423027
8.88	0.6756071266196144
8.89	0.6760457491570058
8.9	0.6764848780209476
8.91	0.6769245131972219
8.92	0.6773646546716783
8.93	0.6778053024301982
8.94	0.678246456458713
8.95	0.6786881167432035
8.96	0.6791302832697041
8.97	0.6795729560242847
8.98	0.6800161349930682
8.99	0.6804598201622205
9.0	0.680904011517957
9.01	0.6813487090465358
9.02	0.6817939127342647
9.03	0.6822396225674943
9.04	0.6826858385326176
9.05	0.6831325606160774
9.06	0.6835797888043629
9.07	0.684027523084002
9.08	0.6844757634415728
9.09	0.684924509863692
9.1	0.6853737623370229
9.11	0.6858235208482781
9.12	0.6862737853842062
9.13	0.6867245559316018
9.14	0.687175832477309
9.15	0.6876276150082006
9.16	0.6880799035112062
9.17	0.6885326979732944
9.18	0.6889859983814766
9.19	0.6894398047227994
9.2	0.6898941169843631
9.21	0.6903489351533032
9.22	0.6908042592167944
9.23	0.6912600891620648
9.24	0.6917164249763708
9.25	0.6921732666470148
9.26	0.6926306141613459
9.27	0.6930884675067481
9.28	0.6935468266706486
9.29	0.6940056916405097
9.3	0.6944650624038402
9.31	0.6949249389481913
9.32	0.6953853212611498
9.33	0.6958462093303417
9.34	0.6963076031434354
9.35	0.6967695026881351
9.36	0.6972319079521909
9.37	0.6976948189233851
9.38	0.6981582355895462
9.39	0.6986221579385379
9.4	0.6990865859582562
9.41	0.6995515196366504
9.42	0.700016958961698
9.43	0.7004829039214122
9.44	0.7009493545038523
9.45	0.7014163106971096
9.46	0.7018837724893181
9.47	0.7023517398686472
9.48	0.7028202128233019
9.49	0.7032891913415298
9.5	0.703758675411607
9.51	0.7042286650218521
9.52	0.704699160160623
9.53	0.7051701608163057
9.54	0.7056416669773362
9.55	0.7061136786321753
9.56	0.7065861957693229
9.57	0.7070592183773143
9.58	0.7075327464447241
9.59	0.7080067799601621
9.6	0.7084813189122705
9.61	0.7089563632897267
9.62	0.7094319130812508
9.63	0.7099079682755878
9.64	0.7103845288615254
9.65	0.7108615948278831
9.66	0.7113391661635162
9.67	0.7118172428573117
9.68	0.7122958248981959
9.69	0.7127749122751232
9.7	0.7132545049770911
9.71	0.7137346029931215
9.72	0.7142152063122758
9.73	0.7146963149236469
9.74	0.7151779288163673
9.75	0.7156600479795905
9.76	0.7161426724025126
9.77	0.7166258020743654
9.78	0.7171094369844055
9.79	0.7175935771219251
9.8	0.7180782224762552
9.81	0.718563373036752
9.82	0.7190490287928071
9.83	0.719535189733844
9.84	0.7200218558493183
9.85	0.7205090271287176
9.86	0.7209967035615648
9.87	0.7214848851374114
9.88	0.7219735718458373
9.89	0.7224627636764651
9.9	0.722952460618935
9.91	0.72344266266293
9.92	0.7239333697981543
9.93	0.7244245820143511
9.94	0.7249162993012959
9.95	0.7254085216487851
9.96	0.7259012490466545
9.97	0.7263944814847683
9.98	0.7268882189530224
9.99	0.7273824614413342
10.0	0.7278772089396675
10.01	0.7283724614380034
10.02	0.7288682189263553
10.03	0.7293644813947686
10.04	0.7298612488333205
10.05	0.7303585212321131
10.06	0.7308562985812805
10.07	0.7313545808709854
10.08	0.7318533680914221
10.09	0.7323526602328101
10.1	0.7328524572854007
10.11	0.7333527592394773
10.12	0.7338535660853409
10.13	0.7343548778133353
10.14	0.734856694413822
10.15	0.7353590158771979
10.16	0.735861842193885
10.17	0.736365173354337
10.18	0.7368690093490258
10.19	0.7373733501684654
10.2	0.7378781958031879
10.21	0.7383835462437538
10.22	0.738889401480759
10.23	0.7393957615048208
10.24	0.7399026263065813
10.25	0.7404099958767147
10.26	0.7409178702059236
10.27	0.7414262492849353
10.28	0.7419351331045021
10.29	0.7424445216554083
10.3	0.7429544149284595
10.31	0.7434648129144932
10.32	0.7439757156043718
10.33	0.7444871229889791
10.34	0.7449990350592379
10.35	0.7455114518060817
10.36	0.7460243732204794
10.37	0.7465377992934321
10.38	0.7470517300159478
10.39	0.7475661653790808
10.4	0.7480811053738996
10.41	0.7485965499915046
10.42	0.7491124992230105
10.43	0.7496289530595746
10.44	0.7501459114923648
10.45	0.7506633745125846
10.46	0.7511813421114553
10.47	0.7516998142802265
10.48	0.7522187910101727
10.49	0.752738272292597
10.5	0.7532582581188201
10.51	0.7537787484801945
10.52	0.7542997433680909
10.53	0.754821242773908
10.54	0.7553432466890733
10.55	0.7558657551050281
10.56	0.756388768013246
10.57	0.7569122854052288
10.58	0.7574363072724857
10.59	0.7579608336065717
10.6	0.7584858643990493
10.61	0.7590113996415091
10.62	0.7595374393255703
10.63	0.7600639834428697
10.64	0.7605910319850693
10.65	0.7611185849438591
10.66	0.7616466423109507
10.67	0.7621752040780698
10.68	0.7627042702369777
10.69	0.7632338407794534
10.7	0.7637639156972973
10.71	0.764294494982338
10.72	0.7648255786264258
10.73	0.7653571666214247
10.74	0.7658892589592348
10.75	0.7664218556317699
10.76	0.766954956630969
10.77	0.7674885619487959
10.78	0.768022671577232
10.79	0.7685572855082874
10.8	0.7690924037339861
10.81	0.7696280262463808
10.82	0.7701641530375454
10.83	0.770700784099575
10.84	0.7712379194245791
10.85	0.7717755590047062
10.86	0.7723137028321083
10.87	0.7728523508989731
10.88	0.7733915031974987
10.89	0.7739311597199119
10.9	0.7744713204584641
10.91	0.775011985405414
10.92	0.7755531545530523
10.93	0.7760948278936943
10.94	0.7766370054196698
10.95	0.7771796871233263
10.96	0.7777228729970396
10.97	0.7782665630332033
10.98	0.7788107572242324
10.99	0.7793554555625597
11.0	0.7799006580406462
11.01	0.7804463646509638
11.02	0.7809925753860127
11.03	0.7815392902383109
11.04	0.7820865092003941
11.05	0.7826342322648194
11.06	0.7831824594241652
11.07	0.7837311906710347
11.08	0.7842804259980418
11.09	0.7848301653978254
11.1	0.7853804088630454
11.11	0.7859311563863798
11.12	0.7864824079605242
11.13	0.787034163578199
11.14	0.7875864232321426
11.15	0.7881391869151073
11.16	0.7886924546198706
11.17	0.789246226339231
11.18	0.7898005020660015
11.19	0.7903552817930197
11.2	0.7909105655131341
11.21	0.7914663532192179
11.22	0.7920226449041656
11.23	0.7925794405608861
11.24	0.7931367401823095
11.25	0.7936945437613872
11.26	0.7942528512910811
11.27	0.7948116627643784
11.28	0.7953709781742873
11.29	0.7959307975138301
11.3	0.7964911207760472
11.31	0.7970519479539966
11.32	0.7976132790407611
11.33	0.7981751140294377
11.34	0.7987374529131415
11.35	0.7993002956850013
11.36	0.7998636423381711
11.37	0.8004274928658262
11.38	0.8009918472611453
11.39	0.8015567055173427
11.4	0.8021220676276364
11.41	0.802687933585269
11.42	0.8032543033834976
11.43	0.8038211770156038
11.44	0.8043885544748803
11.45	0.8049564357546373
11.46	0.8055248208482062
11.47	0.8060937097489329
11.48	0.8066631024501809
11.49	0.8072329989453351
11.5	0.8078033992277909
11.51	0.8083743032909687
11.52	0.8089457111282996
11.53	0.8095176227332324
11.54	0.8100900380992371
11.55	0.8106629572197981
11.56	0.8112363800884175
11.57	0.8118103066986115
11.58	0.8123847370439108
11.59	0.8129596711178777
11.6	0.8135351089140748
11.61	0.8141110504260858
11.62	0.8146874956475159
11.63	0.8152644445719879
11.64	0.8158418971931247
11.65	0.8164198535045777
11.66	0.8169983135000229
11.67	0.8175772771731438
11.68	0.8181567445176376
11.69	0.8187367155272163
11.7	0.8193171901956198
11.71	0.8198981685165883
11.72	0.8204796504838903
11.73	0.8210616360913086
11.74	0.8216441253326401
11.75	0.8222271182016889
11.76	0.8228106146922876
11.77	0.8233946147982756
11.78	0.823979118513521
11.79	0.8245641258318919
11.8	0.8251496367472775
11.81	0.8257356512535885
11.82	0.8263221693447498
11.83	0.8269091910146862
11.84	0.8274967162573581
11.85	0.828084745066733
11.86	0.8286732774367926
11.87	0.8292623133615329
11.88	0.8298518528349639
11.89	0.8304418958511242
11.9	0.8310324424040523
11.91	0.831623492487801
11.92	0.8322150460964515
11.93	0.832807103224092
11.94	0.833399663864818
11.95	0.8339927280127533
11.96	0.8345862956620287
11.97	0.8351803668067894
11.98	0.8357749414412019
11.99	0.8363700195594397
12.0	0.8369656011556976
12.01	0.8375616862241777
12.02	0.8381582747591032
12.03	0.8387553667547045
12.04	0.8393529622052334
12.05	0.8399510611049557
12.06	0.8405496634481444
12.07	0.841148769229094
12.08	0.8417483784421058
12.09	0.8423484910815027
12.1	0.8429491071416215
12.11	0.8435502266168136
12.12	0.84415184950143
12.13	0.8447539757898574
12.14	0.8453566054764827
12.15	0.8459597385557067
12.16	0.8465633750219446
12.17	0.8471675148696398
12.18	0.8477721580932289
12.19	0.8483773046871697
12.2	0.8489829546459411
12.21	0.8495891079640223
12.22	0.8501957646359208
12.23	0.8508029246561442
12.24	0.851410588019214
12.25	0.8520187547196876
12.26	0.8526274247521008
12.27	0.8532365981110253
12.28	0.8538462747910394
12.29	0.8544564547867501
12.3	0.8550671380927433
12.31	0.8556783247036541
12.32	0.856290014614111
12.33	0.8569022078187565
12.34	0.8575149043122543
12.35	0.8581281040892683
12.36	0.8587418071444908
12.37	0.8593560134726139
12.38	0.8599707230683584
12.39	0.8605859359264307
12.4	0.86120165204158
12.41	0.8618178714085551
12.42	0.8624345940221125
12.43	0.8630518198770225
12.44	0.8636695489680839
12.45	0.8642877812900813
12.46	0.864906516837842
12.47	0.8655257556061791
12.48	0.8661454975899339
12.49	0.8667657427839479
12.5	0.8673864911830982
12.51	0.8680077427822404
12.52	0.8686294975762798
12.53	0.8692517555601007
12.54	0.8698745167286155
12.55	0.8704977810767509
12.56	0.8711215485994408
12.57	0.8717458192916261
12.58	0.8723705931482761
12.59	0.8729958701643532
12.6	0.873621650334848
12.61	0.8742479336547511
12.62	0.8748747201190745
12.63	0.8755020097228232
12.64	0.8761298024610447
12.65	0.8767580983287722
12.66	0.8773868973210603
12.67	0.8780161994329709
12.68	0.8786460046595941
12.69	0.8792763129960057
12.7	0.8799071244373173
12.71	0.8805384389786333
12.72	0.8811702566150792
12.73	0.8818025773417879
12.74	0.8824354011539206
12.75	0.8830687280466172
12.76	0.883702558015053
12.77	0.8843368910544178
12.78	0.884971727159894
12.79	0.8856070663266855
12.8	0.8862429085500103
12.81	0.8868792538250936
12.82	0.8875161021471747
12.83	0.8881534535115001
12.84	0.8887913079133305
12.85	0.8894296653479337
12.86	0.8900685258105916
12.87	0.8907078892966005
12.88	0.8913477558012566
12.89	0.8919881253198845
12.9	0.8926289978478017
12.91	0.8932703733803471
12.92	0.8939122519128666
12.93	0.8945546334407204
12.94	0.8951975179592757
12.95	0.8958409054639069
12.96	0.8964847959500168
12.97	0.897129189412994
12.98	0.8977740858482555
12.99	0.8984194852512253
13.0	0.8990653876173276
13.01	0.8997117929420149
13.02	0.9003587012207326
13.03	0.9010061124489546
13.04	0.9016540266221476
13.05	0.9023024437357925
13.06	0.9029513637853988
13.07	0.9036007867664544
13.08	0.9042507126744901
13.09	0.9049011415050294
13.1	0.9055520732536031
13.11	0.9062035079157631
13.12	0.9068554454870614
13.13	0.9075078859630643
13.14	0.9081608293393522
13.15	0.9088142756115196
13.16	0.9094682247751542
13.17	0.9101226768258648
13.18	0.9107776317592673
13.19	0.9114330895709919
13.2	0.9120890502566759
13.21	0.9127455138119636
13.22	0.9134024802325207
13.23	0.9140599495140058
13.24	0.9147179216520918
13.25	0.9153763966424797
13.26	0.9160353744808496
13.27	0.9166948551629168
13.28	0.9173548386843968
13.29	0.9180153250410121
13.3	0.9186763142284995
13.31	0.9193378062426028
13.32	0.91999980107908
13.33	0.9206622987336821
13.34	0.9213252992022027
13.35	0.921988802480407
13.36	0.9226528085640957
13.37	0.9233173174490694
13.38	0.923982329131136
13.39	0.9246478436061245
13.4	0.925313860869857
13.41	0.9259803809181697
13.42	0.9266474037469201
13.43	0.9273149293519658
13.44	0.9279829577291643
13.45	0.9286514888744015
13.46	0.9293205227835564
13.47	0.929990059452529
13.48	0.9306600988772196
13.49	0.9313306410535425
13.5	0.9320016859774192
13.51	0.9326732336447783
13.52	0.9333452840515626
13.53	0.934017837193722
13.54	0.9346908930672206
13.55	0.9353644516680084
13.56	0.9360385129920779
13.57	0.9367130770354073
13.58	0.9373881437939822
13.59	0.9380637132638234
13.6	0.9387397854409307
13.61	0.9394163603213179
13.62	0.9400934379010344
13.63	0.940771018176094
13.64	0.9414491011425603
13.65	0.9421276867964827
13.66	0.9428067751339249
13.67	0.9434863661509574
13.68	0.9441664598436652
13.69	0.9448470562081333
13.7	0.9455281552404677
13.71	0.9462097569367678
13.72	0.9468918612931467
13.73	0.9475744683057392
13.74	0.9482575779706657
13.75	0.948941190284075
13.76	0.9496253052421089
13.77	0.9503099228409375
13.78	0.9509950430767098
13.79	0.9516806659456101
13.8	0.9523667914438227
13.81	0.9530534195675322
13.82	0.953740550312937
13.83	0.9544281836762571
13.84	0.9551163196536911
13.85	0.9558049582414732
13.86	0.9564940994358302
13.87	0.9571837432330035
13.88	0.9578738896292414
13.89	0.9585645386208064
13.9	0.959255690203954
13.91	0.9599473443749609
13.92	0.9606395011301039
13.93	0.961332160465681
13.94	0.9620253223779762
13.95	0.9627189868633017
13.96	0.9634131539179698
13.97	0.9641078235382927
13.98	0.9648029957206112
13.99	0.9654986704612518
14.0	0.9661948477565623
14.01	0.9668915276028904
14.02	0.9675887099966054
14.03	0.9682863949340692
14.04	0.968984582411651
14.05	0.9696832724257411
14.06	0.9703824649727231
14.07	0.9710821600490085
14.08	0.9717823576509879
14.09	0.9724830577750871
14.1	0.9731842604177181
14.11	0.9738859655753138
14.12	0.9745881732443145
14.13	0.9752908834211531
14.14	0.9759940961022984
14.15	0.9766978112841904
14.16	0.9774020289633121
14.17	0.9781067491361248
14.18	0.9788119717991186
14.19	0.9795176969487762
14.2	0.9802239245816018
14.21	0.9809306546940924
14.22	0.9816378872827591
14.23	0.9823456223441276
14.24	0.983053859874716
14.25	0.9837625998710642
14.26	0.9844718423297045
14.27	0.985181587247191
14.28	0.9858918346200773
14.29	0.9866025844449318
14.3	0.9873138367183081
14.31	0.9880255914367957
14.32	0.9887378485969769
14.33	0.9894506081954411
14.34	0.9901638702287776
14.35	0.9908776346936115
14.36	0.9915919015865391
14.37	0.9923066709041855
14.38	0.9930219426431754
14.39	0.9937377168001411
14.4	0.9944539933717287
14.41	0.9951707723545844
14.42	0.9958880537453545
14.43	0.9966058375407065
14.44	0.9973241237373152
14.45	0.9980429123318479
14.46	0.9987622033209866
14.47	0.9994819967014201
14.48	1.0002022924698515
14.49	1.0009230906229767
14.5	1.001644391157506
14.51	1.0023661940701565
14.52	1.0030884993576528
14.53	1.0038113070167263
14.54	1.0045346170441085
14.55	1.0052584294365523
14.56	1.0059827441907963
14.57	1.0067075613036003
14.58	1.0074328807717385
14.59	1.0081587025919638
14.6	1.0088850267610645
14.61	1.0096118532758218
14.62	1.0103391821330312
14.63	1.011067013329481
14.64	1.0117953468619738
14.65	1.0125241827273193
14.66	1.0132535209223483
14.67	1.0139833614438636
14.68	1.0147137042887031
14.69	1.015444549453712
14.7	1.0161758969357144
14.71	1.0169077467315695
14.72	1.0176400988381367
14.73	1.0183729532522683
14.74	1.0191063099708308
14.75	1.0198401689907122
14.76	1.0205745303087788
14.77	1.0213093939219184
14.78	1.0220447598270403
14.79	1.0227806280210252
14.8	1.0235169985007893
14.81	1.0242538712632416
14.82	1.0249912463052986
14.83	1.0257291236238906
14.84	1.026467503215941
14.85	1.0272063850783943
14.86	1.0279457692081884
14.87	1.0286856556022748
14.88	1.0294260442576124
14.89	1.0301669351711602
14.9	1.030908328339884
14.91	1.0316502237607572
14.92	1.0323926214307597
14.93	1.033135521346886
14.94	1.0338789235061163
14.95	1.0346228279054521
14.96	1.0353672345419092
14.97	1.0361121434124818
14.98	1.036857554514193
14.99	1.0376034678440653
15.0	1.038349883399129
15.01	1.0390968011764137
15.02	1.0398442211729566
15.03	1.040592143385816
15.04	1.041340567812029
15.05	1.0420894944486612
15.06	1.0428389232927777
15.07	1.0435888543414442
15.08	1.0443392875917403
15.09	1.0450902230407386
15.1	1.045841660685533
15.11	1.0465936005232173
15.12	1.0473460425508783
15.13	1.0480989867656383
15.14	1.0488524331645912
15.15	1.0496063817448593
15.16	1.050360832503565
15.17	1.0511157854378375
15.18	1.0518712405447992
15.19	1.0526271978216009
15.2	1.053383657265379
15.21	1.0541406188732843
15.22	1.0548980826424674
15.23	1.0556560485701005
15.24	1.0564145166533485
15.25	1.0571734868893692
15.26	1.057932959275356
15.27	1.0586929338084878
15.28	1.059453410485944
15.29	1.0602143893049323
15.3	1.0609758702626457
15.31	1.061737853356292
15.32	1.0625003385830787
15.33	1.0632633259402204
15.34	1.064026815424939
15.35	1.0647908070344705
15.36	1.0655553007660437
15.37	1.0663202966168874
15.38	1.067085794584252
15.39	1.0678517946653876
15.4	1.0686182968575373
15.41	1.0693853011579797
15.42	1.070152807563965
15.43	1.0709208160727648
15.44	1.0716893266816576
15.45	1.0724583393879221
15.46	1.073227854188844
15.47	1.0739978710817162
15.48	1.0747683900638314
15.49	1.0755394111324967
15.5	1.0763109342850121
15.51	1.0770829595186988
15.52	1.0778554868308639
15.53	1.0786285162188356
15.54	1.0794020476799424
15.55	1.0801760812115127
15.56	1.0809506168108889
15.57	1.0817256544754066
15.58	1.0825011942024225
15.59	1.0832772359892864
15.6	1.084053779833362
15.61	1.0848308257319992
15.62	1.085608373682583
15.63	1.0863864236824703
15.64	1.0871649757290534
15.65	1.0879440298197103
15.66	1.0887235859518263
15.67	1.0895036441228008
15.68	1.090284204330026
15.69	1.0910652665709157
15.7	1.0918468308428693
15.71	1.0926288971433002
15.72	1.0934114654696294
15.73	1.0941945358192846
15.74	1.0949781081896937
15.75	1.0957621825782773
15.76	1.0965467589824918
15.77	1.097331837399765
15.78	1.098117417827546
15.79	1.098903500263298
15.8	1.0996900847044706
15.81	1.100477171148534
15.82	1.1012647595929372
15.83	1.1020528500351723
15.84	1.1028414424727095
15.85	1.1036305369030195
15.86	1.104420133323608
15.87	1.1052102317319459
15.88	1.106000832125546
15.89	1.1067919345018928
15.9	1.107583538858507
15.91	1.108375645192887
15.92	1.1091682535025604
15.93	1.109961363785026
15.94	1.1107549760378255
15.95	1.111549090258486
15.96	1.1123437064445276
15.97	1.1131388245935063
15.98	1.1139344447029493
15.99	1.1147305667704124
16.0	1.115527190793437
16.01	1.116324316769593
16.02	1.1171219446964364
16.03	1.1179200745715299
16.04	1.1187187063924433
16.05	1.119517840156761
16.06	1.1203174758620456
16.07	1.1211176135058885
16.08	1.121918253085881
16.09	1.1227193945996141
16.1	1.1235210380446865
16.11	1.1243231834186964
16.12	1.1251258307192493
16.13	1.1259289799439507
16.14	1.1267326310904273
16.15	1.1275367841562918
16.16	1.1283414391391708
16.17	1.1291465960366913
16.18	1.129952254846487
16.19	1.130758415566192
16.2	1.1315650781934472
16.21	1.1323722427258935
16.22	1.1331799091611934
16.23	1.1339880774969948
16.24	1.1347967477309602
16.25	1.1356059198607518
16.26	1.136415593884032
16.27	1.1372257697984771
16.28	1.1380364476017568
16.29	1.1388476272915546
16.3	1.1396593088655613
16.31	1.1404714923214676
16.32	1.141284177656957
16.33	1.1420973648697135
16.34	1.1429110539574772
16.35	1.1437252449179176
16.36	1.144539937748761
16.37	1.1453551324477196
16.38	1.1461708290125052
16.39	1.1469870274408585
16.4	1.1478037277304771
16.41	1.148620929879116
16.42	1.1494386338845153
16.43	1.1502568397443873
16.44	1.1510755474564867
16.45	1.151894757018568
16.46	1.152714468428386
16.47	1.1535346816836813
16.48	1.1543553967822227
16.49	1.155176613721779
16.5	1.1559983325001049
16.51	1.1568205531149693
16.52	1.1576432755641697
16.53	1.1584664998454606
16.54	1.1592902259566535
16.55	1.1601144538955175
16.56	1.1609391836598497
16.57	1.1617644152474333
16.58	1.1625901486560941
16.59	1.1634163838836151
16.6	1.1642431209278221
16.61	1.1650703597864982
16.62	1.1658981004574975
16.63	1.1667263429386032
16.64	1.1675550872276694
16.65	1.1683843333224935
16.66	1.1692140812209437
16.67	1.1700443309208175
16.68	1.1708750824199832
16.69	1.1717063357162665
16.7	1.1725380908075216
16.71	1.1733703476915884
16.72	1.1742031063663496
16.73	1.1750363668296309
16.74	1.175870129079329
16.75	1.1767043931132697
16.76	1.177539158929364
16.77	1.1783744265254519
16.78	1.17921019589943
16.79	1.1800464670491813
16.8	1.180883239972588
16.81	1.1817205146675327
16.82	1.1825582911319124
16.83	1.1833965693636237
16.84	1.1842353493605635
16.85	1.1850746311206428
16.86	1.1859144146417584
16.87	1.1867546999218355
16.88	1.187595486958785
16.89	1.1884367757505323
16.9	1.1892785662949883
16.91	1.1901208585900782
16.92	1.1909636526337415
16.93	1.1918069484239033
16.94	1.1926507459585174
16.95	1.1934950452354947
16.96	1.1943398462528172
16.97	1.195185149008396
16.98	1.1960309535002132
16.99	1.196877259726208
17.0	1.1977240676843486
17.01	1.1985713773725883
17.02	1.1994191887889094
17.03	1.2002675019312512
17.04	1.2011163167976242
17.05	1.201965633385982
17.06	1.2028154516943068
17.07	1.2036657717205947
17.08	1.204516593462828
17.09	1.2053679169189884
17.1	1.2062197420870866
17.11	1.2070720689651047
17.12	1.2079248975510672
17.13	1.2087782278429564
17.14	1.2096320598387826
17.15	1.2104863935365706
17.16	1.2113412289343308
17.17	1.212196566030088
17.18	1.2130524048218525
17.19	1.2139087453076634
17.2	1.214765587485531
17.21	1.2156229313535085
17.22	1.2164807769096349
17.23	1.2173391241519347
17.24	1.218197973078447
17.25	1.2190573236872388
17.26	1.2199171759763494
17.27	1.2207775299438317
17.28	1.221638385587753
17.29	1.2224997429061524
17.3	1.2233616018971112
17.31	1.2242239625586968
17.32	1.2250868248889624
17.33	1.2259501888859894
17.34	1.2268140545478736
17.35	1.2276784218726682
17.36	1.2285432908584688
17.37	1.2294086615033712
17.38	1.2302745338054428
17.39	1.2311409077627935
17.4	1.2320077833735332
17.41	1.2328751606357293
17.42	1.233743039547506
17.43	1.2346114201069731
17.44	1.2354803023122265
17.45	1.2363496861613903
17.46	1.2372195716525745
17.47	1.2380899587839032
17.48	1.2389608475535006
17.49	1.2398322379594766
17.5	1.240704129999984
17.51	1.2415765236731466
17.52	1.242449418977089
17.53	1.2433228159099634
17.54	1.2441967144699084
17.55	1.2450711146550766
17.56	1.245946016463592
17.57	1.2468214198936358
17.58	1.2476973249433463
17.59	1.2485737316108902
17.6	1.249450639894406
17.61	1.250328049792089
17.62	1.2512059613020916
17.63	1.2520843744225807
17.64	1.2529632891517373
17.65	1.2538427054877281
17.66	1.2547226234287485
17.67	1.2556030429729794
17.68	1.2564839641185876
17.69	1.2573653868637684
17.7	1.2582473112067312
17.71	1.259129737145657
17.72	1.2600126646787408
17.73	1.2608960938042066
17.74	1.261780024520221
17.75	1.262664456825022
17.76	1.2635493907168047
17.77	1.2644348261937928
17.78	1.2653207632541956
17.79	1.266207201896237
17.8	1.2670941421181403
17.81	1.2679815839181294
17.82	1.2688695272944137
17.83	1.2697579722452594
17.84	1.270646918768876
17.85	1.2715363668635014
17.86	1.2724263165273875
17.87	1.2733167677587722
17.88	1.2742077205559077
17.89	1.2750991749170317
17.9	1.2759911308403964
17.91	1.276883588324268
17.92	1.2777765473668985
17.93	1.27867000796654
17.94	1.2795639701214732
17.95	1.280458433829964
17.96	1.2813533990902648
17.97	1.282248865900656
17.98	1.2831448342594178
17.99	1.2840413041648169
18.0	1.2849382756151477
18.01	1.2858357486086909
18.02	1.2867337231437268
18.03	1.2876321992185502
18.04	1.2885311768314558
18.05	1.2894306559807382
18.06	1.2903306366646923
18.07	1.2912311188816126
18.08	1.292132102629808
18.09	1.2930335879076018
18.1	1.2939355747132744
18.11	1.2948380630451488
18.12	1.2957410529015625
18.13	1.296644544280796
18.14	1.2975485371812006
18.15	1.2984530316010712
18.16	1.2993580275387593
18.17	1.300263524992588
18.18	1.3011695239608805
18.19	1.3020760244419882
18.2	1.3029830264342201
18.21	1.3038905299359278
18.22	1.304798534945477
18.23	1.3057070414611764
18.24	1.3066160494814063
18.25	1.3075255590044896
18.26	1.3084355700287922
18.27	1.3093460825526797
18.28	1.3102570965745037
18.29	1.3111686120926158
18.3	1.312080629105396
18.31	1.3129931476111956
18.32	1.3139061676083947
18.33	1.3148196890953734
18.34	1.315733712070483
18.35	1.3166482365321321
18.36	1.3175632624786722
18.37	1.3184787899084973
18.38	1.3193948188199875
18.39	1.3203113492115512
18.4	1.3212283810815542
18.41	1.3221459144284047
18.42	1.323063949250497
18.43	1.3239824855462252
18.44	1.3249015233139836
18.45	1.3258210625521947
18.46	1.3267411032592527
18.47	1.3276616454335801
18.48	1.328582689073557
18.49	1.3295042341776344
18.5	1.3304262807442064
18.51	1.33134882877171
18.52	1.332271878258539
18.53	1.3331954292031447
18.54	1.3341194816039497
18.55	1.3350440354593622
18.56	1.3359690907678476
18.57	1.3368946475278143
18.58	1.337820705737699
18.59	1.338747265395967
18.6	1.3396743265010407
18.61	1.3406018890513571
18.62	1.3415299530453815
18.63	1.3424585184815647
18.64	1.3433875853583437
18.65	1.3443171536741836
18.66	1.3452472234275354
18.67	1.3461777946168645
18.68	1.3471088672406217
18.69	1.3480404412973008
18.7	1.3489725167853244
18.71	1.3499050937032002
18.72	1.3508381720493794
18.73	1.3517717518223555
18.74	1.3527058330205797
18.75	1.3536404156425454
18.76	1.3545754996867465
18.77	1.3555110851516339
18.78	1.3564471720357296
18.79	1.357383760337499
18.8	1.3583208500554498
18.81	1.3592584411880615
18.82	1.360196533733842
18.83	1.3611351276912849
18.84	1.3620742230588838
18.85	1.363013819835161
18.86	1.3639539180186098
18.87	1.364894517607724
18.88	1.36583561860104
18.89	1.3667772209970657
18.9	1.3677193247943087
18.91	1.368661929991277
18.92	1.369605036586507
18.93	1.3705486445785204
18.94	1.3714927539658397
18.95	1.3724373647469867
18.96	1.3733824769204979
18.97	1.3743280904848951
18.98	1.375274205438729
18.99	1.3762208217805074
19.0	1.377167939508795
19.01	1.378115558622128
19.02	1.379063679119043
19.03	1.38001230099809
19.04	1.3809614242578199
19.05	1.3819110488967687
19.06	1.3828611749135014
19.07	1.3838118023065682
19.08	1.384762931074534
19.09	1.3857145612159492
19.1	1.3866666927293643
19.11	1.3876193256133724
19.12	1.38857245986651
19.13	1.3895260954873698
19.14	1.3904802324745027
19.15	1.3914348708265016
19.16	1.3923900105419171
19.17	1.3933456516193423
19.18	1.394301794057356
19.19	1.3952584378545374
19.2	1.3962155830094651
19.21	1.3971732295207324
19.22	1.3981313773869182
19.23	1.3990900266066297
19.24	1.400049177178446
19.25	1.4010088291009601
19.26	1.4019689823727794
19.27	1.402929636992497
19.28	1.4038907929587203
19.29	1.4048524502700424
19.3	1.4058146089250705
19.31	1.4067772689224263
19.32	1.4077404302607028
19.33	1.408704092938536
19.34	1.4096682569545045
19.35	1.4106329223072585
19.36	1.411598088995391
19.37	1.4125637570175378
19.38	1.4135299263723204
19.39	1.4144965970583605
19.4	1.4154637690742795
19.41	1.4164314424187274
19.42	1.4173996170903116
19.43	1.418368293087682
19.44	1.4193374704094743
19.45	1.4203071490543102
19.46	1.4212773290208396
19.47	1.4222480103077124
19.48	1.4232191929135645
19.49	1.4241908768370315
19.5	1.4251630620767777
19.51	1.426135748631453
19.52	1.4271089364997074
19.53	1.4280826256801908
19.54	1.4290568161715533
19.55	1.4300315079724732
19.56	1.4310067010816006
19.57	1.4319823954975852
19.58	1.4329585912191198
19.59	1.4339352882448544
19.6	1.434912486573453
19.61	1.4358901862035942
19.62	1.436868387133942
19.63	1.4378470893631892
19.64	1.4388262928899997
19.65	1.4398059977130522
19.66	1.440786203831039
19.67	1.4417669112426246
19.68	1.4427481199465155
19.69	1.443729829941376
19.7	1.4447120412259131
19.71	1.445694753798805
19.72	1.4466779676587584
19.73	1.447661682804452
19.74	1.4486458992346065
19.75	1.4496306169479005
19.76	1.4506158359430266
19.77	1.45160155621872
19.78	1.4525877777736589
19.79	1.4535745006065646
19.8	1.4545617247161295
19.81	1.4555494501010748
19.82	1.4565376767601215
19.83	1.4575264046919763
19.84	1.458515633895346
19.85	1.459505364368966
19.86	1.460495596111543
19.87	1.461486329121812
19.88	1.4624775633984946
19.89	1.463469298940297
19.9	1.4644615357459834
19.91	1.465454273814246
19.92	1.4664475131438486
19.93	1.4674412537335122
19.94	1.4684354955819579
19.95	1.4694302386879492
19.96	1.4704254830502215
19.97	1.4714212286674957
19.98	1.4724174755385355
19.99	1.4734142236620762
20.0	1.4744114730368671


==> figures/tikz/rawdata/energy_neohooke_lambda=0.0_mu=0.5_Dinfty=0.99_D0=0.5/F_W_1.6.txt <==
0.01	0.37387291778825327
0.02	0.362249617688866
0.03	0.352070122817976
0.04	0.34248738236585863
0.05	0.3332376144659269
0.06	0.32420467230410266
0.07	0.31532773000929315
0.08	0.3065714520359515
0.09	0.2979138976168213
0.1	0.2893408417316119
0.11	0.2808428167115825
0.12	0.2724134460453548
0.13	0.26404844694392504
0.14	0.25574500317357196
0.15	0.24750135439421983
0.16	0.23931651794041464
0.17	0.2311900947597536
0.18	0.22312213059193975
0.19	0.2151130144403257
0.2	0.2071634028450393
0.21	0.19927416239839524
0.22	0.1914463254090028
0.23	0.18368105520836847
0.24	0.17597961863989597
0.25	0.16834336397417393
0.26	0.16077370297726734
0.27	0.15327209619559756
0.28	0.1458400407597501
0.29	0.13847906018120648
0.3	0.13119069574104736
0.31	0.12397649916189613
0.32	0.11683802632313789
0.33	0.10977683183127529
0.34	0.10279446429671674
0.35	0.0958924621985704
0.36	0.0890723502424603
0.37	0.08233563613468403
0.38	0.07568380771041483
0.39	0.06911833036504517
0.4	0.06264064474684655
0.41	0.05625216467640182
0.42	0.04995427526413232
0.43	0.04374833120201305
0.44	0.03763565520943796
0.45	0.03161753661638672
0.46	0.02569523006965313
0.47	0.019869954350057728
0.48	0.014142891290363724
0.49	0.008515184785100827
0.5	0.0029879398847600935
0.51	-0.0024298488434150167
0.52	-0.007681325723458365
0.53	-0.012759855709936319
0.54	-0.017670528644309513
0.55	-0.02241815416092985
0.56	-0.027007281884983914
0.57	-0.03144221984271345
0.58	-0.035727051270494914
0.59	-0.0398656499870258
0.6	-0.04386169447353916
0.61	-0.047718680790199475
0.62	-0.05143993444223882
0.63	-0.055028621296676294
0.64	-0.05848775763934211
0.65	-0.06182021945218974
0.66	-0.06502875098232985
0.67	-0.06811597266670166
0.68	-0.07108438846966325
0.69	-0.07393639268493246
0.7	-0.0766742762481274
0.71	-0.07930023260156205
0.72	-0.08181636314887442
0.73	-0.0842246823334366
0.74	-0.08652712237126159
0.75	-0.08872553766623648
0.76	-0.09082170893292751
0.77	-0.09281734704989952
0.78	-0.094714096664411
0.79	-0.09651353956749176
0.8	-0.09821719785673477
0.81	-0.09982653690262511
0.82	-0.10134296813287191
0.83	-0.1027678516479793
0.84	-0.10410249868018573
0.85	-0.10534817390689277
0.86	-0.10650609762879648
0.87	-0.10757744782210599
0.88	-0.10856336207348549
0.89	-0.1094649394056697
0.9	-0.11028324200108264
0.91	-0.11101929683022405
0.92	-0.11167409719106669
0.93	-0.11224860416523774
0.94	-0.11274374799632558
0.95	-0.11316042939525606
0.96	-0.11349952077731973
0.97	-0.11376186743510242
0.98	-0.11394828865126072
0.99	-0.11405957875480921
1.0	-0.11409650812432515
1.01	-0.11405982414123983
1.02	-0.11395025209616749
1.03	-0.11376849605102057
1.04	-0.11351523965947563
1.05	-0.11319114694817978
1.06	-0.11279686306093206
1.07	-0.11233301496792547
1.08	-0.11180021214199787
1.09	-0.11119904720371987
1.1	-0.11053009653702472
1.11	-0.10979392087697948
1.12	-0.108991065871199
1.13	-0.10812206261630719
1.14	-0.10718742817076266
1.15	-0.10618766604529273
1.16	-0.10512326667209215
1.17	-0.10399470785388676
1.18	-0.10280245519388498
1.19	-0.1015469625075891
1.2	-0.10022867221737419
1.21	-0.09884801573069435
1.22	-0.09740541380272416
1.23	-0.09590127688419814
1.24	-0.09433600545516696
1.25	-0.09270999034534977
1.26	-0.09102361304172202
1.27	-0.08927724598394682
1.28	-0.08747125284821922
1.29	-0.08560598882006576
1.3	-0.08368180085661181
1.31	-0.08169902793879869
1.32	-0.07965800131401113
1.33	-0.07755904472954944
1.34	-0.07540247465735583
1.35	-0.07318860051038756
1.36	-0.07091772485100412
1.37	-0.06859014359172344
1.38	-0.06620614618867415
1.39	-0.06376601582806773
1.4	-0.06127002960598371
1.41	-0.058718458701758625
1.42	-0.056111568545246904
1.43	-0.0534496189782131
1.44	-0.05073286441010161
1.45	-0.04796155396841362
1.46	-0.045135931643919935
1.47	-0.04225623643091447
1.48	-0.039322702462715076
1.49	-0.03633555914260145
1.5	-0.03329503127037381
1.51	-0.030201339164706242
1.52	-0.027054698781462938
1.53	-0.023855321828134435
1.54	-0.020603415874546616
1.55	-0.017299184459986683
1.56	-0.013942827196883667
1.57	-0.010534539871178139
1.58	-0.007074514539503918
1.59	-0.003562939623304673
1.6	-2.220446049250313e-16
1.61	0.0035966767631959717
1.62	0.00720871209489482
1.63	0.01083480863913766
1.64	0.014473684587869351
1.65	0.018124074064494455
1.66	0.021784727491790168
1.67	0.025454411944177913
1.68	0.029131911484357176
1.69	0.032816027484327215
1.7	0.03650557893082934
1.71	0.040199402715254684
1.72	0.04389635390807606
1.73	0.04759530601787104
1.74	0.05129515123501577
1.75	0.05499480066014417
1.76	0.058693184517465746
1.77	0.062389252353062086
1.78	0.06608197321827697
1.79	0.06977033583833475
1.8	0.07345334876632659
1.81	0.07713004052271427
1.82	0.08079945972051117
1.83	0.08446067517630462
1.84	0.08811277600730061
1.85	0.09175487171456925
1.86	0.09538609225268396
1.87	0.09900558808595344
1.88	0.1026125302314514
1.89	0.1062061102890558
1.9	0.10978554045871664
1.91	0.11335005354517841
1.92	0.11689890295038374
1.93	0.12043136265379867
1.94	0.12394672718089877
1.95	0.1274443115600602
1.96	0.1309234512681104
1.97	0.13438350216478834
1.98	0.13782384041637696
1.99	0.14124386240876735
2.0	0.14464298465022002
2.01	0.14802064366409567
2.02	0.1513762958718205
2.03	0.15470941746636352
2.04	0.1580195042765032
2.05	0.1613060716221545
2.06	0.1645686541610431
2.07	0.1678068057270009
2.08	0.17102009916016764
2.09	0.17420812612937853
2.1	0.1773704969470239
2.11	0.18050684037665676
2.12	0.18361680343363856
2.13	0.18670005117909994
2.14	0.18975626650750066
2.15	0.19278514992806794
2.16	0.1957864193403953
2.17	0.19875980980447772
2.18	0.20170507330546228
2.19	0.20462197851338837
2.2	0.20751031053819274
2.21	0.21036987068024682
2.22	0.21320047617670052
2.23	0.21600195994389504
2.24	0.2187741703161098
2.25	0.22151697078090482
2.26	0.22423023971131684
2.27	0.22691387009516173
2.28	0.22956776926169742
2.29	0.23219185860589342
2.3	0.2347860733105519
2.31	0.23735036206652038
2.32	0.23988468679123265
2.33	0.2423890223458115
2.34	0.24486335625095978
2.35	0.24730768840186534
2.36	0.2497220307823388
2.37	0.2521064071784014
2.38	0.25446085289152964
2.39	0.2567854144517684
2.4	0.25908014933090806
2.41	0.26134512565592793
2.42	0.26358042192289366
2.43	0.2657861267114976
2.44	0.26796233840042405
2.45	0.2701091648837155
2.46	0.27222672328831354
2.47	0.2743151396929391
2.48	0.27637454884847645
2.49	0.2784050939000159
2.5	0.2804069261107084
2.51	0.2823802045875754
2.52	0.2843250960094216
2.53	0.2862417743569782
2.54	0.28813042064541694
2.55	0.28999122265935473
2.56	0.2918243746904702
2.57	0.2936300772778526
2.58	0.2954085369511885
2.59	0.29715996597689465
2.6	0.2988845821072983
2.61	0.3005826083329579
2.62	0.3022542726382209
2.63	0.3038998077600962
2.64	0.3055194509505289
2.65	0.30711344374215355
2.66	0.308682031717594
2.67	0.31022546428237774
2.68	0.3117439944415328
2.69	0.31323787857991436
2.7	0.3147073762463246
2.71	0.31615274994147113
2.72	0.3175742649098061
2.73	0.31897218893529034
2.74	0.3203467921411175
2.75	0.321698346793427
2.76	0.3230271271090436
2.77	0.32433340906725283
2.78	0.3256174702256508
2.79	0.3268795895400648
2.8	0.328120047188578
2.81	0.3293391243996512
2.82	0.3305371032843577
2.83	0.3317142666727285
2.84	0.33287089795421154
2.85	0.3340072809222333
2.86	0.33512369962286515
2.87	0.3362204382075783
2.88	0.3372977807900729
2.89	0.3383560113071732
2.9	0.33939541338375834
2.91	0.3404162702017196
2.92	0.34141886437291025
2.93	0.3424034778160673
2.94	0.3433703916376759
2.95	0.3443198860167408
2.96	0.34525224009343825
2.97	0.3461677318616089
2.98	0.3470666380650521
2.99	0.3479492340975906
3.0	0.3488157939068547
3.01	0.34966658990174915
3.02	0.3505018928635587
3.03	0.35132197186063985
3.04	0.3521270941666613
3.05	0.35291752518233366
3.06	0.353693528360587
3.07	0.354455365135138
3.08	0.3552032948524023
3.09	0.3559375747066852
3.1	0.35665845967861454
3.11	0.35736620247674067
3.12	0.35806105348226513
3.13	0.35874326069682494
3.14	0.35941306969328946
3.15	0.36007072356949854
3.16	0.36071646290489523
3.17	0.36135052571998194
3.18	0.36197314743854936
3.19	0.3625845608526169
3.2	0.3631849960900163
3.21	0.36377468058456996
3.22	0.36435383904879515
3.23	0.36492269344907513
3.24	0.3654814629832378
3.25	0.36603036406048106
3.26	0.3665696102835817
3.27	0.367099412433331
3.28	0.3676199784551334
3.29	0.36813151344771133
3.3	0.36863421965385357
3.31	0.36912829645314715
3.32	0.3696139403566391
3.33	0.3700913450033615
3.34	0.37056070115866857
3.35	0.37102219671432113
3.36	0.37147601669026875
3.37	0.3719223432380653
3.38	0.37236135564586836
3.39	0.37279323034496004
3.4	0.37321814091774186
3.41	0.37363625810714296
3.42	0.3740477498273894
3.43	0.37445278117608705
3.44	0.3748515144475574
3.45	0.37524410914738116
3.46	0.375630722008096
3.47	0.37601150700600205
3.48	0.3763866153790184
3.49	0.3767561956455555
3.5	0.37712039362434113
3.51	0.3774793524551646
3.52	0.37783321262048897
3.53	0.37818211196788754
3.54	0.3785261857332597
3.55	0.3788655665647854
3.56	0.37920038454757277
3.57	0.3795307672289646
3.58	0.3798568396444496
3.59	0.3801787243441618
3.6	0.3804965414199021
3.61	0.3808104085326728
3.62	0.3811204409406578
3.63	0.38142675152764827
3.64	0.3817294508318473
3.65	0.3820286470750357
3.66	0.3823244461920682
3.67	0.3826169518606578
3.68	0.3829062655314267
3.69	0.38319248645818715
3.7	0.383475711728427
3.71	0.38375603629397126
3.72	0.3840335530017901
3.73	0.3843083526249277
3.74	0.3845805238935295
3.75	0.38485015352593555
3.76	0.3851173262598254
3.77	0.3853821248833834
3.78	0.385644630266467
3.79	0.3859049213917535
3.8	0.3861630753858484
3.81	0.3864191675503318
3.82	0.38667327139272156
3.83	0.3869254586573482
3.84	0.3871757993561017
3.85	0.3874243617990579
3.86	0.38767121262494564
3.87	0.38791641683145783
3.88	0.38816003780538455
3.89	0.38840213735254536
3.9	0.38864277572752426
3.91	0.38888201166318515
3.92	0.38911990239995375
3.93	0.38935650371485975
3.94	0.38959186995032835
3.95	0.3898260540427082
3.96	0.3900591075505261
3.97	0.390291080682465
3.98	0.3905220223250464
3.99	0.3907519800700253
4.0	0.390981000241473
4.01	0.3912091279225519
4.02	0.3914364069819717
4.03	0.39166288010012973
4.04	0.3918885887949125
4.05	0.392113573447172
4.06	0.3923378733258621
4.07	0.3925615266128356
4.08	0.392784570427294
4.09	0.3930070408498899
4.1	0.39322897294648473
4.11	0.39345040079154303
4.12	0.39367135749118265
4.13	0.3938918752058619
4.14	0.3941119851727154
4.15	0.3943317177275215
4.16	0.3945511023263236
4.17	0.39477016756668293
4.18	0.39498894120857375
4.19	0.39520745019492487
4.2	0.3954257206717936
4.21	0.3956437780081926
4.22	0.3958616468155495
4.23	0.3960793509668238
4.24	0.39629691361525665
4.25	0.39651435721277817
4.26	0.39673170352806186
4.27	0.396948973664231
4.28	0.3971661880762193
4.29	0.3973833665877894
4.3	0.39760052840820925
4.31	0.39781769214859375
4.32	0.39803487583790964
4.33	0.3982520969386484
4.34	0.3984693723621747
4.35	0.3986867184837427
4.36	0.3989041511571999
4.37	0.3991216857293661
4.38	0.39933933705410085
4.39	0.3995571195060589
4.4	0.39977504699414446
4.41	0.3999931329746519
4.42	0.4002113904641206
4.43	0.400429832051885
4.44	0.40064846991233993
4.45	0.40086731581691326
4.46	0.4010863811457671
4.47	0.40130567689920926
4.48	0.4015252137088353
4.49	0.40174500184840445
4.5	0.4019650512444496
4.51	0.40218537148661937
4.52	0.40240597183777405
4.53	0.4026268612438172
4.54	0.40284804834329513
4.55	0.40306954147673923
4.56	0.40329134869578
4.57	0.4035134777720123
4.58	0.40373593620564907
4.59	0.4039587312339278
4.6	0.40418186983932436
4.61	0.40440535875751127
4.62	0.40462920448513795
4.63	0.4048534132873839
4.64	0.4050779912053136
4.65	0.4053029440630177
4.66	0.40552827747458575
4.67	0.4057539968508611
4.68	0.4059801074060142
4.69	0.4062066141639392
4.7	0.40643352196447047
4.71	0.4066608354694051
4.72	0.40688855916838207
4.73	0.4071166973845689
4.74	0.4073452542801962
4.75	0.4075742338619318
4.76	0.4078036399860857
4.77	0.40803347636368315
4.78	0.40826374656536657
4.79	0.4084944540261731
4.8	0.40872560205013986
4.81	0.4089571938148068
4.82	0.4091892323755565
4.83	0.40942172066983307
4.84	0.4096546615212294
4.85	0.4098880576434504
4.86	0.4101219116441531
4.87	0.4103562260286714
4.88	0.4105910032036134
4.89	0.4108262454803614
4.9	0.41106195507844834
4.91	0.4112981341288381
4.92	0.41153478467708726
4.93	0.41177190868642455
4.94	0.4120095080407137
4.95	0.4122475845473311
4.96	0.412486139939947
4.97	0.4127251758812108
4.98	0.41296469396536206
4.99	0.4132046957207417
5.0	0.41344518261221974
5.01	0.4136861560435604
5.02	0.4139276173596834
5.03	0.4141695678488676
5.04	0.41441200874486916
5.05	0.4146549412289823
5.06	0.4148983664320117
5.07	0.41514228543618514
5.08	0.4153866992770102
5.09	0.4156316089450519
5.1	0.4158770153876573
5.11	0.4161229195106174
5.12	0.4163693221797703
5.13	0.4166162242225572
5.14	0.41686362642950126
5.15	0.41711152955566344
5.16	0.41735993432202345
5.17	0.41760884141682186
5.18	0.41785825149685507
5.19	0.4181081651887143
5.2	0.4183585830899944
5.21	0.4186095057704423
5.22	0.41886093377307965
5.23	0.4191128676152739
5.24	0.41936530778976955
5.25	0.41961825476569004
5.26	0.41987170898949777
5.27	0.4201256708859099
5.28	0.4203801408588007
5.29	0.4206351192920489
5.3	0.42089060655036004
5.31	0.42114660298007045
5.32	0.4214031089099003
5.33	0.4216601246516899
5.34	0.42191765050110763
5.35	0.42217568673833206
5.36	0.4224342336286985
5.37	0.4226932914233251
5.38	0.4229528603597278
5.39	0.42321294066238824
5.4	0.4234735325433209
5.41	0.42373463620259677
5.42	0.42399625182887124
5.43	0.42425837959987145
5.44	0.4245210196828707
5.45	0.4247841722351414
5.46	0.4250478374044028
5.47	0.4253120153292328
5.48	0.4255767061394734
5.49	0.42584190995661675
5.5	0.42610762689418
5.51	0.4263738570580581
5.52	0.4266406005468698
5.53	0.426907857452277
5.54	0.4271756278593103
5.55	0.4274439118466632
5.56	0.42771270948698514
5.57	0.42798202084715153
5.58	0.4282518459885435
5.59	0.4285221849672859
5.6	0.4287930378345023
5.61	0.42906440463654316
5.62	0.42933628541521685
5.63	0.42960868020799203
5.64	0.4298815890482154
5.65	0.43015501196529804
5.66	0.4304289489849128
5.67	0.4307034001291673
5.68	0.43097836541677903
5.69	0.4312538448632405
5.7	0.43152983848097637
5.71	0.43180634627949377
5.72	0.4320833682655295
5.73	0.4323609044431843
5.74	0.4326389548140569
5.75	0.4329175193773728
5.76	0.43319659813009703
5.77	0.4334761910670569
5.78	0.433756298181052
5.79	0.4340369194629544
5.8	0.4343180549018094
5.81	0.4345997044849427
5.82	0.4348818681980323
5.83	0.43516454602521815
5.84	0.43544773794916647
5.85	0.4357314439511625
5.86	0.4360156640111795
5.87	0.4363003981079546
5.88	0.4365856462190577
5.89	0.4368714083209574
5.9	0.43715768438908487
5.91	0.4374444743978899
5.92	0.43773177832090127
5.93	0.4380195961307861
5.94	0.43830792779939187
5.95	0.4385967732978039
5.96	0.43888613259639075
5.97	0.43917600566484427
5.98	0.4394663924722292
5.99	0.43975729298702226
6.0	0.4400487071771514
6.01	0.4403406350100231
6.02	0.44063307645257666
6.03	0.44092603147130205
6.04	0.4412195000322726
6.05	0.441513482101186
6.06	0.4418079776433811
6.07	0.4421029866238725
6.08	0.44239850900737465
6.09	0.4426945447583267
6.1	0.44299109384091284
6.11	0.4432881562190908
6.12	0.4435857318566051
6.13	0.4438838207170165
6.14	0.4441824227637089
6.15	0.4444815379599206
6.16	0.4447811662687532
6.17	0.4450813076531962
6.18	0.44538196207612024
6.19	0.4456831295003213
6.2	0.4459848098885172
6.21	0.44628700320336356
6.22	0.44658970940746456
6.23	0.44689292846339235
6.24	0.4471966603336871
6.25	0.447500904980873
6.26	0.4478056623674743
6.27	0.4481109324560152
6.28	0.44841671520902693
6.29	0.44872301058907105
6.3	0.44902981855872504
6.31	0.4493371390806161
6.32	0.4496449721174035
6.33	0.4499533176317997
6.34	0.4502621755865722
6.35	0.45057154594455084
6.36	0.45088142866862924
6.37	0.4511918237217757
6.38	0.451502731067042
6.39	0.45181415066754205
6.4	0.45212608248649466
6.41	0.4524385264871985
6.42	0.45275148263304643
6.43	0.45306495088753074
6.44	0.453378931214245
6.45	0.4536934235768787
6.46	0.4540084279392368
6.47	0.4543239442652237
6.48	0.4546399725188611
6.49	0.45495651266428083
6.5	0.45527356466573365
6.51	0.45559112848758054
6.52	0.4559092040943086
6.53	0.4562277914505274
6.54	0.456546890520955
6.55	0.456866501270455
6.56	0.45718662366399776
6.57	0.4575072576666831
6.58	0.45782840324374774
6.59	0.45815006036054384
6.6	0.45847222898256035
6.61	0.4587949090754141
6.62	0.45911810060485336
6.63	0.4594418035367579
6.64	0.45976601783713356
6.65	0.46009074347212475
6.66	0.460415980408002
6.67	0.4607417286111798
6.68	0.4610679880481915
6.69	0.4613947586857109
6.7	0.46172204049054677
6.71	0.46204983342963757
6.72	0.46237813747005674
6.73	0.4627069525790092
6.74	0.4630362787238348
6.75	0.46336611587201026
6.76	0.4636964639911384
6.77	0.4640273230489588
6.78	0.4643586930133442
6.79	0.46469057385229895
6.8	0.4650229655339623
6.81	0.4653558680265978
6.82	0.465689281298613
6.83	0.46602320531853614
6.84	0.46635764005503233
6.85	0.4666925854768945
6.86	0.46702804155304534
6.87	0.4673640082525442
6.88	0.46770048554456956
6.89	0.46803747339844015
6.9	0.468374971783592
6.91	0.4687129806695979
6.92	0.4690515000261567
6.93	0.46939052982308993
6.94	0.4697300700303487
6.95	0.4700701206180121
6.96	0.4704106815562853
6.97	0.4707517528154924
6.98	0.47109333436608913
6.99	0.47143542617865186
7.0	0.47177802822388315
7.01	0.472121140472601
7.02	0.4724647628957549
7.03	0.47280889546441685
7.04	0.473153538149769
7.05	0.47349869092312324
7.06	0.47384435375591216
7.07	0.4741905266196821
7.08	0.47453720948610545
7.09	0.4748844023269684
7.1	0.47523210511417424
7.11	0.4755803178197454
7.12	0.47592904041581974
7.13	0.47627827287465585
7.14	0.4766280151686225
7.15	0.476978267270204
7.16	0.4773290291520035
7.17	0.47768030078673085
7.18	0.4780320821472185
7.19	0.4783843732064018
7.2	0.4787371739373335
7.21	0.4790904843131799
7.22	0.4794443043072104
7.23	0.47979863389281163
7.24	0.4801534730434803
7.25	0.4805088217328163
7.26	0.4808646799345312
7.27	0.48122104762245044
7.28	0.4815779247704953
7.29	0.48193531135270795
7.3	0.4822932073432228
7.31	0.4826516127162933
7.32	0.4830105274462654
7.33	0.483369951507595
7.34	0.4837298848748536
7.35	0.4840903275226961
7.36	0.48445127942589117
7.37	0.4848127405593122
7.38	0.48517471089792863
7.39	0.48553719041681986
7.4	0.48590017909115424
7.41	0.4862636768962084
7.42	0.48662768380735855
7.43	0.48699219980007846
7.44	0.4873572248499415
7.45	0.48772275893261685
7.46	0.4880888020238786
7.47	0.48845535409958607
7.48	0.4888224151357087
7.49	0.48918998510830114
7.5	0.4895580639935194
7.51	0.4899266517676154
7.52	0.4902957484069369
7.53	0.49066535388791344
7.54	0.49103546818708643
7.55	0.4914060912810808
7.56	0.4917772231466103
7.57	0.49214886376049527
7.58	0.4925210130996306
7.59	0.49289367114101246
7.6	0.4932668378617241
7.61	0.4936405132389482
7.62	0.49401469724994207
7.63	0.4943893898720625
7.64	0.49476459108275506
7.65	0.4951403008595524
7.66	0.4955165191800689
7.67	0.49589324602201834
7.68	0.49627048136319096
7.69	0.49664822518147467
7.7	0.4970264774548302
7.71	0.49740523816131244
7.72	0.49778450727906154
7.73	0.49816428478630115
7.74	0.49854457066134017
7.75	0.49892536488256745
7.76	0.49930666742846064
7.77	0.49968847827757734
7.78	0.5000707974085604
7.79	0.5004536248001309
7.8	0.5008369604310968
7.81	0.5012208042803462
7.82	0.5016051563268434
7.83	0.5019900165496417
7.84	0.502375384927867
7.85	0.5027612614407272
7.86	0.5031476460675152
7.87	0.5035345387875915
7.88	0.5039219395804072
7.89	0.5043098484254828
7.9	0.5046982653024202
7.91	0.5050871901909016
7.92	0.5054766230706801
7.93	0.5058665639215904
7.94	0.5062570127235383
7.95	0.5066479694565132
7.96	0.5070394341005721
7.97	0.5074314066358497
7.98	0.5078238870425612
7.99	0.5082168753009854
8.0	0.5086103713914828
8.01	0.5090043752944887
8.02	0.5093988869905041
8.03	0.5097939064601079
8.04	0.5101894336839522
8.05	0.5105854686427581
8.06	0.5109820113173215
8.07	0.5113790616885091
8.08	0.5117766197372572
8.09	0.5121746854445747
8.1	0.512573258791538
8.11	0.512972339759293
8.12	0.5133719283290653
8.13	0.5137720244821357
8.14	0.5141726281998683
8.15	0.514573739463679
8.16	0.5149753582550635
8.17	0.5153774845555866
8.18	0.5157801183468739
8.19	0.5161832596106234
8.2	0.5165869083285973
8.21	0.5169910644826289
8.22	0.5173957280546099
8.23	0.5178008990265103
8.24	0.518206577380348
8.25	0.518612763098221
8.26	0.5190194561622911
8.27	0.5194266565547804
8.28	0.5198343642579698
8.29	0.5202425792542219
8.3	0.5206513015259472
8.31	0.5210605310556237
8.32	0.5214702678257933
8.33	0.5218805118190656
8.34	0.5222912630181068
8.35	0.5227025214056472
8.36	0.5231142869644793
8.37	0.5235265596774522
8.38	0.52393933952749
8.39	0.5243526264975625
8.4	0.5247664205707129
8.41	0.5251807217300372
8.42	0.525595529958692
8.43	0.5260108452398907
8.44	0.5264266675569215
8.45	0.5268429968931149
8.46	0.5272598332318691
8.47	0.5276771765566427
8.48	0.5280950268509476
8.49	0.5285133840983453
8.5	0.5289322482824862
8.51	0.529351619387035
8.52	0.5297714973957558
8.53	0.5301918822924446
8.54	0.5306127740609651
8.55	0.5310341726852198
8.56	0.5314560781491932
8.57	0.5318784904369193
8.58	0.5323014095324642
8.59	0.5327248354199864
8.6	0.5331487680836656
8.61	0.5335732075077634
8.62	0.5339981536765873
8.63	0.5344236065744877
8.64	0.5348495661858824
8.65	0.535276032495246
8.66	0.5357030054870923
8.67	0.5361304851460024
8.68	0.5365584714566002
8.69	0.5369869644035771
8.7	0.5374159639716599
8.71	0.5378454701456395
8.72	0.5382754829103601
8.73	0.5387060022507083
8.74	0.5391370281516278
8.75	0.5395685605981154
8.76	0.5400005995752214
8.77	0.5404331450680421
8.78	0.5408661970617307
8.79	0.5412997555414795
8.8	0.5417338204925447
8.81	0.5421683919002253
8.82	0.5426034697498733
8.83	0.5430390540268871
8.84	0.5434751447167149
8.85	0.5439117418048686
8.86	0.544348845276878
8.87	0.5447864551183547
8.88	0.5452245713149421
8.89	0.5456631938523334
8.9	0.5461023227162717
8.91	0.5465419578925496
8.92	0.5469820993670024
8.93	0.5474227471255259
8.94	0.5478639011540406
8.95	0.5483055614385276
8.96	0.5487477279650318
8.97	0.5491904007196123
8.98	0.5496335796883923
8.99	0.5500772648575482
9.0	0.5505214562132846
9.01	0.5509661537418634
9.02	0.5514113574295924
9.03	0.5518570672628184
9.04	0.5523032832279452
9.05	0.5527500053114051
9.06	0.5531972334996905
9.07	0.5536449677793297
9.08	0.5540932081368969
9.09	0.5545419545590161
9.1	0.5549912070323505
9.11	0.5554409655436058
9.12	0.5558912300795339
9.13	0.5563420006269294
9.14	0.556793277172633
9.15	0.5572450597035282
9.16	0.5576973482065338
9.17	0.5581501426686221
9.18	0.5586034430768042
9.19	0.5590572494181271
9.2	0.5595115616796907
9.21	0.5599663798486273
9.22	0.5604217039121221
9.23	0.5608775338573925
9.24	0.5613338696716984
9.25	0.5617907113423425
9.26	0.5622480588566735
9.27	0.5627059122020758
9.28	0.5631642713659727
9.29	0.5636231363358374
9.3	0.5640825070991679
9.31	0.5645423836435189
9.32	0.5650027659564775
9.33	0.5654636540256693
9.34	0.5659250478387595
9.35	0.5663869473834627
9.36	0.5668493526475186
9.37	0.5673122636187128
9.38	0.5677756802848738
9.39	0.5682396026338655
9.4	0.5687040306535839
9.41	0.5691689643319781
9.42	0.5696344036570221
9.43	0.5701003486167363
9.44	0.5705667991991764
9.45	0.5710337553924373
9.46	0.5715012171846457
9.47	0.5719691845639748
9.48	0.5724376575186295
9.49	0.5729066360368539
9.5	0.5733761201069311
9.51	0.5738461097171798
9.52	0.574316604855947
9.53	0.5747876055116333
9.54	0.5752591116726639
9.55	0.575731123327503
9.56	0.576203640464647
9.57	0.576676663072642
9.58	0.5771501911400517
9.59	0.5776242246554862
9.6	0.5780987636075946
9.61	0.5785738079850543
9.62	0.5790493577765748
9.63	0.5795254129709154
9.64	0.580001973556853
9.65	0.5804790395232108
9.66	0.5809566108588439
9.67	0.5814346875526394
9.68	0.5819132695935235
9.69	0.5823923569704509
9.7	0.5828719496724187
9.71	0.5833520476884492
9.72	0.5838326510076034
9.73	0.5843137596189746
9.74	0.5847953735116914
9.75	0.5852774926749146
9.76	0.5857601170978403
9.77	0.5862432467696895
9.78	0.5867268816797296
9.79	0.5872110218172527
9.8	0.5876956671715828
9.81	0.5881808177320796
9.82	0.5886664734881312
9.83	0.5891526344291681
9.84	0.5896393005446424
9.85	0.5901264718240452
9.86	0.5906141482568924
9.87	0.591102329832739
9.88	0.591591016541165
9.89	0.5920802083717928
9.9	0.5925699053142627
9.91	0.5930601073582541
9.92	0.5935508144934819
9.93	0.5940420267096788
9.94	0.5945337439966235
9.95	0.5950259663441128
9.96	0.5955186937419822
9.97	0.5960119261800959
9.98	0.5965056636483465
9.99	0.5969999061366619
10.0	0.5974946536349951
10.01	0.5979899061333275
10.02	0.5984856636216794
10.03	0.5989819260900963
10.04	0.5994786935286481
10.05	0.5999759659274407
10.06	0.6004737432766082
10.07	0.600972025566313
10.08	0.6014708127867497
10.09	0.6019701049281377
10.1	0.6024699019807284
10.11	0.6029702039348014
10.12	0.6034710107806686
10.13	0.603972322508663
10.14	0.6044741391091496
10.15	0.6049764605725255
10.16	0.6054792868892126
10.17	0.6059826180496611
10.18	0.6064864540443534
10.19	0.606990794863793
10.2	0.607495640498512
10.21	0.6080009909390814
10.22	0.6085068461760866
10.23	0.6090132062001484
10.24	0.609520071001909
10.25	0.6100274405720424
10.26	0.6105353149012512
10.27	0.6110436939802629
10.28	0.6115525777998297
10.29	0.612061966350736
10.3	0.6125718596237871
10.31	0.6130822576098208
10.32	0.6135931602996959
10.33	0.6141045676843068
10.34	0.614616479754562
10.35	0.6151288965014093
10.36	0.6156418179158071
10.37	0.6161552439887562
10.38	0.6166691747112755
10.39	0.6171836100744085
10.4	0.6176985500692272
10.41	0.6182139946868287
10.42	0.6187299439183381
10.43	0.6192463977549022
10.44	0.6197633561876924
10.45	0.6202808192079122
10.46	0.6207987868067794
10.47	0.6213172589755541
10.48	0.6218362357055004
10.49	0.6223557169879247
10.5	0.6228757028141477
10.51	0.6233961931755186
10.52	0.6239171880634186
10.53	0.6244386874692357
10.54	0.6249606913843974
10.55	0.6254831998003557
10.56	0.6260062127085736
10.57	0.6265297301005529
10.58	0.6270537519678133
10.59	0.6275782783018994
10.6	0.6281033090943734
10.61	0.6286288443368367
10.62	0.6291548840208944
10.63	0.6296814281381938
10.64	0.6302084766803969
10.65	0.6307360296391867
10.66	0.6312640870062748
10.67	0.6317926487733975
10.68	0.6323217149323054
10.69	0.6328512854747811
10.7	0.6333813603926249
10.71	0.6339119396776657
10.72	0.6344430233217498
10.73	0.6349746113167524
10.74	0.6355067036545624
10.75	0.6360393003270975
10.76	0.6365724013262967
10.77	0.6371060066441235
10.78	0.6376401162725597
10.79	0.638174730203615
10.8	0.6387098484293138
10.81	0.6392454709417085
10.82	0.639781597732873
10.83	0.6403182287948991
10.84	0.6408553641199067
10.85	0.6413930037000338
10.86	0.641931147527436
10.87	0.6424697955943007
10.88	0.6430089478928264
10.89	0.6435486044152395
10.9	0.6440887651537882
10.91	0.6446294301007381
10.92	0.6451705992483799
10.93	0.645712272589022
10.94	0.6462544501149939
10.95	0.6467971318186504
10.96	0.6473403176923637
10.97	0.6478840077285274
10.98	0.6484282019195565
10.99	0.6489729002578873
11.0	0.6495181027359739
11.01	0.6500638093462915
11.02	0.6506100200813404
11.03	0.6511567349336386
11.04	0.6517039538957182
11.05	0.6522516769601471
11.06	0.6527999041194928
11.07	0.6533486353663623
11.08	0.6538978706933695
11.09	0.654447610093153
11.1	0.654997853558373
11.11	0.6555486010817074
11.12	0.6560998526558518
11.13	0.6566516082735266
11.14	0.6572038679274702
11.15	0.657756631610435
11.16	0.6583098993151982
11.17	0.6588636710345587
11.18	0.6594179467613291
11.19	0.6599727264883438
11.2	0.6605280102084582
11.21	0.6610837979145455
11.22	0.6616400895994933
11.23	0.6621968852562138
11.24	0.6627541848776372
11.25	0.6633119884567112
11.26	0.6638702959864052
11.27	0.6644291074597061
11.28	0.6649884228696149
11.29	0.6655482422091578
11.3	0.6661085654713749
11.31	0.6666693926493242
11.32	0.6672307237360887
11.33	0.6677925587247654
11.34	0.6683548976084656
11.35	0.6689177403803289
11.36	0.6694810870334987
11.37	0.6700449375611538
11.38	0.6706092919564729
11.39	0.6711741502126704
11.4	0.671739512322964
11.41	0.6723053782805931
11.42	0.6728717480788252
11.43	0.6734386217109315
11.44	0.674005999170208
11.45	0.6745738804499649
11.46	0.6751422655435303
11.47	0.675711154444257
11.48	0.6762805471455086
11.49	0.6768504436406627
11.5	0.6774208439231185
11.51	0.6779917479862964
11.52	0.6785631558236273
11.53	0.67913506742856
11.54	0.6797074827945647
11.55	0.6802804019151257
11.56	0.6808538247837451
11.57	0.6814277513939356
11.58	0.682002181739242
11.59	0.6825771158132053
11.6	0.683152553609406
11.61	0.683728495121417
11.62	0.6843049403428471
11.63	0.684881889267312
11.64	0.6854593418884488
11.65	0.6860372981999089
11.66	0.6866157581953541
11.67	0.687194721868475
11.68	0.6877741892129688
11.69	0.6883541602225475
11.7	0.688934634890951
11.71	0.6895156132119195
11.72	0.6900970951792215
11.73	0.6906790807866398
11.74	0.6912615700279713
11.75	0.6918445628970201
11.76	0.6924280593876188
11.77	0.6930120594936068
11.78	0.6935965632088522
11.79	0.6941815705272231
11.8	0.6947670814426087
11.81	0.6953530959489197
11.82	0.695939614040081
11.83	0.6965266357100174
11.84	0.6971141609526893
11.85	0.6977021897620642
11.86	0.6982907221321238
11.87	0.698879758056857
11.88	0.6994692975302951
11.89	0.7000593405464554
11.9	0.7006498870993835
11.91	0.7012409371831322
11.92	0.7018324907917827
11.93	0.7024245479194161
11.94	0.7030171085601492
11.95	0.7036101727080774
11.96	0.7042037403573528
11.97	0.7047978115021206
11.98	0.7053923861365331
11.99	0.7059874642547709
12.0	0.7065830458510288
12.01	0.7071791309195089
12.02	0.7077757194544344
12.03	0.7083728114500357
12.04	0.7089704069005646
12.05	0.7095685058002869
12.06	0.7101671081434756
12.07	0.7107662139244181
12.08	0.711365823137437
12.09	0.7119659357768339
12.1	0.7125665518369527
12.11	0.7131676713121448
12.12	0.7137692941967612
12.13	0.7143714204851886
12.14	0.7149740501718139
12.15	0.7155771832510379
12.16	0.7161808197172758
12.17	0.716784959564971
12.18	0.7173896027885601
12.19	0.7179947493825009
12.2	0.7186003993412723
12.21	0.7192065526593535
12.22	0.719813209331252
12.23	0.7204203693514754
12.24	0.7210280327145452
12.25	0.7216361994150117
12.26	0.7222448694474249
12.27	0.7228540428063565
12.28	0.7234637194863706
12.29	0.7240738994820813
12.3	0.7246845827880745
12.31	0.7252957693989853
12.32	0.7259074593094422
12.33	0.7265196525140877
12.34	0.7271323490075855
12.35	0.7277455487845995
12.36	0.728359251839822
12.37	0.7289734581679451
12.38	0.7295881677636896
12.39	0.7302033806217619
12.4	0.7308190967369111
12.41	0.7314353161038863
12.42	0.7320520387174437
12.43	0.7326692645723537
12.44	0.7332869936634151
12.45	0.7339052259854125
12.46	0.7345239615331732
12.47	0.7351432003015103
12.48	0.7357629422852651
12.49	0.7363831874792791
12.5	0.7370039358784294
12.51	0.7376251874775716
12.52	0.738246942271611
12.53	0.7388692002554248
12.54	0.7394919614239467
12.55	0.7401152257720821
12.56	0.7407389932947649
12.57	0.7413632639869573
12.58	0.7419880378436073
12.59	0.7426133148596844
12.6	0.7432390950301792
12.61	0.7438653783500823
12.62	0.7444921648144057
12.63	0.7451194544181544
12.64	0.7457472471563759
12.65	0.7463755430241034
12.66	0.7470043420163915
12.67	0.7476336441283021
12.68	0.7482634493549253
12.69	0.7488937576913369
12.7	0.7495245691326485
12.71	0.7501558836739645
12.72	0.7507877013104104
12.73	0.7514200220371191
12.74	0.7520528458492447
12.75	0.7526861727419484
12.76	0.7533200027103842
12.77	0.753954335749749
12.78	0.7545891718552181
12.79	0.7552245110220167
12.8	0.7558603532453415
12.81	0.7564966985204248
12.82	0.7571335468425059
12.83	0.7577708982068313
12.84	0.7584087526086617
12.85	0.7590471100432649
12.86	0.7596859705059228
12.87	0.7603253339919246
12.88	0.7609652004965878
12.89	0.7616055700152157
12.9	0.7622464425431329
12.91	0.7628878180756783
12.92	0.7635296966081978
12.93	0.7641720781360516
12.94	0.7648149626546069
12.95	0.7654583501592381
12.96	0.766102240645348
12.97	0.7667466341083252
12.98	0.7673915305435867
12.99	0.7680369299465565
13.0	0.7686828323126588
13.01	0.7693292376373461
13.02	0.7699761459160638
13.03	0.7706235571442858
13.04	0.7712714713174788
13.05	0.7719198884311237
13.06	0.77256880848073
13.07	0.7732182314617856
13.08	0.7738681573698213
13.09	0.7745185862003606
13.1	0.7751695179489343
13.11	0.7758209526110872
13.12	0.7764728901823855
13.13	0.7771253306583955
13.14	0.7777782740346834
13.15	0.7784317203068508
13.16	0.7790856694704854
13.17	0.779740121521196
13.18	0.7803950764545985
13.19	0.7810505342663231
13.2	0.7817064949520071
13.21	0.7823629585072948
13.22	0.7830199249278519
13.23	0.783677394209337
13.24	0.784335366347423
13.25	0.7849938413378038
13.26	0.7856528191761808
13.27	0.786312299858248
13.28	0.786972283379728
13.29	0.7876327697363433
13.3	0.7882937589238307
13.31	0.788955250937934
13.32	0.7896172457744041
13.33	0.7902797434290133
13.34	0.7909427438975339
13.35	0.7916062471757382
13.36	0.7922702532594269
13.37	0.7929347621444006
13.38	0.7935997738264672
13.39	0.7942652883014557
13.4	0.7949313055651811
13.41	0.7955978256135009
13.42	0.7962648484422513
13.43	0.7969323740472899
13.44	0.7976004024244955
13.45	0.7982689335697256
13.46	0.7989379674788876
13.47	0.7996075041478602
13.48	0.8002775435725508
13.49	0.8009480857488666
13.5	0.8016191306727433
13.51	0.8022906783401095
13.52	0.8029627287468938
13.53	0.8036352818890532
13.54	0.8043083377625447
13.55	0.8049818963633396
13.56	0.805655957687409
13.57	0.8063305217307314
13.58	0.8070055884893134
13.59	0.8076811579591546
13.6	0.8083572301362548
13.61	0.8090338050166491
13.62	0.8097108825963585
13.63	0.8103884628714252
13.64	0.8110665458378915
13.65	0.8117451314918139
13.66	0.8124242198292561
13.67	0.8131038108462886
13.68	0.8137839045389964
13.69	0.8144645009034645
13.7	0.8151455999357989
13.71	0.815827201632099
13.72	0.8165093059884779
13.73	0.8171919130010704
13.74	0.8178750226659969
13.75	0.8185586349794062
13.76	0.8192427499374401
13.77	0.8199273675362687
13.78	0.820612487772041
13.79	0.8212981106409413
13.8	0.821984236139154
13.81	0.8226708642628634
13.82	0.8233579950082682
13.83	0.8240456283715883
13.84	0.8247337643490223
13.85	0.8254224029368044
13.86	0.8261115441311614
13.87	0.8268011879283347
13.88	0.8274913343245726
13.89	0.8281819833161376
13.9	0.8288731348992852
13.91	0.8295647890702921
13.92	0.8302569458254351
13.93	0.8309496051610122
13.94	0.8316427670733074
13.95	0.8323364315586329
13.96	0.8330305986132939
13.97	0.8337252682336239
13.98	0.8344204404159424
13.99	0.835116115156583
14.0	0.8358122924518935
14.01	0.8365089722982216
14.02	0.8372061546919366
14.03	0.8379038396293933
14.04	0.8386020271069822
14.05	0.8393007171210723
14.06	0.8399999096680543
14.07	0.8406996047443397
14.08	0.8413998023463191
14.09	0.8421005024704183
14.1	0.8428017051130493
14.11	0.843503410270645
14.12	0.8442056179396457
14.13	0.8449083281164843
14.14	0.8456115407976296
14.15	0.8463152559795216
14.16	0.8470194736586433
14.17	0.847724193831456
14.18	0.8484294164944498
14.19	0.8491351416441074
14.2	0.849841369276933
14.21	0.8505480993894236
14.22	0.8512553319780903
14.23	0.8519630670394588
14.24	0.8526713045700473
14.25	0.8533800445663954
14.26	0.8540892870250357
14.27	0.8547990319425222
14.28	0.8555092793154085
14.29	0.856220029140263
14.3	0.8569312814136393
14.31	0.8576430361321269
14.32	0.8583552932923081
14.33	0.8590680528907652
14.34	0.8597813149241088
14.35	0.8604950793889427
14.36	0.8612093462818703
14.37	0.8619241155995166
14.38	0.8626393873385066
14.39	0.8633551614954723
14.4	0.8640714380670599
14.41	0.8647882170499085
14.42	0.8655054984406857
14.43	0.8662232822360377
14.44	0.8669415684326464
14.45	0.8676603570271791
14.46	0.8683796480163178
14.47	0.8690994413967513
14.48	0.8698197371651827
14.49	0.8705405353183079
14.5	0.8712618358528371
14.51	0.8719836387654877
14.52	0.872705944052984
14.53	0.8734287517120575
14.54	0.8741520617394397
14.55	0.8748758741318835
14.56	0.8756001888861275
14.57	0.8763250059989315
14.58	0.8770503254670626
14.59	0.877776147287295
14.6	0.8785024714563957
14.61	0.879229297971153
14.62	0.8799566268283624
14.63	0.8806844580248051
14.64	0.881412791557305
14.65	0.8821416274226505
14.66	0.8828709656176724
14.67	0.8836008061391948
14.68	0.8843311489840343
14.69	0.8850619941490362
14.7	0.8857933416310456
14.71	0.8865251914269007
14.72	0.8872575435334679
14.73	0.8879903979475924
14.74	0.888723754666162
14.75	0.8894576136860363
14.76	0.89019197500411
14.77	0.8909268386172496
14.78	0.8916622045223715
14.79	0.8923980727163564
14.8	0.8931344431961205
14.81	0.8938713159585728
14.82	0.8946086910006298
14.83	0.8953465683192218
14.84	0.8960849479112721
14.85	0.8968238297737255
14.86	0.8975632139035196
14.87	0.898303100297606
14.88	0.8990434889529436
14.89	0.8997843798664914
14.9	0.9005257730352082
14.91	0.9012676684560884
14.92	0.9020100661260909
14.93	0.9027529660422101
14.94	0.9034963682014475
14.95	0.9042402726007833
14.96	0.9049846792372404
14.97	0.905729588107813
14.98	0.9064749992095241
14.99	0.9072209125393965
15.0	0.9079673280944601
15.01	0.9087142458717449
15.02	0.9094616658682878
15.03	0.9102095880811473
15.04	0.9109580125073603
15.05	0.9117069391439924
15.06	0.9124563679881089
15.07	0.9132062990367754
15.08	0.9139567322870715
15.09	0.9147076677360698
15.1	0.9154591053808642
15.11	0.9162110452185485
15.12	0.9169634872462095
15.13	0.9177164314609695
15.14	0.9184698778599224
15.15	0.9192238264401905
15.16	0.9199782771988961
15.17	0.9207332301331687
15.18	0.9214886852401304
15.19	0.9222446425169321
15.2	0.9230011019607102
15.21	0.9237580635686155
15.22	0.9245155273377986
15.23	0.9252734932654317
15.24	0.9260319613486726
15.25	0.9267909315847004
15.26	0.9275504039706871
15.27	0.928310378503819
15.28	0.9290708551812753
15.29	0.9298318340002635
15.3	0.9305933149579769
15.31	0.9313552980516232
15.32	0.9321177832784099
15.33	0.9328807706355516
15.34	0.9336442601202702
15.35	0.9344082517298017
15.36	0.9351727454613677
15.37	0.9359377413122186
15.38	0.9367032392795832
15.39	0.9374692393607117
15.4	0.9382357415528685
15.41	0.9390027458533109
15.42	0.9397702522592891
15.43	0.940538260768096
15.44	0.9413067713769888
15.45	0.9420757840832533
15.46	0.9428452988841752
15.47	0.9436153157770403
15.48	0.9443858347591626
15.49	0.9451568558278279
15.5	0.9459283789803433
15.51	0.9467004042140229
15.52	0.947472931526195
15.53	0.9482459609141668
15.54	0.9490194923752736
15.55	0.9497935259068438
15.56	0.9505680615062201
15.57	0.9513430991707378
15.58	0.9521186388977537
15.59	0.9528946806846176
15.6	0.9536712245286932
15.61	0.9544482704273304
15.62	0.9552258183779142
15.63	0.9560038683778015
15.64	0.9567824204243845
15.65	0.9575614745150344
15.66	0.9583410306471575
15.67	0.959121088818132
15.68	0.9599016490253572
15.69	0.9606827112662469
15.7	0.9614642755382005
15.71	0.9622463418386314
15.72	0.9630289101649606
15.73	0.9638119805146158
15.74	0.9645955528850249
15.75	0.9653796272736085
15.76	0.966164203677823
15.77	0.9669492820950961
15.78	0.9677348625228771
15.79	0.9685209449586293
15.8	0.9693075293998018
15.81	0.9700946158438651
15.82	0.9708822042882684
15.83	0.9716702947305035
15.84	0.9724588871680336
15.85	0.9732479815983507
15.86	0.9740375780189322
15.87	0.9748276764272771
15.88	0.9756182768208771
15.89	0.976409379197224
15.9	0.9772009835538381
15.91	0.9779930898882182
15.92	0.9787856981978845
15.93	0.9795788084803573
15.94	0.9803724207331567
15.95	0.9811665349538171
15.96	0.9819611511398588
15.97	0.9827562692888375
15.98	0.9835518893982805
15.99	0.9843480114657365
16.0	0.9851446354887682
16.01	0.9859417614649243
16.02	0.9867393893917676
16.03	0.9875375192668611
16.04	0.9883361510877745
16.05	0.989135284852085
16.06	0.9899349205573768
16.07	0.9907350582012197
16.08	0.9915356977812121
16.09	0.9923368392949453
16.1	0.9931384827400177
16.11	0.9939406281140276
16.12	0.9947432754145734
16.13	0.9955464246392819
16.14	0.9963500757857585
16.15	0.997154228851623
16.16	0.997958883834502
16.17	0.9987640407320225
16.18	0.9995696995418183
16.19	1.0003758602615234
16.2	1.0011825228887785
16.21	1.001989687421232
16.22	1.002797353856539
16.23	1.0036055221923403
16.24	1.0044141924263057
16.25	1.005223364556083
16.26	1.0060330385793774
16.27	1.0068432144938084
16.28	1.0076538922971023
16.29	1.0084650719869002
16.3	1.0092767535609068
16.31	1.010088937016799
16.32	1.0109016223522884
16.33	1.011714809565059
16.34	1.0125284986528085
16.35	1.013342689613249
16.36	1.0141573824440924
16.37	1.014972577143051
16.38	1.0157882737078507
16.39	1.0166044721361898
16.4	1.0174211724258226
16.41	1.0182383745744614
16.42	1.0190560785798466
16.43	1.0198742844397186
16.44	1.0206929921518322
16.45	1.0215122017139135
16.46	1.0223319131237174
16.47	1.0231521263790269
16.48	1.0239728414775682
16.49	1.0247940584171102
16.5	1.0256157771954362
16.51	1.0264379978103149
16.52	1.027260720259501
16.53	1.028083944540806
16.54	1.0289076706519849
16.55	1.0297318985908488
16.56	1.030556628355181
16.57	1.0313818599427789
16.58	1.0322075933514396
16.59	1.0330338285789606
16.6	1.0338605656231534
16.61	1.0346878044818437
16.62	1.0355155451528288
16.63	1.0363437876339487
16.64	1.0371725319230007
16.65	1.038001778017839
16.66	1.038831525916275
16.67	1.0396617756161488
16.68	1.0404925271153145
16.69	1.0413237804115978
16.7	1.042155535502853
16.71	1.042987792386934
16.72	1.043820551061681
16.73	1.0446538115249764
16.74	1.0454875737746603
16.75	1.0463218378086152
16.76	1.0471566036246953
16.77	1.0479918712207974
16.78	1.0488276405947756
16.79	1.0496639117445268
16.8	1.0505006846679192
16.81	1.051337959362864
16.82	1.0521757358272437
16.83	1.053014014058955
16.84	1.0538527940558948
16.85	1.0546920758159741
16.86	1.055531859337104
16.87	1.056372144617181
16.88	1.0572129316541305
16.89	1.0580542204458636
16.9	1.0588960109903196
16.91	1.0597383032854095
16.92	1.0605810973290728
16.93	1.0614243931192489
16.94	1.0622681906538487
16.95	1.0631124899308402
16.96	1.0639572909481485
16.97	1.0648025937037415
16.98	1.0656483981955587
16.99	1.0664947044215536
17.0	1.067341512379694
17.01	1.0681888220679339
17.02	1.0690366334842407
17.03	1.0698849466265967
17.04	1.0707337614929697
17.05	1.0715830780813276
17.06	1.0724328963896523
17.07	1.0732832164159403
17.08	1.0741340381581734
17.09	1.074985361614334
17.1	1.0758371867824321
17.11	1.0766895136604502
17.12	1.0775423422463986
17.13	1.0783956725382877
17.14	1.079249504534114
17.15	1.080103838231902
17.16	1.0809586736296763
17.17	1.0818140107254193
17.18	1.0826698495171838
17.19	1.0835261900029947
17.2	1.0843830321808765
17.21	1.085240376048854
17.22	1.0860982216049662
17.23	1.086956568847266
17.24	1.0878154177737924
17.25	1.0886747683825844
17.26	1.089534620671695
17.27	1.0903949746391772
17.28	1.0912558302830844
17.29	1.092117187601498
17.3	1.0929790465924567
17.31	1.0938414072540281
17.32	1.0947042695842937
17.33	1.095567633581335
17.34	1.096431499243205
17.35	1.0972958665679995
17.36	1.0981607355538143
17.37	1.0990261061987026
17.38	1.0998919785007883
17.39	1.100758352458139
17.4	1.1016252280688645
17.41	1.1024926053310748
17.42	1.1033604842428515
17.43	1.1042288648023044
17.44	1.1050977470075578
17.45	1.1059671308567216
17.46	1.1068370163479058
17.47	1.1077074034792345
17.48	1.1085782922488319
17.49	1.1094496826548221
17.5	1.1103215746953152
17.51	1.111193968368478
17.52	1.1120668636724345
17.53	1.112940260605309
17.54	1.113814159165254
17.55	1.114688559350408
17.56	1.1155634611589376
17.57	1.1164388645889671
17.58	1.1173147696386776
17.59	1.1181911763062216
17.6	1.1190680845897516
17.61	1.1199454944874345
17.62	1.120823405997423
17.63	1.1217018191179262
17.64	1.1225807338470686
17.65	1.1234601501830737
17.66	1.124340068124094
17.67	1.1252204876683107
17.68	1.126101408813919
17.69	1.126982831559114
17.7	1.1278647559020767
17.71	1.1287471818409882
17.72	1.1296301093740864
17.73	1.130513538499538
17.74	1.1313974692155666
17.75	1.1322819015203676
17.76	1.1331668354121502
17.77	1.1340522708891383
17.78	1.1349382079495411
17.79	1.1358246465915824
17.8	1.1367115868134858
17.81	1.1375990286134607
17.82	1.1384869719897592
17.83	1.1393754169405907
17.84	1.1402643634642073
17.85	1.1411538115588469
17.86	1.142043761222733
17.87	1.1429342124541177
17.88	1.143825165251239
17.89	1.144716619612363
17.9	1.145608575535742
17.91	1.1465010330195993
17.92	1.1473939920622298
17.93	1.1482874526618856
17.94	1.1491814148168187
17.95	1.1500758785252954
17.96	1.150970843785596
17.97	1.1518663105959872
17.98	1.1527622789547491
17.99	1.1536587488601624
18.0	1.1545557203104932
18.01	1.1554531933040364
18.02	1.1563511678390723
18.03	1.1572496439138957
18.04	1.1581486215268013
18.05	1.1590481006760696
18.06	1.1599480813600236
18.07	1.1608485635769439
18.08	1.1617495473251536
18.09	1.1626510326029331
18.1	1.1635530194086057
18.11	1.1644555077404943
18.12	1.1653584975968938
18.13	1.1662619889761414
18.14	1.1671659818765319
18.15	1.1680704762964167
18.16	1.1689754722341048
18.17	1.1698809696879335
18.18	1.170786968656226
18.19	1.1716934691373195
18.2	1.1726004711295515
18.21	1.1735079746312733
18.22	1.1744159796408082
18.23	1.175324486156522
18.24	1.1762334941767376
18.25	1.177143003699821
18.26	1.1780530147241377
18.27	1.1789635272480252
18.28	1.179874541269835
18.29	1.1807860567879613
18.3	1.1816980738007272
18.31	1.182610592306541
18.32	1.1835236123037403
18.33	1.1844371337907047
18.34	1.1853511567658286
18.35	1.1862656812274635
18.36	1.1871807071740035
18.37	1.1880962346038286
18.38	1.189012263515333
18.39	1.1899287939068826
18.4	1.1908458257768997
18.41	1.1917633591237502
18.42	1.1926813939458283
18.43	1.1935999302415565
18.44	1.194518968009329
18.45	1.1954385072475402
18.46	1.1963585479545982
18.47	1.1972790901289114
18.48	1.1982001337689026
18.49	1.19912167887298
18.5	1.200043725439552
18.51	1.2009662734670412
18.52	1.2018893229538845
18.53	1.202812873898476
18.54	1.203736926299281
18.55	1.2046614801547078
18.56	1.205586535463179
18.57	1.2065120922231456
18.58	1.2074381504330445
18.59	1.2083647100912982
18.6	1.209291771196372
18.61	1.2102193337467027
18.62	1.211147397740727
18.63	1.212075963176896
18.64	1.213005030053675
18.65	1.213934598369515
18.66	1.2148646681228668
18.67	1.2157952393121958
18.68	1.2167263119359673
18.69	1.2176578859926321
18.7	1.21858996148067
18.71	1.2195225383985457
18.72	1.220455616744725
18.73	1.2213891965176868
18.74	1.222323277715911
18.75	1.223257860337891
18.76	1.2241929443820778
18.77	1.2251285298469794
18.78	1.2260646167310751
18.79	1.2270012050328445
18.8	1.2279382947507953
18.81	1.228875885883407
18.82	1.2298139784291875
18.83	1.2307525723866304
18.84	1.2316916677542293
18.85	1.2326312645304922
18.86	1.233571362713941
18.87	1.2345119623030696
18.88	1.2354530632963856
18.89	1.236394665692397
18.9	1.23733676948964
18.91	1.2382793746866225
18.92	1.2392224812818524
18.93	1.240166089273866
18.94	1.2411101986611852
18.95	1.2420548094423323
18.96	1.2429999216158292
18.97	1.2439455351802406
18.98	1.2448916501340603
18.99	1.245838266475853
19.0	1.2467853842041405
19.01	1.2477330033174736
19.02	1.2486811238143884
19.03	1.2496297456934355
19.04	1.2505788689531512
19.05	1.2515284935921
19.06	1.2524786196088327
19.07	1.2534292470019137
19.08	1.2543803757698653
19.09	1.2553320059112805
19.1	1.2562841374247098
19.11	1.2572367703087037
19.12	1.2581899045618554
19.13	1.2591435401827011
19.14	1.2600976771698482
19.15	1.261052315521833
19.16	1.2620074552372484
19.17	1.2629630963146878
19.18	1.2639192387526874
19.19	1.2648758825498687
19.2	1.2658330277047964
19.21	1.2667906742160637
19.22	1.2677488220822637
19.23	1.268707471301961
19.24	1.2696666218737773
19.25	1.2706262737963057
19.26	1.271586427068125
19.27	1.2725470816878426
19.28	1.2735082376540516
19.29	1.2744698949653737
19.3	1.275432053620416
19.31	1.2763947136177718
19.32	1.2773578749560484
19.33	1.2783215376338672
19.34	1.27928570164985
19.35	1.2802503670025898
19.36	1.2812155336907223
19.37	1.282181201712869
19.38	1.2831473710676518
19.39	1.2841140417536918
19.4	1.285081213769625
19.41	1.2860488871140587
19.42	1.2870170617856571
19.43	1.2879857377830275
19.44	1.2889549151048056
19.45	1.2899245937496415
19.46	1.290894773716185
19.47	1.2918654550030437
19.48	1.2928366376088958
19.49	1.293808321532377
19.5	1.2947805067721232
19.51	1.2957531933267985
19.52	1.2967263811950387
19.53	1.2977000703755222
19.54	1.2986742608668989
19.55	1.2996489526678188
19.56	1.3006241457769319
19.57	1.3015998401929307
19.58	1.3025760359144511
19.59	1.3035527329401857
19.6	1.3045299312687844
19.61	1.3055076308989255
19.62	1.3064858318292876
19.63	1.3074645340585205
19.64	1.308443737585331
19.65	1.3094234424083977
19.66	1.3104036485263704
19.67	1.31138435593797
19.68	1.3123655646418468
19.69	1.3133472746367074
19.7	1.3143294859212444
19.71	1.3153121984941505
19.72	1.3162954123540898
19.73	1.3172791274997975
19.74	1.3182633439299378
19.75	1.3192480616432318
19.76	1.320233280638372
19.77	1.3212190009140512
19.78	1.3222052224689902
19.79	1.3231919453018959
19.8	1.3241791694114609
19.81	1.3251668947964204
19.82	1.3261551214554528
19.83	1.3271438493873076
19.84	1.3281330785906915
19.85	1.3291228090642973
19.86	1.3301130408068884
19.87	1.3311037738171434
19.88	1.3320950080938259
19.89	1.3330867436356426
19.9	1.3340789804413147
19.91	1.3350717185095915
19.92	1.33606495783918
19.93	1.3370586984288435
19.94	1.3380529402773034
19.95	1.3390476833832947
19.96	1.3400429277455528
19.97	1.341038673362827
19.98	1.3420349202338668
19.99	1.3430316683574075
20.0	1.3440289177321985


==> figures/tikz/rawdata/energy_neohooke_lambda=0.0_mu=0.5_Dinfty=0.99_D0=0.5/F_W_2.2.txt <==
0.01	0.16636260725006036
0.02	0.15473930715067286
0.03	0.14455981227978298
0.04	0.1349770718276656
0.05	0.1257273039277339
0.06	0.11669436176590975
0.07	0.10781741947110013
0.08	0.09906114149775846
0.09	0.09040358707862828
0.1	0.08183053119341888
0.11	0.07333250617338949
0.12	0.06490313550716176
0.13	0.05653813640573202
0.14	0.04823469263537894
0.15	0.03999104385602681
0.16	0.03180620740222162
0.17	0.023679784221560585
0.18	0.015611820053746728
0.19	0.00760270390213269
0.2	-0.0003465538189942885
0.21	-0.008042554697769155
0.22	-0.015348298812821293
0.23	-0.022297029259159662
0.24	-0.028917742587861173
0.25	-0.03523588264568667
0.26	-0.041273898251064645
0.27	-0.04705169556503097
0.28	-0.05258700815279893
0.29	-0.05789570207824035
0.3	-0.06299202925484182
0.31	-0.06788883923930555
0.32	-0.07259775738865115
0.33	-0.07712933559442914
0.34	-0.08149318050842447
0.35	-0.08569806317648387
0.36	-0.08975201322434923
0.37	-0.09366240013611082
0.38	-0.09743600369139416
0.39	-0.10107907525155313
0.4	-0.10459739128545653
0.41	-0.10799630028500184
0.42	-0.11128076402640774
0.43	-0.11445539397580595
0.44	-0.11752448350910805
0.45	-0.12049203651069096
0.46	-0.12336179282856685
0.47	-0.12613725099176654
0.48	-0.12882168853586062
0.49	-0.13141818023259455
0.5	-0.13392961447775065
0.51	-0.13635870805611439
0.52	-0.13870801947266487
0.53	-0.14097996101388488
0.54	-0.1431768096816397
0.55	-0.14530071712377057
0.56	-0.147353718669888
0.57	-0.14933774156740487
0.58	-0.1512546125012818
0.59	-0.15310606447095831
0.6	-0.1548937430893078
0.61	-0.15661921236094134
0.62	-0.1582839599906679
0.63	-0.15988940226721948
0.64	-0.16143688856238192
0.65	-0.16292770548131252
0.66	-0.16436308069600036
0.67	-0.16574418649046352
0.68	-0.1670721430433082
0.69	-0.16834802147065964
0.7	-0.16957284665015226
0.71	-0.17074759984461663
0.72	-0.1718732211422741
0.73	-0.17295061172862336
0.74	-0.17398063600376412
0.75	-0.1749641235576046
0.76	-0.17590187101424803
0.77	-0.17679464375582143
0.78	-0.17764317753507952
0.79	-0.17844817998528617
0.8	-0.17921033203512748
0.81	-0.17993028923573495
0.82	-0.1806086830062894
0.83	-0.1812461218041289
0.84	-0.18184319222478396
0.85	-0.18240046003691845
0.86	-0.18291847115674287
0.87	-0.18339775256609847
0.88	-0.1838388131780775
0.89	-0.1842421446537339
0.9	-0.18460822217316508
0.91	-0.1849375051639902
0.92	-0.1852304379900176
0.93	-0.18548745060268612
0.94	-0.18570895915766605
0.95	-0.18589536659883588
0.96	-0.18604706321168085
0.97	-0.1861644271480175
0.98	-0.18624782492380743
0.99	-0.18629761189170002
1.0	-0.18631413268982822
1.01	-0.18629772166827452
1.02	-0.1862487032945288
1.03	-0.18616739253916514
1.04	-0.18605409524288796
1.05	-0.1859091084660136
1.06	-0.1857327208213887
1.07	-0.18552521279167866
1.08	-0.1852868570318963
1.09	-0.1850179186579899
1.1	-0.1847186555222522
1.11	-0.18438931847626727
1.12	-0.18403015162206626
1.13	-0.18364139255211864
1.14	-0.18322327257875215
1.15	-0.18277601695355317
1.16	-0.18229984507726982
1.17	-0.1817949707007045
1.18	-0.18126160211705922
1.19	-0.18069994234616327
1.2	-0.18011018931099343
1.21	-0.1794925360068691
1.22	-0.17884717066368394
1.23	-0.17817427690151644
1.24	-0.17747403387993943
1.25	-0.17674661644133383
1.26	-0.17599219524849197
1.27	-0.17521093691678147
1.28	-0.1744030041411273
1.29	-0.17356855581805186
1.3	-0.17270774716300274
1.31	-0.17182072982318597
1.32	-0.1709076519861077
1.33	-0.16996865848402087
1.34	-0.16900389089445977
1.35	-0.16801348763703627
1.36	-0.16699758406666543
1.37	-0.16595631256337517
1.38	-0.1648898026188499
1.39	-0.16379818091985143
1.4	-0.16268157142864748
1.41	-0.16154009546057946
1.42	-0.16037387175888895
1.43	-0.15918301656691825
1.44	-0.15796764369779548
1.45	-0.1567278646017083
1.46	-0.15546378843086583
1.47	-0.15417552210224317
1.48	-0.15286317035819963
1.49	-0.15152683582505455
1.5	-0.1501666190697052
1.51	-0.14878261865436349
1.52	-0.14737493118948575
1.53	-0.145943651384967
1.54	-0.14448887209966832
1.55	-0.14301068438934061
1.56	-0.14150917755300751
1.57	-0.13998443917786718
1.58	-0.13843655518276732
1.59	-0.1368656098603095
1.6	-0.13527168591763372
1.61	-0.133654864515932
1.62	-0.13201522530873833
1.63	-0.13035284647904166
1.64	-0.12866780477526207
1.65	-0.12696017554613548
1.66	-0.1252300327745428
1.67	-0.12347744911032366
1.68	-0.12170249590211102
1.69	-0.11990524322822105
1.7	-0.11808575992663095
1.71	-0.11624411362407838
1.72	-0.11438037076431251
1.73	-0.11249459663552619
1.74	-0.11058685539699742
1.75	-0.10865721010496632
1.76	-0.10670572273777768
1.77	-0.10473245422030819
1.78	-0.10273746444770737
1.79	-0.10072081230847307
1.8	-0.09868255570688389
1.81	-0.0966227515848106
1.82	-0.09454145594292629
1.83	-0.09243872386133578
1.84	-0.0903146095196431
1.85	-0.08816916621647375
1.86	-0.08600244638847288
1.87	-0.08381450162879256
1.88	-0.08160538270508622
1.89	-0.07937513957702691
1.9	-0.07712382141336149
1.91	-0.07485147660851887
1.92	-0.07255815279878386
1.93	-0.07024389687805066
1.94	-0.06790875501316984
1.95	-0.06555277265890092
1.96	-0.06317599457248124
1.97	-0.060778464827826006
1.98	-0.05836022682936737
1.99	-0.055921323325545225
2.0	-0.053461796421960917
2.01	-0.050981687594201075
2.02	-0.04848103770034484
2.03	-0.04595988699316145
2.04	-0.043418275132008466
2.05	-0.04085624119443909
2.06	-0.03827382368752641
2.07	-0.03567106055891456
2.08	-0.03304798920760277
2.09	-0.030404646494470833
2.1	-0.027741068752553888
2.11	-0.02505729179707261
2.12	-0.0223533509352265
2.13	-0.019629280975757113
2.14	-0.016885116238286035
2.15	-0.01412089056243715
2.16	-0.01133663731674528
2.17	-0.008532389407360785
2.18	-0.005708179286552428
2.19	-0.00286403896101739
2.2	-2.220446049250313e-16
2.21	0.0028595601420537964
2.22	0.005690165638507549
2.23	0.008491649405702018
2.24	0.011263859777916774
2.25	0.0140066602427118
2.26	0.016719929173123815
2.27	0.019403559556968708
2.28	0.022057458723504397
2.29	0.0246815480677004
2.3	0.02727576277235888
2.31	0.02984005152832736
2.32	0.03237437625303963
2.33	0.03487871180761859
2.34	0.037353045712766764
2.35	0.03979737786367232
2.36	0.04221172024414577
2.37	0.04459609664020836
2.38	0.04695054235333662
2.39	0.04927510391357537
2.4	0.05156983879271515
2.41	0.05383481511773491
2.42	0.05607011138470064
2.43	0.058275816173304684
2.44	0.06045202786223103
2.45	0.06259885434552248
2.46	0.06471641275012052
2.47	0.06680482915474606
2.48	0.06886423831028354
2.49	0.07089478336182287
2.5	0.07289661557251537
2.51	0.07486989404938238
2.52	0.07681478547122855
2.53	0.07873146381878515
2.54	0.08062011010722392
2.55	0.08248091212116182
2.56	0.08431406415227716
2.57	0.0861197667396596
2.58	0.0878982264129955
2.59	0.08964965543870174
2.6	0.09137427156910527
2.61	0.093072297794765
2.62	0.094743962100028
2.63	0.09638949722190315
2.64	0.09800914041233588
2.65	0.09960313320396053
2.66	0.10117172117940099
2.67	0.10271515374418472
2.68	0.10423368390333976
2.69	0.10572756804172134
2.7	0.10719706570813159
2.71	0.10864243940327811
2.72	0.11006395437161309
2.73	0.11146187839709731
2.74	0.11283648160292437
2.75	0.1141880362552341
2.76	0.11551681657085056
2.77	0.11682309852905992
2.78	0.11810715968745777
2.79	0.11936927900187178
2.8	0.12060973665038499
2.81	0.12182881386145816
2.82	0.12302679274616468
2.83	0.1242039561345355
2.84	0.12536058741601852
2.85	0.12649697038404029
2.86	0.12761338908467212
2.87	0.12871012766938528
2.88	0.12978747025187987
2.89	0.13084570076898017
2.9	0.13188510284556532
2.91	0.13290595966352658
2.92	0.13390855383471723
2.93	0.13489316727787426
2.94	0.1358600810994829
2.95	0.13680957547854777
2.96	0.13774192955524522
2.97	0.13865742132341585
2.98	0.1395563275268591
2.99	0.14043892355939758
3.0	0.14130548336866167
3.01	0.14215627936355613
3.02	0.14299158232536568
3.03	0.14381166132244705
3.04	0.1446167836284683
3.05	0.14540721464414064
3.06	0.14618321782239396
3.07	0.14694505459694496
3.08	0.1476929843142093
3.09	0.14842726416849206
3.1	0.1491481491404214
3.11	0.14985589193854776
3.12	0.150550742944072
3.13	0.15123295015863203
3.14	0.15190275915509632
3.15	0.15256041303130585
3.16	0.15320615236670232
3.17	0.1538402151817888
3.18	0.15446283690035623
3.19	0.155074250314424
3.2	0.15567468555182318
3.21	0.15626437004637683
3.22	0.15684352851060224
3.23	0.157412382910882
3.24	0.1579711524450449
3.25	0.15852005352228815
3.26	0.15905929974538857
3.27	0.15958910189513809
3.28	0.16010966791694048
3.29	0.1606212029095182
3.3	0.16112390911566044
3.31	0.16161798591495424
3.32	0.16210362981844617
3.33	0.16258103446516836
3.34	0.16305039062047566
3.35	0.16351188617612822
3.36	0.16396570615207584
3.37	0.16441203269987237
3.38	0.16485104510767523
3.39	0.16528291980676713
3.4	0.16570783037954895
3.41	0.16612594756895005
3.42	0.1665374392891965
3.43	0.16694247063789414
3.44	0.16734120390936447
3.45	0.16773379860918824
3.46	0.16812041146990309
3.47	0.16850119646780914
3.48	0.1688763048408255
3.49	0.1692458851073626
3.5	0.16961008308614822
3.51	0.1699690419169717
3.52	0.17032290208229606
3.53	0.17067180142969463
3.54	0.17101587519506678
3.55	0.17135525602659252
3.56	0.17169007400937986
3.57	0.1720204566907717
3.58	0.1723465291062567
3.59	0.17266841380596887
3.6	0.17298623088170917
3.61	0.17330009799447987
3.62	0.17361013040246487
3.63	0.17391644098945536
3.64	0.17421914029365437
3.65	0.1745183365368428
3.66	0.17481413565387527
3.67	0.1751066413224649
3.68	0.1753959549932338
3.69	0.17568217591999424
3.7	0.17596540119023407
3.71	0.17624572575577835
3.72	0.17652324246359763
3.73	0.17679804208673477
3.74	0.17707021335533657
3.75	0.17733984298774264
3.76	0.1776070157216325
3.77	0.1778718143451905
3.78	0.1781343197282741
3.79	0.17839461085356012
3.8	0.17865276484765547
3.81	0.17890885701213888
3.82	0.17916296085452865
3.83	0.17941514811915527
3.84	0.17966548881790878
3.85	0.17991405126086502
3.86	0.18016090208675273
3.87	0.18040610629326492
3.88	0.18064972726719164
3.89	0.18089182681435245
3.9	0.18113246518933135
3.91	0.18137170112499224
3.92	0.18160959186176084
3.93	0.18184619317666684
3.94	0.18208155941213544
3.95	0.1823157435045153
3.96	0.18254879701233317
3.97	0.18278077014427163
3.98	0.1830117117868535
3.99	0.1832416695318324
4.0	0.18347068970328007
4.01	0.183698817384359
4.02	0.18392609644377877
4.03	0.18415256956193682
4.04	0.1843782782567196
4.05	0.1846032629089791
4.06	0.1848275627876692
4.07	0.1850512160746427
4.08	0.18527425988910107
4.09	0.185496730311697
4.1	0.18571866240829182
4.11	0.18594009025335012
4.12	0.18616104695298974
4.13	0.18638156466766942
4.14	0.18660167463452249
4.15	0.1868214071893286
4.16	0.1870407917881307
4.17	0.18725985702849002
4.18	0.18747863067038084
4.19	0.18769713965673196
4.2	0.1879154101336007
4.21	0.1881334674699997
4.22	0.18835133627735656
4.23	0.18856904042863087
4.24	0.18878660307706374
4.25	0.18900404667458526
4.26	0.18922139298986895
4.27	0.18943866312603852
4.28	0.18965587753802637
4.29	0.18987305604959648
4.3	0.19009021787001634
4.31	0.19030738161040084
4.32	0.19052456529971673
4.33	0.19074178640045547
4.34	0.1909590618239818
4.35	0.1911764079455498
4.36	0.191393840619007
4.37	0.19161137519117366
4.38	0.19182902651590794
4.39	0.19204680896786597
4.4	0.19226473645595155
4.41	0.19248282243645898
4.42	0.19270107992592767
4.43	0.19291952151369207
4.44	0.19313815937414702
4.45	0.19335700527872035
4.46	0.1935760706075742
4.47	0.19379536636101635
4.48	0.1940149031706424
4.49	0.19423469131021154
4.5	0.19445474070625668
4.51	0.19467506094842646
4.52	0.19489566129958114
4.53	0.19511655070562428
4.54	0.19533773780510222
4.55	0.19555923093854632
4.56	0.19578103815758752
4.57	0.19600316723381894
4.58	0.1962256256674566
4.59	0.19644842069573532
4.6	0.196671559301131
4.61	0.19689504821931791
4.62	0.19711889394694548
4.63	0.19734310274919142
4.64	0.19756768066712116
4.65	0.19779263352482435
4.66	0.19801796693639329
4.67	0.19824368631266776
4.68	0.19846979686782174
4.69	0.19869630362574675
4.7	0.1989232114262771
4.71	0.19915052493121177
4.72	0.19937824863018871
4.73	0.199606386846376
4.74	0.19983494374200328
4.75	0.200063923323738
4.76	0.2002933294478919
4.77	0.20052316582548935
4.78	0.20075343602717366
4.79	0.20098414348798022
4.8	0.20121529151194695
4.81	0.20144688327661386
4.82	0.20167892183736358
4.83	0.20191141013164016
4.84	0.20214435098303563
4.85	0.20237774710525747
4.86	0.20261160110595933
4.87	0.2028459154904776
4.88	0.20308069266541962
4.89	0.2033159349421676
4.9	0.20355164454025454
4.91	0.20378782359064518
4.92	0.20402447413889346
4.93	0.20426159814823075
4.94	0.20449919750252077
4.95	0.20473727400913821
4.96	0.20497582940175318
4.97	0.20521486534301792
4.98	0.20545438342716915
4.99	0.2056943851825479
5.0	0.20593487207402683
5.01	0.2061758455053675
5.02	0.2064173068214905
5.03	0.2066592573106738
5.04	0.20690169820667625
5.05	0.20714463069078937
5.06	0.2073880558938188
5.07	0.20763197489799223
5.08	0.2078763887388173
5.09	0.208121298406859
5.1	0.2083667048494635
5.11	0.20861260897242362
5.12	0.20885901164157739
5.13	0.20910591368436338
5.14	0.20935331589130746
5.15	0.20960121901747053
5.16	0.20984962378382965
5.17	0.21009853087862895
5.18	0.21034794095866127
5.19	0.2105978546505214
5.2	0.2108482725518006
5.21	0.2110991952322494
5.22	0.21135062323488674
5.23	0.2116025570770801
5.24	0.21185499725157575
5.25	0.21210794422749712
5.26	0.21236139845130397
5.27	0.212615360347717
5.28	0.2128698303206078
5.29	0.2131248087538551
5.3	0.21338029601216713
5.31	0.21363629244187665
5.32	0.2138927983717065
5.33	0.2141498141134961
5.34	0.21440733996291472
5.35	0.21466537620013915
5.36	0.21492392309050468
5.37	0.2151829808851322
5.38	0.215442549821534
5.39	0.21570263012419533
5.4	0.21596322200512708
5.41	0.21622432566440297
5.42	0.21648594129067833
5.43	0.21674806906167854
5.44	0.2170107091446769
5.45	0.21727386169694762
5.46	0.21753752686620897
5.47	0.21780170479103989
5.48	0.2180663956012805
5.49	0.21833159941842295
5.5	0.21859731635598711
5.51	0.21886354651986517
5.52	0.219130290008676
5.53	0.2193975469140832
5.54	0.21966531732111738
5.55	0.21993360130847028
5.56	0.22020239894879134
5.57	0.22047171030895862
5.58	0.22074153545035058
5.59	0.2210118744290921
5.6	0.2212827272963085
5.61	0.22155409409835025
5.62	0.22182597487702305
5.63	0.22209836966979912
5.64	0.22237127851002159
5.65	0.22264470142710424
5.66	0.22291863844671989
5.67	0.2231930895909744
5.68	0.22346805487858523
5.69	0.22374353432504668
5.7	0.22401952794278257
5.71	0.22429603574129997
5.72	0.2245730577273357
5.73	0.22485059390499051
5.74	0.225128644275864
5.75	0.22540720883917986
5.76	0.22568628759190412
5.77	0.22596588052886402
5.78	0.2262459876428582
5.79	0.22652660892476062
5.8	0.2268077443636165
5.81	0.22708939394674887
5.82	0.2273715576598394
5.83	0.22765423548702524
5.84	0.22793742741097356
5.85	0.22822113341296957
5.86	0.22850535347298573
5.87	0.2287900875697617
5.88	0.2290753356808648
5.89	0.22936109778276448
5.9	0.22964737385089196
5.91	0.229934163859697
5.92	0.23022146778270747
5.93	0.23050928559259232
5.94	0.23079761726119807
5.95	0.23108646275961098
5.96	0.23137582205819696
5.97	0.23166569512665136
5.98	0.23195608193403539
5.99	0.23224698244882935
6.0	0.2325383966389576
6.01	0.23283032447183016
6.02	0.23312276591438374
6.03	0.23341572093310825
6.04	0.23370918949407882
6.05	0.23400317156299222
6.06	0.2342976671051873
6.07	0.23459267608567957
6.08	0.23488819846918174
6.09	0.2351842342201329
6.1	0.23548078330271904
6.11	0.2357778456808961
6.12	0.23607542131841042
6.13	0.2363735101788218
6.14	0.2366721122255142
6.15	0.23697122742172594
6.16	0.23727085573056028
6.17	0.23757099711500151
6.18	0.23787165153792555
6.19	0.2381728189621266
6.2	0.2384744993503225
6.21	0.23877669266516888
6.22	0.23907939886926988
6.23	0.23938261792519766
6.24	0.23968634979549241
6.25	0.23999059444268012
6.26	0.2402953518292814
6.27	0.2406006219178205
6.28	0.24090640467083224
6.29	0.24121270005087636
6.3	0.24151950802053035
6.31	0.24182682854242143
6.32	0.24213466157920882
6.33	0.242443007093605
6.34	0.2427518650483793
6.35	0.24306123540635616
6.36	0.24337111813043633
6.37	0.24368151318358278
6.38	0.2439924205288473
6.39	0.24430384012934914
6.4	0.24461577194829998
6.41	0.24492821594900382
6.42	0.24524117209485174
6.43	0.24555464034933783
6.44	0.2458686206760503
6.45	0.246183113038684
6.46	0.2464981174010421
6.47	0.24681363372702902
6.48	0.24712966198066644
6.49	0.24744620212608615
6.5	0.24776325412753897
6.51	0.24808081794938586
6.52	0.2483988935561139
6.53	0.2487174809123327
6.54	0.24903657998276207
6.55	0.24935619073226034
6.56	0.24967631312580307
6.57	0.2499969471284902
6.58	0.25031809270555305
6.59	0.25063974982234916
6.6	0.25096191844436566
6.61	0.2512845985372194
6.62	0.2516077900666587
6.63	0.251931492998565
6.64	0.25225570729893887
6.65	0.25258043293393007
6.66	0.2529056698698091
6.67	0.2532314180729851
6.68	0.2535576775099986
6.69	0.2538844481475162
6.7	0.2542117299523521
6.71	0.2545395228914429
6.72	0.25486782693186383
6.73	0.25519664204081627
6.74	0.2555259681856419
6.75	0.2558558053338156
6.76	0.2561861534529437
6.77	0.2565170125107641
6.78	0.2568483824751495
6.79	0.25718026331410426
6.8	0.2575126549957676
6.81	0.2578455574884049
6.82	0.2581789707604183
6.83	0.25851289478034145
6.84	0.25884732951683764
6.85	0.25918227493869983
6.86	0.25951773101485065
6.87	0.2598536977143495
6.88	0.26019017500637664
6.89	0.26052716286024546
6.9	0.2608646612453973
6.91	0.26120267013140497
6.92	0.2615411894879638
6.93	0.26188021928489524
6.94	0.26221975949215404
6.95	0.26255981007981744
6.96	0.2629003710180906
6.97	0.26324144227729773
6.98	0.2635830238278962
6.99	0.2639251156404572
7.0	0.26426771768568846
7.01	0.2646108299344063
7.02	0.264954452357562
7.03	0.26529858492622216
7.04	0.26564322761157433
7.05	0.26598838038493033
7.06	0.2663340432177175
7.07	0.2666802160814892
7.08	0.26702689894791254
7.09	0.26737409178877547
7.1	0.26772179457597955
7.11	0.2680700072815507
7.12	0.26841872987762505
7.13	0.26876796233646116
7.14	0.26911770463042783
7.15	0.2694679567320093
7.16	0.2698187186138088
7.17	0.27016999024853794
7.18	0.2705217716090238
7.19	0.2708740626682071
7.2	0.2712268633991406
7.21	0.2715801737749852
7.22	0.2719339937690175
7.23	0.27228832335461695
7.24	0.27264316250528564
7.25	0.2729985111946216
7.26	0.2733543693963383
7.27	0.27371073708425575
7.28	0.2740676142323024
7.29	0.27442500081451326
7.3	0.2747828968050299
7.31	0.2751413021780986
7.32	0.27550021690807247
7.33	0.2758596409694021
7.34	0.2762195743366589
7.35	0.2765800169845014
7.36	0.2769409688876965
7.37	0.27730243002111754
7.38	0.2776644003597357
7.39	0.2780268798786252
7.4	0.27838986855295955
7.41	0.27875336635801373
7.42	0.27911737326916386
7.43	0.27948188926188555
7.44	0.2798469143117468
7.45	0.28021244839442216
7.46	0.2805784914856839
7.47	0.2809450435613914
7.48	0.281312104597514
7.49	0.28167967457010645
7.5	0.28204775345532473
7.51	0.2824163412294225
7.52	0.282785437868744
7.53	0.2831550433497205
7.54	0.2835251576488935
7.55	0.28389578074288613
7.56	0.2842669126084174
7.57	0.2846385532223006
7.58	0.2850107025614359
7.59	0.28538336060281777
7.6	0.2857565273235312
7.61	0.2861302027007535
7.62	0.2865043867117474
7.63	0.2868790793338696
7.64	0.28725428054456037
7.65	0.2876299903213577
7.66	0.288006208641876
7.67	0.28838293548382543
7.68	0.28876017082499805
7.69	0.28913791464328
7.7	0.2895161669166373
7.71	0.28989492762311775
7.72	0.29027419674086685
7.73	0.29065397424810646
7.74	0.2910342601231455
7.75	0.29141505434437276
7.76	0.29179635689026595
7.77	0.29217816773938265
7.78	0.29256048687036573
7.79	0.2929433142619362
7.8	0.29332664989290214
7.81	0.2937104937421515
7.82	0.2940948457886505
7.83	0.2944797060114488
7.84	0.29486507438967235
7.85	0.2952509509025343
7.86	0.2956373355293205
7.87	0.2960242282493968
7.88	0.2964116290422125
7.89	0.2967995378872881
7.9	0.29718795476422555
7.91	0.29757687965270696
7.92	0.2979663125324854
7.93	0.29835625338339566
7.94	0.2987467021853454
7.95	0.29913765891831856
7.96	0.2995291235623774
7.97	0.29992109609765505
7.98	0.3003135765043683
7.99	0.3007065647627907
8.0	0.3011000608532899
8.01	0.3014940647562958
8.02	0.3018885764523094
8.03	0.30228359592191323
8.04	0.3026791231457575
8.05	0.3030751581045634
8.06	0.30347170077912855
8.07	0.3038687511503144
8.08	0.3042663091990625
8.09	0.30466437490638
8.1	0.30506294825334335
8.11	0.3054620292211001
8.12	0.3058616177908724
8.13	0.30626171394394275
8.14	0.3066623176616736
8.15	0.3070634289254843
8.16	0.3074650477168688
8.17	0.30786717401739194
8.18	0.3082698078086792
8.19	0.3086729490724305
8.2	0.30907659779040264
8.21	0.3094807539444342
8.22	0.30988541751641696
8.23	0.3102905884883156
8.24	0.31069626684215335
8.25	0.3111024525600281
8.26	0.3115091456240964
8.27	0.31191634601658746
8.28	0.3123240537197769
8.29	0.3127322687160272
8.3	0.3131409909877525
8.31	0.313550220517429
8.32	0.3139599572875986
8.33	0.3143702012808709
8.34	0.3147809524799121
8.35	0.3151922108674543
8.36	0.31560397642628457
8.37	0.31601624913926285
8.38	0.31642902898929703
8.39	0.3168423159593732
8.4	0.31725611003251997
8.41	0.31767041119184425
8.42	0.31808521942049905
8.43	0.3185005347016978
8.44	0.31891635701872856
8.45	0.31933268635492196
8.46	0.31974952269367796
8.47	0.32016686601845157
8.48	0.3205847163127564
8.49	0.32100307356015767
8.5	0.32142193774429506
8.51	0.32184130884884743
8.52	0.32226118685756466
8.53	0.3226815717542535
8.54	0.32310246352277394
8.55	0.3235238621470322
8.56	0.3239457676110056
8.57	0.3243681798987281
8.58	0.32479109899427305
8.59	0.32521452488179525
8.6	0.3256384575454745
8.61	0.32606289696957225
8.62	0.3264878431383962
8.63	0.3269132960362966
8.64	0.3273392556476913
8.65	0.3277657219570549
8.66	0.32819269494890113
8.67	0.32862017460781123
8.68	0.32904816091840905
8.69	0.32947665386538594
8.7	0.3299056534334688
8.71	0.3303351596074484
8.72	0.33076517237216896
8.73	0.33119569171251717
8.74	0.33162671761343665
8.75	0.3320582500599243
8.76	0.33249028903703026
8.77	0.33292283452985094
8.78	0.33335588652353954
8.79	0.33378944500328833
8.8	0.33422350995435357
8.81	0.3346580813620341
8.82	0.33509315921168215
8.83	0.335528743488696
8.84	0.33596483417852374
8.85	0.33640143126667743
8.86	0.33683853473868686
8.87	0.33727614458016353
8.88	0.33771426077675093
8.89	0.3381528833141423
8.9	0.33859201217808055
8.91	0.3390316473543584
8.92	0.33947178882881124
8.93	0.3399124365873347
8.94	0.34035359061584947
8.95	0.34079525090034
8.96	0.34123741742684066
8.97	0.3416800901814212
8.98	0.34212326915020475
8.99	0.342566954319357
9.0	0.3430111456750935
9.01	0.3434558432036723
9.02	0.3439010468914012
9.03	0.3443467567246308
9.04	0.34479297268975406
9.05	0.3452396947732139
9.06	0.3456869229614994
9.07	0.34613465724113857
9.08	0.3465828975987093
9.09	0.34703164402082853
9.1	0.34748089649415936
9.11	0.34793065500541465
9.12	0.34838091954134276
9.13	0.34883169008873827
9.14	0.3492829666344419
9.15	0.3497347491653371
9.16	0.3501870376683427
9.17	0.35063983213043093
9.18	0.3510931325386131
9.19	0.35154693887993593
9.2	0.3520012511414996
9.21	0.35245606931043616
9.22	0.35291139337393096
9.23	0.35336722331920134
9.24	0.35382355913350727
9.25	0.35428040080415135
9.26	0.35473774831848237
9.27	0.35519560166388464
9.28	0.3556539608277851
9.29	0.35611282579764625
9.3	0.3565721965609767
9.31	0.3570320731053278
9.32	0.35749245541828634
9.33	0.3579533434874782
9.34	0.3584147373005684
9.35	0.3588766368452716
9.36	0.35933904210932743
9.37	0.35980195308052165
9.38	0.36026536974668266
9.39	0.3607292920956744
9.4	0.36119372011539275
9.41	0.3616586537937869
9.42	0.362124093118831
9.43	0.3625900380785487
9.44	0.3630564886609853
9.45	0.36352344485424615
9.46	0.3639909066464546
9.47	0.3644588740257837
9.48	0.3649273469804384
9.49	0.3653963254986663
9.5	0.36586580956873993
9.51	0.3663357991789886
9.52	0.3668062943177559
9.53	0.3672772949734422
9.54	0.3677488011344727
9.55	0.36822081278931185
9.56	0.36869332992645587
9.57	0.36916635253445085
9.58	0.3696398806018606
9.59	0.37011391411729866
9.6	0.37058845306940347
9.61	0.3710634974468632
9.62	0.37153904723838727
9.63	0.3720151024327243
9.64	0.3724916630186619
9.65	0.37296872898501965
9.66	0.37344630032065274
9.67	0.37392437701444825
9.68	0.3744029590553324
9.69	0.37488204643225975
9.7	0.3753616391342276
9.71	0.37584173715025804
9.72	0.37632234046941226
9.73	0.37680344908078345
9.74	0.3772850629735003
9.75	0.37776718213672345
9.76	0.3782498065596491
9.77	0.37873293623150195
9.78	0.37921657114154206
9.79	0.3797007112790616
9.8	0.3801853566333917
9.81	0.3806705071938885
9.82	0.3811561629499436
9.83	0.38164232389097696
9.84	0.38212899000645484
9.85	0.3826161612858541
9.86	0.38310383771870127
9.87	0.3835920192945479
9.88	0.38408070600297384
9.89	0.3845698978336016
9.9	0.38505959477607155
9.91	0.38554979682006296
9.92	0.38604050395529077
9.93	0.3865317161714876
9.94	0.3870234334584324
9.95	0.3875156558059216
9.96	0.38800838320379105
9.97	0.3885016156419048
9.98	0.38899535311015887
9.99	0.38948959559847074
10.0	0.38998434309680396
10.01	0.3904795955951399
10.02	0.39097535308349185
10.03	0.3914716155519051
10.04	0.391968382990457
10.05	0.3924656553892496
10.06	0.39296343273841705
10.07	0.3934617150281219
10.08	0.3939605022485586
10.09	0.3944597943899466
10.1	0.39495959144253723
10.11	0.3954598933966138
10.12	0.3959607002424774
10.13	0.3964620119704718
10.14	0.39696382857095847
10.15	0.3974661500343344
10.16	0.39796897635102146
10.17	0.39847230751147
10.18	0.3989761435061623
10.19	0.3994804843256019
10.2	0.39998532996032443
10.21	0.4004906804008903
10.22	0.4009965356378955
10.23	0.4015028956619573
10.24	0.40200976046371784
10.25	0.40251713003385126
10.26	0.4030250043630601
10.27	0.4035333834420718
10.28	0.4040422672616386
10.29	0.4045516558125448
10.3	0.405061549085596
10.31	0.4055719470716297
10.32	0.4060828497615083
10.33	0.40659425714611563
10.34	0.4071061692163709
10.35	0.4076185859632182
10.36	0.40813150737761594
10.37	0.4086449334505651
10.38	0.40915886417308434
10.39	0.40967329953621734
10.4	0.4101882395310361
10.41	0.4107036841486411
10.42	0.411219633380147
10.43	0.41173608721671107
10.44	0.41225304564950127
10.45	0.4127705086697211
10.46	0.4132884762685918
10.47	0.413806948437363
10.48	0.41432592516730926
10.49	0.41484540644973356
10.5	0.4153653922759566
10.51	0.41588588263733106
10.52	0.4164068775252274
10.53	0.41692837693104456
10.54	0.4174503808462062
10.55	0.4179728892621646
10.56	0.41849590217038246
10.57	0.4190194195623618
10.58	0.4195434414296222
10.59	0.42006796776370825
10.6	0.42059299855618226
10.61	0.4211185337986456
10.62	0.42164457348270323
10.63	0.42217111760000625
10.64	0.4226981661422058
10.65	0.4232257191009956
10.66	0.4237537764680872
10.67	0.42428233823520634
10.68	0.42481140439411424
10.69	0.42534097493658996
10.7	0.4258710498544338
10.71	0.42640162913947455
10.72	0.42693271278356226
10.73	0.42746430077856123
10.74	0.4279963931163713
10.75	0.4285289897889064
10.76	0.42906209078810553
10.77	0.4295956961059324
10.78	0.43012980573436854
10.79	0.4306644196654239
10.8	0.43119953789112264
10.81	0.43173516040351734
10.82	0.4322712871946819
10.83	0.43280791825670795
10.84	0.4333450535817156
10.85	0.4338826931618427
10.86	0.43442083698924483
10.87	0.4349594850561096
10.88	0.43549863735463523
10.89	0.4360382938770484
10.9	0.4365784546155971
10.91	0.43711911956255056
10.92	0.4376602887101888
10.93	0.43820196205083084
10.94	0.43874413957680636
10.95	0.4392868212804628
10.96	0.4398300071541761
10.97	0.4403736971903398
10.98	0.44091789138136894
10.99	0.4414625897196962
11.0	0.44200779219778275
11.01	0.44255349880810035
11.02	0.44309970954314926
11.03	0.44364642439544744
11.04	0.44419364335753064
11.05	0.44474136642195594
11.06	0.4452895935813017
11.07	0.4458383248281712
11.08	0.44638756015517833
11.09	0.44693729955496186
11.1	0.4474875430201819
11.11	0.4480382905435163
11.12	0.44858954211766067
11.13	0.4491412977353355
11.14	0.4496935573892791
11.15	0.4502463210722438
11.16	0.4507995887770071
11.17	0.45135336049636754
11.18	0.451907636223138
11.19	0.45246241595015624
11.2	0.45301769967026706
11.21	0.4535734873763544
11.22	0.45412977906130214
11.23	0.45468657471802265
11.24	0.455243874339446
11.25	0.45580167791852366
11.26	0.45635998544821765
11.27	0.45691879692151494
11.28	0.45747811233142377
11.29	0.4580379316709666
11.3	0.45859825493318374
11.31	0.4591590821111331
11.32	0.4597204131978976
11.33	0.46028224818657426
11.34	0.4608445870702744
11.35	0.4614074298421378
11.36	0.4619707764953076
11.37	0.46253462702296266
11.38	0.46309898141828176
11.39	0.4636638396744792
11.4	0.4642292017847729
11.41	0.46479506774240553
11.42	0.4653614375406341
11.43	0.46592831117274036
11.44	0.46649568863201685
11.45	0.4670635699117738
11.46	0.4676319550053427
11.47	0.4682008439060694
11.48	0.4687702366073174
11.49	0.4693401331024716
11.5	0.4699105333849274
11.51	0.4704814374481052
11.52	0.4710528452854361
11.53	0.47162475689036887
11.54	0.4721971722563736
11.55	0.4727700913769346
11.56	0.473343514245554
11.57	0.4739174408557445
11.58	0.47449187120105085
11.59	0.4750668052750142
11.6	0.4756422430712113
11.61	0.4762181845832223
11.62	0.47679462980465237
11.63	0.4773715787291244
11.64	0.47794903135026123
11.65	0.4785269876617142
11.66	0.47910544765715946
11.67	0.4796844113302767
11.68	0.4802638786747706
11.69	0.48084384968434923
11.7	0.48142432435275273
11.71	0.4820053026737212
11.72	0.4825867846410232
11.73	0.4831687702484415
11.74	0.48375125948977304
11.75	0.4843342523588219
11.76	0.4849177488494205
11.77	0.48550174895540854
11.78	0.486086252670654
11.79	0.48667125998902483
11.8	0.48725677090441044
11.81	0.48784278541072146
11.82	0.48842930350188274
11.83	0.48901632517181914
11.84	0.48960385041449106
11.85	0.490191879223866
11.86	0.4907804115939256
11.87	0.49136944751866585
11.88	0.49195898699209684
11.89	0.4925490300082571
11.9	0.49313957656118523
11.91	0.49373062664493395
11.92	0.49432218025358443
11.93	0.49491423738121787
11.94	0.49550679802195097
11.95	0.4960998621698862
11.96	0.49669342981916165
11.97	0.4972875009639224
11.98	0.49788207559833486
11.99	0.49847715371657264
12.0	0.4990727353128306
12.01	0.49966882038131066
12.02	0.5002654089162362
12.03	0.5008625009118375
12.04	0.5014600963623663
12.05	0.5020581952620886
12.06	0.5026567976052774
12.07	0.5032559033862198
12.08	0.5038555125992388
12.09	0.5044556252386356
12.1	0.5050562412987545
12.11	0.5056573607739465
12.12	0.5062589836585629
12.13	0.5068611099469904
12.14	0.5074637396336157
12.15	0.5080668727128397
12.16	0.5086705091790775
12.17	0.5092746490267728
12.18	0.5098792922503619
12.19	0.5104844388443026
12.2	0.511090088803074
12.21	0.5116962421211553
12.22	0.5123028987930538
12.23	0.5129100588132771
12.24	0.513517722176347
12.25	0.5141258888768134
12.26	0.5147345589092267
12.27	0.5153437322681582
12.28	0.5159534089481723
12.29	0.5165635889438831
12.3	0.5171742722498762
12.31	0.5177854588607871
12.32	0.518397148771244
12.33	0.5190093419758894
12.34	0.5196220384693873
12.35	0.5202352382464013
12.36	0.5208489413016237
12.37	0.5214631476297469
12.38	0.5220778572254914
12.39	0.5226930700835637
12.4	0.5233087861987129
12.41	0.5239250055656881
12.42	0.5245417281792455
12.43	0.5251589540341555
12.44	0.5257766831252169
12.45	0.5263949154472143
12.46	0.527013650994975
12.47	0.527632889763312
12.48	0.5282526317470668
12.49	0.5288728769410809
12.5	0.5294936253402311
12.51	0.5301148769393733
12.52	0.5307366317334128
12.53	0.5313588897172337
12.54	0.5319816508857484
12.55	0.5326049152338839
12.56	0.5332286827565738
12.57	0.533852953448759
12.58	0.5344777273054091
12.59	0.5351030043214862
12.6	0.5357287844919809
12.61	0.536355067811884
12.62	0.5369818542762075
12.63	0.5376091438799562
12.64	0.5382369366181776
12.65	0.5388652324859051
12.66	0.5394940314781933
12.67	0.5401233335901039
12.68	0.540753138816727
12.69	0.5413834471531387
12.7	0.5420142585944503
12.71	0.5426455731357662
12.72	0.5432773907722122
12.73	0.5439097114989209
12.74	0.5445425353110536
12.75	0.5451758622037501
12.76	0.545809692172186
12.77	0.5464440252115508
12.78	0.547078861317027
12.79	0.5477142004838185
12.8	0.5483500427071433
12.81	0.5489863879822265
12.82	0.5496232363043076
12.83	0.5502605876686331
12.84	0.5508984420704635
12.85	0.5515367995050666
12.86	0.5521756599677246
12.87	0.5528150234537335
12.88	0.5534548899583895
12.89	0.5540952594770174
12.9	0.5547361320049347
12.91	0.55537750753748
12.92	0.5560193860699996
12.93	0.5566617675978534
12.94	0.5573046521164087
12.95	0.5579480396210399
12.96	0.5585919301071498
12.97	0.559236323570127
12.98	0.5598812200053884
12.99	0.5605266194083582
13.0	0.5611725217744605
13.01	0.5618189270991478
13.02	0.5624658353778655
13.03	0.5631132466060875
13.04	0.5637611607792805
13.05	0.5644095778929255
13.06	0.5650584979425317
13.07	0.5657079209235873
13.08	0.566357846831623
13.09	0.5670082756621624
13.1	0.567659207410736
13.11	0.568310642072889
13.12	0.5689625796441873
13.13	0.5696150201201973
13.14	0.5702679634964851
13.15	0.5709214097686526
13.16	0.5715753589322872
13.17	0.5722298109829977
13.18	0.5728847659164003
13.19	0.5735402237281249
13.2	0.5741961844138088
13.21	0.5748526479690965
13.22	0.5755096143896536
13.23	0.5761670836711388
13.24	0.5768250558092247
13.25	0.5774835307996127
13.26	0.5781425086379826
13.27	0.5788019893200498
13.28	0.5794619728415298
13.29	0.5801224591981451
13.3	0.5807834483856325
13.31	0.5814449403997357
13.32	0.5821069352362058
13.33	0.5827694328908151
13.34	0.5834324333593357
13.35	0.58409593663754
13.36	0.5847599427212287
13.37	0.5854244516062024
13.38	0.5860894632882689
13.39	0.5867549777632575
13.4	0.5874209950269829
13.41	0.5880875150753027
13.42	0.5887545379040531
13.43	0.5894220635090917
13.44	0.5900900918862972
13.45	0.5907586230315345
13.46	0.5914276569406893
13.47	0.592097193609662
13.48	0.5927672330343525
13.49	0.5934377752106754
13.5	0.5941088201345521
13.51	0.5947803678019112
13.52	0.5954524182086955
13.53	0.596124971350855
13.54	0.5967980272243465
13.55	0.5974715858251414
13.56	0.5981456471492108
13.57	0.5988202111925331
13.58	0.5994952779511151
13.59	0.6001708474209564
13.6	0.6008469195980637
13.61	0.6015234944784509
13.62	0.6022005720581602
13.63	0.602878152333227
13.64	0.6035562352996933
13.65	0.6042348209536157
13.66	0.6049139092910578
13.67	0.6055935003080903
13.68	0.6062735940007982
13.69	0.6069541903652662
13.7	0.6076352893976007
13.71	0.6083168910939007
13.72	0.6089989954502797
13.73	0.6096816024628722
13.74	0.6103647121277986
13.75	0.6110483244412079
13.76	0.6117324393992418
13.77	0.6124170569980705
13.78	0.6131021772338427
13.79	0.613787800102743
13.8	0.6144739256009557
13.81	0.6151605537246652
13.82	0.61584768447007
13.83	0.6165353178333901
13.84	0.6172234538108241
13.85	0.6179120923986061
13.86	0.6186012335929632
13.87	0.6192908773901364
13.88	0.6199810237863743
13.89	0.6206716727779393
13.9	0.6213628243610869
13.91	0.6220544785320938
13.92	0.6227466352872368
13.93	0.623439294622814
13.94	0.6241324565351092
13.95	0.6248261210204347
13.96	0.6255202880751027
13.97	0.6262149576954257
13.98	0.6269101298777442
13.99	0.6276058046183848
14.0	0.6283019819136952
14.01	0.6289986617600234
14.02	0.6296958441537384
14.03	0.6303935290912022
14.04	0.6310917165687839
14.05	0.6317904065828741
14.06	0.632489599129856
14.07	0.6331892942061415
14.08	0.6338894918081208
14.09	0.6345901919322201
14.1	0.6352913945748511
14.11	0.6359930997324468
14.12	0.6366953074014474
14.13	0.6373980175782861
14.14	0.6381012302594313
14.15	0.6388049454413234
14.16	0.639509163120445
14.17	0.6402138832932578
14.18	0.6409191059562516
14.19	0.6416248311059092
14.2	0.6423310587387348
14.21	0.6430377888512253
14.22	0.6437450214398921
14.23	0.6444527565012605
14.24	0.645160994031849
14.25	0.6458697340281971
14.26	0.6465789764868375
14.27	0.6472887214043239
14.28	0.6479989687772103
14.29	0.6487097186020647
14.3	0.649420970875441
14.31	0.6501327255939287
14.32	0.6508449827541098
14.33	0.6515577423525669
14.34	0.6522710043859106
14.35	0.6529847688507444
14.36	0.653699035743672
14.37	0.6544138050613184
14.38	0.6551290768003084
14.39	0.6558448509572741
14.4	0.6565611275288616
14.41	0.6572779065117103
14.42	0.6579951879024875
14.43	0.6587129716978395
14.44	0.6594312578944481
14.45	0.6601500464889809
14.46	0.6608693374781196
14.47	0.6615891308585531
14.48	0.6623094266269844
14.49	0.6630302247801096
14.5	0.6637515253146389
14.51	0.6644733282272894
14.52	0.6651956335147857
14.53	0.6659184411738592
14.54	0.6666417512012415
14.55	0.6673655635936853
14.56	0.6680898783479292
14.57	0.6688146954607332
14.58	0.6695400149288715
14.59	0.6702658367490968
14.6	0.6709921609181975
14.61	0.6717189874329548
14.62	0.6724463162901642
14.63	0.673174147486614
14.64	0.6739024810191068
14.65	0.6746313168844522
14.66	0.6753606550794813
14.67	0.6760904956009965
14.68	0.6768208384458361
14.69	0.6775516836108451
14.7	0.6782830310928474
14.71	0.6790148808887024
14.72	0.6797472329952696
14.73	0.6804800874094012
14.74	0.6812134441279638
14.75	0.681947303147838
14.76	0.6826816644659117
14.77	0.6834165280790514
14.78	0.6841518939841733
14.79	0.6848877621781582
14.8	0.6856241326579222
14.81	0.6863610054203746
14.82	0.6870983804624315
14.83	0.6878362577810235
14.84	0.6885746373730739
14.85	0.6893135192355273
14.86	0.6900529033653213
14.87	0.6907927897594077
14.88	0.6915331784147454
14.89	0.6922740693282932
14.9	0.6930154624970171
14.91	0.6937573579178902
14.92	0.6944997555878927
14.93	0.6952426555040119
14.94	0.6959860576632493
14.95	0.6967299620625851
14.96	0.6974743686990421
14.97	0.6982192775696148
14.98	0.6989646886713259
14.99	0.6997106020011983
15.0	0.7004570175562619
15.01	0.7012039353335466
15.02	0.7019513553300896
15.03	0.702699277542949
15.04	0.7034477019691621
15.05	0.7041966286057941
15.06	0.7049460574499107
15.07	0.7056959884985772
15.08	0.7064464217488733
15.09	0.7071973571978716
15.1	0.7079487948426659
15.11	0.7087007346803502
15.12	0.7094531767080112
15.13	0.7102061209227712
15.14	0.7109595673217242
15.15	0.7117135159019923
15.16	0.7124679666606979
15.17	0.7132229195949704
15.18	0.7139783747019322
15.19	0.7147343319787338
15.2	0.7154907914225119
15.21	0.7162477530304172
15.22	0.7170052167996004
15.23	0.7177631827272335
15.24	0.7185216508104815
15.25	0.7192806210465021
15.26	0.7200400934324889
15.27	0.7208000679656208
15.28	0.7215605446430771
15.29	0.7223215234620652
15.3	0.7230830044197787
15.31	0.723844987513425
15.32	0.7246074727402116
15.33	0.7253704600973534
15.34	0.726133949582072
15.35	0.7268979411916034
15.36	0.7276624349231695
15.37	0.7284274307740204
15.38	0.729192928741385
15.39	0.7299589288225135
15.4	0.7307254310146702
15.41	0.7314924353151127
15.42	0.732259941721098
15.43	0.7330279502298978
15.44	0.7337964608387906
15.45	0.7345654735450551
15.46	0.735334988345977
15.47	0.7361050052388491
15.48	0.7368755242209644
15.49	0.7376465452896297
15.5	0.7384180684421451
15.51	0.7391900936758318
15.52	0.7399626209879968
15.53	0.7407356503759686
15.54	0.7415091818370754
15.55	0.7422832153686456
15.56	0.7430577509680218
15.57	0.7438327886325395
15.58	0.7446083283595555
15.59	0.7453843701464193
15.6	0.746160913990495
15.61	0.7469379598891321
15.62	0.747715507839716
15.63	0.7484935578396033
15.64	0.7492721098861863
15.65	0.7500511639768432
15.66	0.7508307201089592
15.67	0.7516107782799337
15.68	0.752391338487159
15.69	0.7531724007280487
15.7	0.7539539650000022
15.71	0.7547360313004332
15.72	0.7555185996267624
15.73	0.7563016699764176
15.74	0.7570852423468266
15.75	0.7578693167354102
15.76	0.7586538931396247
15.77	0.7594389715568979
15.78	0.7602245519846789
15.79	0.761010634420431
15.8	0.7617972188616036
15.81	0.7625843053056669
15.82	0.7633718937500702
15.83	0.7641599841923052
15.84	0.7649485766298425
15.85	0.7657376710601524
15.86	0.766527267480734
15.87	0.7673173658890788
15.88	0.7681079662826789
15.89	0.7688990686590258
15.9	0.7696906730156399
15.91	0.77048277935002
15.92	0.7712753876596863
15.93	0.772068497942159
15.94	0.7728621101949584
15.95	0.7736562244156189
15.96	0.7744508406016606
15.97	0.7752459587506393
15.98	0.7760415788600823
15.99	0.7768377009275382
16.0	0.7776343249505699
16.01	0.778431450926726
16.02	0.7792290788535694
16.03	0.7800272087286628
16.04	0.7808258405495763
16.05	0.7816249743138939
16.06	0.7824246100191785
16.07	0.7832247476630214
16.08	0.7840253872430138
16.09	0.7848265287567471
16.1	0.7856281722018195
16.11	0.7864303175758294
16.12	0.7872329648763752
16.13	0.7880361141010837
16.14	0.7888397652475603
16.15	0.7896439183134247
16.16	0.7904485732963038
16.17	0.7912537301938243
16.18	0.79205938900362
16.19	0.792865549723325
16.2	0.7936722123505802
16.21	0.7944793768830336
16.22	0.7952870433183334
16.23	0.7960952116541349
16.24	0.7969038818881002
16.25	0.7977130540178918
16.26	0.798522728041172
16.27	0.7993329039556172
16.28	0.8001435817588969
16.29	0.8009547614486947
16.3	0.8017664430227014
16.31	0.8025786264786077
16.32	0.8033913118140972
16.33	0.8042044990268535
16.34	0.8050181881146172
16.35	0.8058323790750577
16.36	0.8066470719059011
16.37	0.8074622666048596
16.38	0.8082779631696453
16.39	0.8090941615979985
16.4	0.8099108618876172
16.41	0.810728064036256
16.42	0.8115457680416553
16.43	0.8123639739015274
16.44	0.8131826816136267
16.45	0.8140018911757081
16.46	0.8148216025855262
16.47	0.8156418158408214
16.48	0.8164625309393627
16.49	0.817283747878919
16.5	0.8181054666572449
16.51	0.8189276872721094
16.52	0.8197504097213097
16.53	0.8205736340026006
16.54	0.8213973601137936
16.55	0.8222215880526575
16.56	0.8230463178169898
16.57	0.8238715494045734
16.58	0.8246972828132342
16.59	0.8255235180407552
16.6	0.8263502550849622
16.61	0.8271774939436383
16.62	0.8280052346146376
16.63	0.8288334770957433
16.64	0.8296622213848095
16.65	0.8304914674796335
16.66	0.8313212153780838
16.67	0.8321514650779576
16.68	0.8329822165771232
16.69	0.8338134698734065
16.7	0.8346452249646616
16.71	0.8354774818487285
16.72	0.8363102405234897
16.73	0.8371435009867709
16.74	0.837977263236469
16.75	0.8388115272704098
16.76	0.8396462930865041
16.77	0.8404815606825919
16.78	0.8413173300565702
16.79	0.8421536012063213
16.8	0.842990374129728
16.81	0.8438276488246728
16.82	0.8446654252890524
16.83	0.8455037035207638
16.84	0.8463424835177036
16.85	0.8471817652777829
16.86	0.8480215487988985
16.87	0.8488618340789755
16.88	0.8497026211159251
16.89	0.8505439099076724
16.9	0.8513857004521284
16.91	0.8522279927472183
16.92	0.8530707867908816
16.93	0.8539140825810434
16.94	0.8547578801156575
16.95	0.8556021793926347
16.96	0.8564469804099573
16.97	0.8572922831655361
16.98	0.8581380876573532
16.99	0.8589843938833481
17.0	0.8598312018414886
17.01	0.8606785115297284
17.02	0.8615263229460495
17.03	0.8623746360883913
17.04	0.8632234509547643
17.05	0.8640727675431221
17.06	0.8649225858514469
17.07	0.8657729058777348
17.08	0.866623727619968
17.09	0.8674750510761284
17.1	0.8683268762442267
17.11	0.8691792031222447
17.12	0.8700320317082073
17.13	0.8708853620000965
17.14	0.8717391939959227
17.15	0.8725935276937107
17.16	0.8734483630914709
17.17	0.874303700187228
17.18	0.8751595389789926
17.19	0.8760158794648034
17.2	0.876872721642671
17.21	0.8777300655106486
17.22	0.8785879110667749
17.23	0.8794462583090747
17.24	0.880305107235587
17.25	0.8811644578443789
17.26	0.8820243101334895
17.27	0.8828846641009718
17.28	0.8837455197448931
17.29	0.8846068770632924
17.3	0.8854687360542512
17.31	0.8863310967158369
17.32	0.8871939590461024
17.33	0.8880573230431295
17.34	0.8889211887050137
17.35	0.8897855560298082
17.36	0.8906504250156089
17.37	0.8915157956605113
17.38	0.8923816679625829
17.39	0.8932480419199336
17.4	0.8941149175306733
17.41	0.8949822947928694
17.42	0.895850173704646
17.43	0.8967185542641132
17.44	0.8975874364693666
17.45	0.8984568203185304
17.46	0.8993267058097145
17.47	0.9001970929410432
17.48	0.9010679817106406
17.49	0.9019393721166167
17.5	0.902811264157124
17.51	0.9036836578302867
17.52	0.904556553134229
17.53	0.9054299500671035
17.54	0.9063038486270485
17.55	0.9071782488122166
17.56	0.9080531506207321
17.57	0.9089285540507759
17.58	0.9098044591004864
17.59	0.9106808657680303
17.6	0.9115577740515461
17.61	0.9124351839492291
17.62	0.9133130954592317
17.63	0.9141915085797208
17.64	0.9150704233088773
17.65	0.9159498396448682
17.66	0.9168297575858886
17.67	0.9177101771301195
17.68	0.9185910982757277
17.69	0.9194725210209085
17.7	0.9203544453638712
17.71	0.921236871302797
17.72	0.9221197988358809
17.73	0.9230032279613467
17.74	0.9238871586773612
17.75	0.9247715909821621
17.76	0.9256565248739448
17.77	0.9265419603509328
17.78	0.9274278974113357
17.79	0.928314336053377
17.8	0.9292012762752804
17.81	0.9300887180752695
17.82	0.9309766614515538
17.83	0.9318651064023995
17.84	0.9327540529260161
17.85	0.9336435010206414
17.86	0.9345334506845275
17.87	0.9354239019159123
17.88	0.9363148547130478
17.89	0.9372063090741718
17.9	0.9380982649975365
17.91	0.938990722481408
17.92	0.9398836815240386
17.93	0.9407771421236801
17.94	0.9416711042786132
17.95	0.9425655679871041
17.96	0.9434605332474049
17.97	0.944356000057796
17.98	0.9452519684165579
17.99	0.9461484383219569
18.0	0.9470454097722878
18.01	0.9479428827658309
18.02	0.9488408573008669
18.03	0.9497393333756903
18.04	0.9506383109885959
18.05	0.9515377901378783
18.06	0.9524377708218323
18.07	0.9533382530387526
18.08	0.9542392367869481
18.09	0.9551407220647419
18.1	0.9560427088704144
18.11	0.9569451972022889
18.12	0.9578481870587026
18.13	0.958751678437936
18.14	0.9596556713383406
18.15	0.9605601657582112
18.16	0.9614651616958994
18.17	0.9623706591497281
18.18	0.9632766581180205
18.19	0.9641831585991141
18.2	0.9650901605913602
18.21	0.9659976640930679
18.22	0.966905669102617
18.23	0.9678141756183165
18.24	0.9687231836385464
18.25	0.9696326931616297
18.26	0.9705427041859322
18.27	0.9714532167098198
18.28	0.9723642307316438
18.29	0.9732757462497559
18.3	0.974187763262536
18.31	0.9751002817683356
18.32	0.9760133017655348
18.33	0.9769268232525135
18.34	0.9778408462276231
18.35	0.9787553706892722
18.36	0.9796703966358122
18.37	0.9805859240656374
18.38	0.9815019529771276
18.39	0.9824184833686913
18.4	0.9833355152386942
18.41	0.9842530485855447
18.42	0.985171083407637
18.43	0.9860896197033653
18.44	0.9870086574711237
18.45	0.9879281967093347
18.46	0.9888482374163927
18.47	0.9897687795907202
18.48	0.9906898232306971
18.49	0.9916113683347745
18.5	0.9925334149013465
18.51	0.99345596292885
18.52	0.994379012415679
18.53	0.9953025633602848
18.54	0.9962266157610755
18.55	0.9971511696165023
18.56	0.9980762249249877
18.57	0.9990017816849543
18.58	0.999927839894839
18.59	1.000854399553107
18.6	1.0017814606581807
18.61	1.0027090232084972
18.62	1.0036370872025215
18.63	1.0045656526387048
18.64	1.0054947195154837
18.65	1.0064242878313236
18.66	1.0073543575846755
18.67	1.0082849287740046
18.68	1.0092160013977618
18.69	1.010147575454441
18.7	1.0110796509424644
18.71	1.0120122278603403
18.72	1.0129453062065195
18.73	1.0138788859794956
18.74	1.0148129671777197
18.75	1.0157475497996855
18.76	1.0166826338438866
18.77	1.017618219308774
18.78	1.0185543061928697
18.79	1.019490894494639
18.8	1.0204279842125898
18.81	1.0213655753452016
18.82	1.022303667890982
18.83	1.023242261848425
18.84	1.0241813572160239
18.85	1.025120953992301
18.86	1.0260610521757498
18.87	1.0270016517648641
18.88	1.0279427527581801
18.89	1.0288843551542057
18.9	1.0298264589514488
18.91	1.030769064148417
18.92	1.031712170743647
18.93	1.0326557787356605
18.94	1.0335998881229798
18.95	1.0345444989041268
18.96	1.035489611077638
18.97	1.0364352246420352
18.98	1.037381339595869
18.99	1.0383279559376475
19.0	1.039275073665935
19.01	1.0402226927792682
19.02	1.041170813276183
19.03	1.04211943515523
19.04	1.04306855841496
19.05	1.0440181830539088
19.06	1.0449683090706414
19.07	1.0459189364637083
19.08	1.046870065231674
19.09	1.0478216953730892
19.1	1.0487738268865043
19.11	1.0497264597705125
19.12	1.05067959402365
19.13	1.05163322964451
19.14	1.0525873666316428
19.15	1.0535420049836417
19.16	1.0544971446990572
19.17	1.0554527857764824
19.18	1.0564089282144962
19.19	1.0573655720116775
19.2	1.0583227171666052
19.21	1.0592803636778725
19.22	1.0602385115440582
19.23	1.0611971607637698
19.24	1.062156311335586
19.25	1.0631159632581002
19.26	1.0640761165299195
19.27	1.0650367711496371
19.28	1.0659979271158604
19.29	1.0669595844271824
19.3	1.0679217430822106
19.31	1.0688844030795663
19.32	1.069847564417843
19.33	1.070811227095676
19.34	1.0717753911116445
19.35	1.0727400564643985
19.36	1.073705223152531
19.37	1.0746708911746778
19.38	1.0756370605294605
19.39	1.0766037312155006
19.4	1.0775709032314196
19.41	1.0785385765758675
19.42	1.0795067512474517
19.43	1.080475427244822
19.44	1.0814446045666144
19.45	1.0824142832114503
19.46	1.0833844631779797
19.47	1.0843551444648525
19.48	1.0853263270707045
19.49	1.0862980109941716
19.5	1.0872701962339177
19.51	1.088242882788593
19.52	1.0892160706568474
19.53	1.090189759837331
19.54	1.0911639503286934
19.55	1.0921386421296133
19.56	1.0931138352387406
19.57	1.0940895296547253
19.58	1.09506572537626
19.59	1.0960424224019945
19.6	1.0970196207305931
19.61	1.0979973203607343
19.62	1.0989755212910821
19.63	1.0999542235203292
19.64	1.1009334270471398
19.65	1.1019131318701922
19.66	1.1028933379881791
19.67	1.1038740453997646
19.68	1.1048552541036556
19.69	1.1058369640985162
19.7	1.1068191753830532
19.71	1.107801887955945
19.72	1.1087851018158985
19.73	1.109768816961592
19.74	1.1107530333917466
19.75	1.1117377511050406
19.76	1.1127229701001666
19.77	1.11370869037586
19.78	1.114694911930799
19.79	1.1156816347637046
19.8	1.1166688588732696
19.81	1.117656584258215
19.82	1.1186448109172615
19.83	1.1196335388491163
19.84	1.120622768052486
19.85	1.121612498526106
19.86	1.122602730268683
19.87	1.1235934632789522
19.88	1.1245846975556346
19.89	1.1255764330974372
19.9	1.1265686699031234
19.91	1.127561407971386
19.92	1.1285546473009886
19.93	1.1295483878906523
19.94	1.130542629739098
19.95	1.1315373728450893
19.96	1.1325326172073615
19.97	1.1335283628246358
19.98	1.1345246096956756
19.99	1.1355213578192163
20.0	1.1365186071940072


==> figures/tikz/rawdata/energy_neohooke_lambda=0.0_mu=0.5_Dinfty=0.99_D0=0.5/F_W_2.8.txt <==
0.01	0.04575287059967503
0.02	0.034129570500287754
0.03	0.02395007562939777
0.04	0.014367335177280394
0.05	0.005117567277348689
0.06	-0.003784008573307629
0.07	-0.011511146041139009
0.08	-0.01819528630119782
0.09	-0.024081629228567936
0.1	-0.029337595576619968
0.11	-0.034082599754517995
0.12	-0.038404812945513456
0.13	-0.04237119331816874
0.14	-0.04603378851543516
0.15	-0.04943385849257842
0.16	-0.05260466504713657
0.17	-0.05557341417842254
0.18	-0.05836264241570177
0.19	-0.06099122782260458
0.2	-0.06347514137450117
0.21	-0.0658280148224406
0.22	-0.06806157633269905
0.23	-0.07018598920915387
0.24	-0.07221011847354664
0.25	-0.07414174299082266
0.26	-0.07598772596560632
0.27	-0.07775415324410351
0.28	-0.07944644645182963
0.29	-0.08106945626915651
0.3	-0.08262753988748184
0.31	-0.08412462576020108
0.32	-0.08556426807010165
0.33	-0.08694969281284592
0.34	-0.08828383699900133
0.35	-0.0895693821720358
0.36	-0.09080878320344699
0.37	-0.0920042931417615
0.38	-0.09315798474706827
0.39	-0.09427176922784719
0.4	-0.09534741260523583
0.41	-0.09638655005635655
0.42	-0.09739069852899851
0.43	-0.09836126787178179
0.44	-0.09929957068463247
0.45	-0.10020683106216621
0.46	-0.10108419237601529
0.47	-0.1019327242201411
0.48	-0.10275342862488834
0.49	-0.10354724563027484
0.5	-0.10431505829619736
0.51	-0.10505769721647784
0.52	-0.10577594459456585
0.53	-0.10647053793100247
0.54	-0.10714217336620058
0.55	-0.10779150871649312
0.56	-0.10841916623661652
0.57	-0.10902573513768621
0.58	-0.10961177388618548
0.59	-0.11017781230642543
0.6	-0.11072435350630538
0.61	-0.11125187564389494
0.62	-0.1117608335503717
0.63	-0.11225166022310695
0.64	-0.11272476820117117
0.65	-0.11318055083419631
0.66	-0.11361938345436684
0.67	-0.11404162446028332
0.68	-0.11444761632052636
0.69	-0.11483768650396309
0.7	-0.115212148343117
0.71	-0.11557130183629827
0.72	-0.11591543439363683
0.73	-0.1162448215316596
0.74	-0.1165597275206125
0.75	-0.11686040598833358
0.76	-0.11714710048413268
0.77	-0.11742004500581071
0.78	-0.1176794644926773
0.79	-0.11792557528716019
0.8	-0.1181585855673839
0.81	-0.1183786957528743
0.82	-0.11858609888537486
0.83	-0.11878098098657874
0.84	-0.11896352139443955
0.85	-0.11913389307958067
0.86	-0.11929226294319806
0.87	-0.11943879209774577
0.88	-0.11957363613157623
0.89	-0.11969694535863296
0.9	-0.11980886505418975
0.91	-0.11990953567756613
0.92	-0.1199990930826711
0.93	-0.12007766871716741
0.94	-0.12014538981098122
0.95	-0.12020237955484125
0.96	-0.12024875726946549
0.97	-0.12028463856598592
0.98	-0.12031013549814129
0.99	-0.12032535670674727
1.0	-0.12033040755690516
1.01	-0.12032539026838429
1.02	-0.12031040403957993
1.03	-0.120285545165427
1.04	-0.12025090714961406
1.05	-0.12020658081143099
1.06	-0.12015265438754952
1.07	-0.12008921362902703
1.08	-0.12001634189379873
1.09	-0.11993412023490535
1.1	-0.11984262748469465
1.11	-0.11974194033520913
1.12	-0.11963213341497347
1.13	-0.11951327936236433
1.14	-0.11938544889575153
1.15	-0.11924871088057332
1.16	-0.119103132393511
1.17	-0.11894877878390564
1.18	-0.11878571373256386
1.19	-0.11861399930808103
1.2	-0.118433696020809
1.21	-0.1182448628745818
1.22	-0.118047557416316
1.23	-0.11784183578358398
1.24	-0.1176277527502625
1.25	-0.11740536177034677
1.26	-0.11717471502001997
1.27	-0.11693586343805995
1.28	-0.11668885676465912
1.29	-0.11643374357873704
1.3	-0.11617057133381081
1.31	-0.11589938639248976
1.32	-0.11562023405966082
1.33	-0.11533315861442017
1.34	-0.11503820334080905
1.35	-0.11473541055740766
1.36	-0.1144248216458359
1.37	-0.11410647707821209
1.38	-0.11378041644360914
1.39	-0.11344667847356149
1.4	-0.11310530106665162
1.41	-0.1127563213122269
1.42	-0.11239977551327396
1.43	-0.11203569920849388
1.44	-0.11166412719360608
1.45	-0.11128509354191563
1.46	-0.11089863162417468
1.47	-0.11050477412776383
1.48	-0.11010355307522568
1.49	-0.10969499984217279
1.5	-0.10927914517459714
1.51	-0.10885601920560517
1.52	-0.10842565147159888
1.53	-0.10798807092792839
1.54	-0.1075433059640325
1.55	-0.10709138441809118
1.56	-0.1066323335912065
1.57	-0.10616618026112867
1.58	-0.10569295069554929
1.59	-0.10521267066497275
1.6	-0.1047253654551854
1.61	-0.10423105987933523
1.62	-0.10372977828964025
1.63	-0.10322154458873234
1.64	-0.10270638224065798
1.65	-0.10218431428154195
1.66	-0.10165536332993108
1.67	-0.10111955159682617
1.68	-0.10057690089541382
1.69	-0.10002743265051062
1.7	-0.0994711679077287
1.71	-0.09890812734237198
1.72	-0.09833833126807257
1.73	-0.09776179964517873
1.74	-0.09717855208889903
1.75	-0.09658860787721335
1.76	-0.09599198595856073
1.77	-0.09538870495930629
1.78	-0.09477878319100075
1.79	-0.09416223865743412
1.8	-0.09353908906149355
1.81	-0.09290935181183313
1.82	-0.09227304402935799
1.83	-0.09163018255352973
1.84	-0.09098078394850351
1.85	-0.09032486450909594
1.86	-0.08966244026659265
1.87	-0.0889935269944011
1.88	-0.088318140213552
1.89	-0.08763629519805383
1.9	-0.0869480069801094
1.91	-0.08625329035519025
1.92	-0.08555215988698373
1.93	-0.08484462991220854
1.94	-0.08413071454530652
1.95	-0.08341042768301388
1.96	-0.08268378300881629
1.97	-0.08195079399728944
1.98	-0.08121147391832961
1.99	-0.08046583584127887
2.0	-0.0797138926389469
2.01	-0.07895565699153018
2.02	-0.07819114139043748
2.03	-0.07742035814201742
2.04	-0.07664331937119728
2.05	-0.07586003702503064
2.06	-0.07507052287616078
2.07	-0.07427478852619784
2.08	-0.07347284540901677
2.09	-0.07266470479397547
2.1	-0.0718503777890549
2.11	-0.07102987534392669
2.12	-0.07020320825294668
2.13	-0.06937038715807886
2.14	-0.06853142255175015
2.15	-0.0676863247796391
2.16	-0.06683510404339987
2.17	-0.06597777040332375
2.18	-0.06511433378093745
2.19	-0.06424480396154486
2.2	-0.06336919059670931
2.21	-0.062487503206679174
2.22	-0.06159975118275929
2.23	-0.06070594378962979
2.24	-0.0598060901676114
2.25	-0.058900199334881664
2.26	-0.057988280189642305
2.27	-0.05707034151223622
2.28	-0.0561463919672216
2.29	-0.055216440105397835
2.3	-0.05428049436578841
2.31	-0.05333856307758045
2.32	-0.05239065446202318
2.33	-0.05143677663428403
2.34	-0.05047693760526717
2.35	-0.04951114528339029
2.36	-0.04853940747632701
2.37	-0.04756173189270996
2.38	-0.046578126143798526
2.39	-0.045588597745113146
2.4	-0.044593154118032885
2.41	-0.043591802591362416
2.42	-0.042584550402864574
2.43	-0.04157140470076226
2.44	-0.040552372545209936
2.45	-0.039527460909733136
2.46	-0.03849667668264156
2.47	-0.037460026668410196
2.48	-0.036417517589036
2.49	-0.03536915608536373
2.5	-0.03431494871838847
2.51	-0.03325490197052994
2.52	-0.03218902224688236
2.53	-0.03111731587643951
2.54	-0.03003978911329508
2.55	-0.028956448137820834
2.56	-0.027867299057819483
2.57	-0.02677234790965799
2.58	-0.02567160065937535
2.59	-0.02456506320377283
2.6	-0.023452741371479124
2.61	-0.022334640923999727
2.62	-0.021210767556740562
2.63	-0.02008112690001851
2.64	-0.018945724520046392
2.65	-0.01780456591990509
2.66	-0.016657656540492782
2.67	-0.015505001761459303
2.68	-0.014346606902121195
2.69	-0.013182477222361655
2.7	-0.012012617923511382
2.71	-0.010837034149216107
2.72	-0.009655730986284139
2.73	-0.008468713465522804
2.74	-0.00727598656255668
2.75	-0.006077555198631179
2.76	-0.004873424241402802
2.77	-0.003663598505714516
2.78	-0.002448082754356262
2.79	-0.0012268816988134645
2.8	-2.220446049250313e-16
2.81	0.0012190772110729498
2.82	0.0024170560957794684
2.83	0.003594219484150285
2.84	0.004750850765633308
2.85	0.005887233733655073
2.86	0.007003652434286911
2.87	0.008100391019000064
2.88	0.009177733601494653
2.89	0.010235964118594953
2.9	0.011275366195180103
2.91	0.012296223013141372
2.92	0.01329881718433179
2.93	0.014283430627489047
2.94	0.015250344449097675
2.95	0.01619983882816256
2.96	0.01713219290485979
2.97	0.018047684673030417
2.98	0.01894659087647388
2.99	0.019829186909012364
3.0	0.020695746718276453
3.01	0.021546542713170913
3.02	0.02238184567498047
3.03	0.023201924672061613
3.04	0.02400704697808309
3.05	0.024797477993755423
3.06	0.02557348117200875
3.07	0.026335317946559744
3.08	0.027083247663824084
3.09	0.027817527518106955
3.1	0.028538412490036302
3.11	0.029246155288162434
3.12	0.0299410062936869
3.13	0.030623213508246705
3.14	0.03129302250471122
3.15	0.031950676380920306
3.16	0.032596415716316995
3.17	0.03323047853140371
3.18	0.033853100249971124
3.19	0.03446451366403869
3.2	0.035064948901437853
3.21	0.03565463339599173
3.22	0.03623379186021691
3.23	0.036802646260496896
3.24	0.03736141579465957
3.25	0.03791031687190283
3.26	0.03844956309500347
3.27	0.03897936524475276
3.28	0.039499931266555155
3.29	0.0400114662591331
3.3	0.04051417246527533
3.31	0.04100824926456892
3.32	0.04149389316806085
3.33	0.04197129781478326
3.34	0.042440653970090336
3.35	0.042902149525742894
3.36	0.04335596950169052
3.37	0.043802296049487044
3.38	0.04424130845729013
3.39	0.0446731831563818
3.4	0.045098093729163624
3.41	0.045516210918564726
3.42	0.045927702638811185
3.43	0.04633273398750881
3.44	0.04673146725897914
3.45	0.04712406195880292
3.46	0.047510674819517984
3.47	0.04789145981742404
3.48	0.04826656819043995
3.49	0.0486361484569775
3.5	0.04900034643576312
3.51	0.049359305266586606
3.52	0.049713165431910955
3.53	0.05006206477930952
3.54	0.05040613854468168
3.55	0.05074551937620697
3.56	0.05108033735899431
3.57	0.05141072004038616
3.58	0.051736792455871594
3.59	0.05205867715558332
3.6	0.05237649423132362
3.61	0.05269036134409433
3.62	0.05300039375207932
3.63	0.053306704339070254
3.64	0.05360940364326883
3.65	0.05390859988645724
3.66	0.05420439900348972
3.67	0.05449690467207979
3.68	0.05478621834284825
3.69	0.05507243926960914
3.7	0.055355664539848526
3.71	0.0556359891053928
3.72	0.05591350581321208
3.73	0.05618830543634967
3.74	0.05646047670495147
3.75	0.05673010633735709
3.76	0.05699727907124741
3.77	0.0572620776948054
3.78	0.05752458307788855
3.79	0.05778487420317502
3.8	0.05804302819727036
3.81	0.05829912036175333
3.82	0.058553224204143106
3.83	0.05880541146876972
3.84	0.059055752167523234
3.85	0.05930431461047947
3.86	0.05955116543636718
3.87	0.05979636964287938
3.88	0.060039990616806094
3.89	0.06028209016396735
3.9	0.06052272853894625
3.91	0.06076196447460669
3.92	0.06099985521137574
3.93	0.06123645652628129
3.94	0.06147182276175034
3.95	0.06170600685413019
3.96	0.06193906036194763
3.97	0.06217103349388653
3.98	0.062401975136467946
3.99	0.06263193288144686
4.0	0.06286095305289496
4.01	0.06308908073397346
4.02	0.06331635979339367
4.03	0.06354283291155127
4.04	0.06376854160633405
4.05	0.06399352625859356
4.06	0.0642178261372841
4.07	0.0644414794242576
4.08	0.06466452323871552
4.09	0.06488699366131145
4.1	0.06510892575790672
4.11	0.06533035360296457
4.12	0.0655513103026042
4.13	0.06577182801728387
4.14	0.06599193798413694
4.15	0.06621167053894306
4.16	0.06643105513774517
4.17	0.06665012037810492
4.18	0.06686889401999574
4.19	0.06708740300634686
4.2	0.06730567348321559
4.21	0.06752373081961416
4.22	0.06774159962697146
4.23	0.06795930377824533
4.24	0.06817686642667864
4.25	0.06839431002419971
4.26	0.0686116563394834
4.27	0.06882892647565297
4.28	0.06904614088764127
4.29	0.06926331939921138
4.3	0.0694804812196308
4.31	0.06969764496001574
4.32	0.06991482864933163
4.33	0.07013204975006992
4.34	0.07034932517359627
4.35	0.0705666712951647
4.36	0.07078410396862145
4.37	0.07100163854078811
4.38	0.07121928986552284
4.39	0.07143707231748042
4.4	0.071654999805566
4.41	0.07187308578607343
4.42	0.07209134327554256
4.43	0.07230978486330697
4.44	0.07252842272376148
4.45	0.07274726862833525
4.46	0.0729663339571891
4.47	0.0731856297106308
4.48	0.07340516652025686
4.49	0.07362495465982599
4.5	0.07384500405587113
4.51	0.07406532429804136
4.52	0.07428592464919559
4.53	0.07450681405523918
4.54	0.07472800115471712
4.55	0.07494949428816122
4.56	0.07517130150720197
4.57	0.07539343058343428
4.58	0.07561588901707106
4.59	0.07583868404534977
4.6	0.07606182265074635
4.61	0.07628531156893326
4.62	0.07650915729655994
4.63	0.07673336609880588
4.64	0.07695794401673561
4.65	0.07718289687443969
4.66	0.07740823028600774
4.67	0.0776339496622831
4.68	0.07786006021743619
4.69	0.0780865669753612
4.7	0.07831347477589246
4.71	0.07854078828082622
4.72	0.07876851197980317
4.73	0.07899665019599089
4.74	0.07922520709161818
4.75	0.07945418667335291
4.76	0.07968359279750681
4.77	0.07991342917510424
4.78	0.08014369937678856
4.79	0.08037440683759511
4.8	0.08060555486156185
4.81	0.08083714662622876
4.82	0.08106918518697848
4.83	0.08130167348125505
4.84	0.08153461433265141
4.85	0.08176801045487236
4.86	0.08200186445557422
4.87	0.08223617884009249
4.88	0.0824709560150354
4.89	0.08270619829178338
4.9	0.08294190788987033
4.91	0.08317808694026008
4.92	0.08341473748850836
4.93	0.08365186149784565
4.94	0.08388946085213567
4.95	0.08412753735875311
4.96	0.08436609275136897
4.97	0.08460512869263281
4.98	0.08484464677678405
4.99	0.08508464853216369
5.0	0.08532513542364173
5.01	0.08556610885498239
5.02	0.08580757017110541
5.03	0.08604952066028959
5.04	0.08629196155629115
5.05	0.08653489404040426
5.06	0.08677831924343371
5.07	0.08702223824760713
5.08	0.0872666520884322
5.09	0.0875115617564739
5.1	0.0877569681990793
5.11	0.08800287232203852
5.12	0.08824927499119228
5.13	0.08849617703397916
5.14	0.08874357924092324
5.15	0.08899148236708543
5.16	0.08923988713344455
5.17	0.08948879422824385
5.18	0.08973820430827617
5.19	0.08998811800013629
5.2	0.0902385359014164
5.21	0.0904894585818643
5.22	0.09074088658450163
5.23	0.09099282042669588
5.24	0.09124526060119065
5.25	0.09149820757711202
5.26	0.09175166180091976
5.27	0.0920056236973319
5.28	0.0922600936702227
5.29	0.09251507210346999
5.3	0.09277055936178202
5.31	0.09302655579149155
5.32	0.09328306172132139
5.33	0.093540077463111
5.34	0.09379760331252962
5.35	0.09405563954975404
5.36	0.09431418644011957
5.37	0.09457324423474711
5.38	0.09483281317114889
5.39	0.09509289347381022
5.4	0.09535348535474286
5.41	0.09561458901401787
5.42	0.09587620464029323
5.43	0.09613833241129344
5.44	0.09640097249429269
5.45	0.09666412504656252
5.46	0.09692779021582387
5.47	0.09719196814065478
5.48	0.09745665895089539
5.49	0.09772186276803874
5.5	0.09798757970560201
5.51	0.09825380986948007
5.52	0.09852055335829091
5.53	0.0987878102636981
5.54	0.09905558067073228
5.55	0.09932386465808518
5.56	0.09959266229840624
5.57	0.09986197365857352
5.58	0.10013179879996548
5.59	0.10040213777870699
5.6	0.10067299064592428
5.61	0.10094435744796515
5.62	0.10121623822663883
5.63	0.10148863301941402
5.64	0.10176154185963737
5.65	0.10203496477672003
5.66	0.10230890179633478
5.67	0.10258335294058929
5.68	0.10285831822820102
5.69	0.10313379767466246
5.7	0.10340979129239747
5.71	0.10368629909091576
5.72	0.1039633210769515
5.73	0.10424085725460541
5.74	0.10451890762547889
5.75	0.10479747218879476
5.76	0.10507655094151902
5.77	0.10535614387847891
5.78	0.10563625099247398
5.79	0.1059168722743764
5.8	0.1061980077132314
5.81	0.10647965729636377
5.82	0.1067618210094543
5.83	0.10704449883664013
5.84	0.10732769076058846
5.85	0.10761139676258447
5.86	0.10789561682260151
5.87	0.10818035091937661
5.88	0.1084655990304797
5.89	0.10875136113237938
5.9	0.10903763720050685
5.91	0.1093244272093119
5.92	0.10961173113232325
5.93	0.1098995489422081
5.94	0.11018788061081386
5.95	0.11047672610922588
5.96	0.11076608540781185
5.97	0.11105595847626626
5.98	0.11134634528365117
5.99	0.11163724579844425
6.0	0.11192865998857338
6.01	0.11222058782144506
6.02	0.11251302926399864
6.03	0.11280598428272315
6.04	0.11309945284369372
6.05	0.113393434912608
6.06	0.11368793045480219
6.07	0.11398293943529447
6.08	0.11427846181879664
6.09	0.1145744975697478
6.1	0.11487104665233483
6.11	0.11516810903051011
6.12	0.1154656846680262
6.13	0.11576377352843759
6.14	0.11606237557513
6.15	0.11636149077134172
6.16	0.11666111908017429
6.17	0.1169612604646173
6.18	0.11726191488754134
6.19	0.1175630823117424
6.2	0.11786476269993829
6.21	0.11816695601478466
6.22	0.11846966221888566
6.23	0.11877288127481345
6.24	0.1190766131451082
6.25	0.11938085779229413
6.26	0.11968561517889542
6.27	0.11999088526743629
6.28	0.12029666802044803
6.29	0.12060296340049037
6.3	0.12090977137014436
6.31	0.12121709189203544
6.32	0.12152492492882461
6.33	0.12183327044322079
6.34	0.12214212839799332
6.35	0.12245149875597017
6.36	0.12276138148005034
6.37	0.12307177653319679
6.38	0.12338268387846307
6.39	0.12369410347896315
6.4	0.12400603529791576
6.41	0.12431847929861961
6.42	0.12463143544446753
6.43	0.12494490369895184
6.44	0.1252588840256661
6.45	0.12557337638830068
6.46	0.125888380750657
6.47	0.12620389707664392
6.48	0.1265199253302831
6.49	0.12683646547570104
6.5	0.12715351747715387
6.51	0.12747108129900253
6.52	0.12778915690572878
6.53	0.1281077442619476
6.54	0.12842684333237697
6.55	0.12874645408187524
6.56	0.12906657647541975
6.57	0.1293872104781033
6.58	0.12970835605516795
6.59	0.13003001317196405
6.6	0.13035218179398234
6.61	0.13067486188683253
6.62	0.13099805341627357
6.63	0.13132175634817989
6.64	0.13164597064855554
6.65	0.13197069628354674
6.66	0.13229593321942223
6.67	0.13262168142260178
6.68	0.1329479408596117
6.69	0.1332747114971311
6.7	0.13360199330196698
6.71	0.13392978624105956
6.72	0.13425809028147695
6.73	0.1345869053904294
6.74	0.13491623153525678
6.75	0.13524606868343048
6.76	0.13557641680256038
6.77	0.13590727586037898
6.78	0.1362386458247662
6.79	0.13657052666372094
6.8	0.13690291834538426
6.81	0.137235820838018
6.82	0.13756923411003497
6.83	0.13790315812995635
6.84	0.13823759286645254
6.85	0.1385725382883165
6.86	0.13890799436446732
6.87	0.1392439610639662
6.88	0.13958043835598977
6.89	0.13991742620986214
6.9	0.1402549245950122
6.91	0.14059293348101987
6.92	0.14093145283757869
6.93	0.14127048263451192
6.94	0.14161002284176893
6.95	0.14195007342943233
6.96	0.1422906343677055
6.97	0.1426317056269144
6.98	0.14297328717750935
6.99	0.14331537899007207
7.0	0.14365798103530336
7.01	0.14400109328402122
7.02	0.14434471570717688
7.03	0.14468884827583883
7.04	0.14503349096118923
7.05	0.14537864373454346
7.06	0.14572430656733237
7.07	0.14607047943110407
7.08	0.14641716229752566
7.09	0.1467643551383886
7.1	0.14711205792559623
7.11	0.1474602706311674
7.12	0.14780899322723995
7.13	0.14815822568607429
7.14	0.1485079679800445
7.15	0.1488582200816242
7.16	0.1492089819634237
7.17	0.14956025359815284
7.18	0.14991203495864047
7.19	0.15026432601782203
7.2	0.1506171267487555
7.21	0.15097043712460012
7.22	0.15132425711863062
7.23	0.15167858670423184
7.24	0.15203342585490054
7.25	0.1523887745442365
7.26	0.1527446327459514
7.27	0.15310100043387065
7.28	0.1534578775819173
7.29	0.1538152641641264
7.3	0.154173160154643
7.31	0.1545315655277153
7.32	0.1548904802576856
7.33	0.15524990431901697
7.34	0.155609837686272
7.35	0.1559702803341163
7.36	0.15633123223731316
7.37	0.15669269337073244
7.38	0.15705466370935062
7.39	0.15741714322824185
7.4	0.15778013190257623
7.41	0.15814362970762863
7.42	0.15850763661877876
7.43	0.15887215261150045
7.44	0.15923717766136347
7.45	0.15960271174403884
7.46	0.15996875483529704
7.47	0.16033530691100806
7.48	0.1607023679471289
7.49	0.16106993791972313
7.5	0.1614380168049414
7.51	0.16180660457903562
7.52	0.16217570121835712
7.53	0.16254530669933365
7.54	0.16291542099850842
7.55	0.16328604409250103
7.56	0.1636571759580323
7.57	0.16402881657191548
7.58	0.1644009659110508
7.59	0.16477362395243444
7.6	0.16514679067314608
7.61	0.1655204660503684
7.62	0.16589465006136406
7.63	0.1662693426834827
7.64	0.16664454389417527
7.65	0.1670202536709744
7.66	0.1673964719914891
7.67	0.16777319883344033
7.68	0.16815043417461295
7.69	0.16852817799289488
7.7	0.16890643026625218
7.71	0.16928519097273442
7.72	0.16966446009048353
7.73	0.17004423759772314
7.74	0.1704245234727586
7.75	0.17080531769398943
7.76	0.17118662023988263
7.77	0.17156843108899755
7.78	0.1719507502199824
7.79	0.17233357761155288
7.8	0.17271691324251703
7.81	0.17310075709176642
7.82	0.17348510913826365
7.83	0.1738699693610637
7.84	0.17425533773928725
7.85	0.1746412142521474
7.86	0.17502759887893538
7.87	0.17541449159901168
7.88	0.1758018923918292
7.89	0.17618980123690475
7.9	0.17657821811384222
7.91	0.17696714300232186
7.92	0.17735657588210207
7.93	0.17774651673301234
7.94	0.1781369655349585
7.95	0.17852792226793524
7.96	0.17891938691199227
7.97	0.17931135944727172
7.98	0.1797038398539832
7.99	0.18009682811240557
8.0	0.180490324202903
8.01	0.18088432810590893
8.02	0.18127883980192427
8.03	0.18167385927152635
8.04	0.18206938649537419
8.05	0.18246542145417832
8.06	0.18286196412874167
8.07	0.18325901449992932
8.08	0.1836565725486774
8.09	0.18405463825599488
8.1	0.18445321160296002
8.11	0.18485229257071323
8.12	0.1852518811404873
8.13	0.18565197729355765
8.14	0.18605258101128852
8.15	0.18645369227509923
8.16	0.18685531106648545
8.17	0.18725743736700506
8.18	0.18766007115829408
8.19	0.18806321242204538
8.2	0.18846686114001932
8.21	0.18887101729405087
8.22	0.18927568086603008
8.23	0.1896808518379305
8.24	0.19008653019177002
8.25	0.190492715909643
8.26	0.19089940897371305
8.27	0.19130660936620236
8.28	0.1917143170693918
8.29	0.19212253206564212
8.3	0.19253125433736917
8.31	0.19294048386704565
8.32	0.1933502206372153
8.33	0.19376046463048757
8.34	0.1941712158295288
8.35	0.19458247421707098
8.36	0.1949942397758977
8.37	0.1954065124888742
8.38	0.19581929233891193
8.39	0.19623257930898452
8.4	0.19664637338213486
8.41	0.1970606745414556
8.42	0.1974754827701104
8.43	0.1978907980513127
8.44	0.19830662036834346
8.45	0.19872294970453686
8.46	0.19913978604329108
8.47	0.1995571293680647
8.48	0.19997497966236955
8.49	0.20039333690976724
8.5	0.20081220109390818
8.51	0.201231572198457
8.52	0.20165145020717778
8.53	0.20207183510386661
8.54	0.20249272687238706
8.55	0.20291412549664178
8.56	0.20333603096061514
8.57	0.20375844324834125
8.58	0.20418136234388617
8.59	0.20460478823140837
8.6	0.2050287208950876
8.61	0.20545316031918537
8.62	0.2058781064880093
8.63	0.20630355938590972
8.64	0.2067295189973044
8.65	0.207155985306668
8.66	0.20758295829851425
8.67	0.20801043795742435
8.68	0.20843842426802217
8.69	0.20886691721499906
8.7	0.2092959167830819
8.71	0.20972542295706154
8.72	0.21015543572178208
8.73	0.2105859550621303
8.74	0.21101698096304622
8.75	0.2114485134095374
8.76	0.21188055238664338
8.77	0.21231309787946406
8.78	0.21274614987315266
8.79	0.21317970835290145
8.8	0.2136137733039667
8.81	0.21404834471164724
8.82	0.21448342256129171
8.83	0.2149190068383091
8.84	0.21535509752813686
8.85	0.21579169461629055
8.86	0.21622879808829998
8.87	0.21666640792977665
8.88	0.21710452412636405
8.89	0.2175431466637554
8.9	0.21798227552769367
8.91	0.21842191070397154
8.92	0.21886205217842436
8.93	0.21930269993694784
8.94	0.2197438539654626
8.95	0.2201855142499496
8.96	0.22062768077645378
8.97	0.22107035353103432
8.98	0.22151353249981431
8.99	0.22195721766897014
9.0	0.22240140902470662
9.01	0.2228461065532854
9.02	0.22329131024101434
9.03	0.22373702007424034
9.04	0.22418323603936718
9.05	0.22462995812282704
9.06	0.2250771863111125
9.07	0.2255249205907517
9.08	0.22597316094831887
9.09	0.2264219073704381
9.1	0.22687115984377249
9.11	0.22732091835502777
9.12	0.22777118289095588
9.13	0.2282219534383514
9.14	0.22867322998405504
9.15	0.2291250125149502
9.16	0.22957730101795581
9.17	0.23003009548004405
9.18	0.23048339588822264
9.19	0.23093720222954905
9.2	0.23139151449111273
9.21	0.23184633266004928
9.22	0.23230165672354408
9.23	0.2327574866688109
9.24	0.23321382248311684
9.25	0.23367066415376447
9.26	0.2341280116680955
9.27	0.23458586501349776
9.28	0.23504422417739468
9.29	0.23550308914725937
9.3	0.23596245991058984
9.31	0.23642233645494093
9.32	0.23688271876789946
9.33	0.23734360683709133
9.34	0.2378050006501815
9.35	0.23826690019488472
9.36	0.23872930545894055
9.37	0.23919221643013477
9.38	0.23965563309629578
9.39	0.24011955544528396
9.4	0.24058398346500587
9.41	0.24104891714340004
9.42	0.2415143564684441
9.43	0.2419803014281583
9.44	0.2424467520105984
9.45	0.24291370820385927
9.46	0.24338116999606774
9.47	0.24384913737539682
9.48	0.2443176103300515
9.49	0.24478658884827587
9.5	0.24525607291835305
9.51	0.2457260625285982
9.52	0.24619655766736903
9.53	0.2466675583230553
9.54	0.24713906448408585
9.55	0.24761107613892497
9.56	0.248083593276069
9.57	0.24855661588406042
9.58	0.24903014395147371
9.59	0.24950417746690823
9.6	0.2499787164190166
9.61	0.2504537607964763
9.62	0.25092931058799683
9.63	0.2514053657823374
9.64	0.251881926368275
9.65	0.25235899233463277
9.66	0.25283656367026586
9.67	0.25331464036406137
9.68	0.2537932224049455
9.69	0.2542723097818729
9.7	0.2547519024838407
9.71	0.25523200049987116
9.72	0.2557126038190254
9.73	0.25619371243039657
9.74	0.2566753263231134
9.75	0.25715744548633657
9.76	0.25764006990926225
9.77	0.2581231995811115
9.78	0.2586068344911516
9.79	0.2590909746286747
9.8	0.2595756199830048
9.81	0.26006077054350163
9.82	0.26054642629955316
9.83	0.2610325872405901
9.84	0.2615192533560644
9.85	0.2620064246354672
9.86	0.2624941010683144
9.87	0.262982282644161
9.88	0.26347096935258696
9.89	0.26396016118321475
9.9	0.26444985812568467
9.91	0.2649400601696761
9.92	0.2654307673049039
9.93	0.26592197952110075
9.94	0.2664136968080455
9.95	0.26690591915553474
9.96	0.2673986465534042
9.97	0.2678918789915179
9.98	0.26838561645976844
9.99	0.26887985894808386
10.0	0.2693746064464171
10.01	0.26986985894474946
10.02	0.2703656164331014
10.03	0.27086187890151825
10.04	0.2713586463400701
10.05	0.2718559187388627
10.06	0.2723536960880302
10.07	0.272851978377735
10.08	0.27335076559817173
10.09	0.2738500577395597
10.1	0.27434985479215035
10.11	0.2748501567462234
10.12	0.27535096359209055
10.13	0.27585227532008494
10.14	0.2763540919205716
10.15	0.2768564133839475
10.16	0.2773592397006346
10.17	0.2778625708610831
10.18	0.2783664068557754
10.19	0.27887074767521147
10.2	0.279375593309934
10.21	0.27988094375050343
10.22	0.2803867989875086
10.23	0.2808931590115704
10.24	0.28140002381333096
10.25	0.2819073933834644
10.26	0.2824152677126732
10.27	0.2829236467916849
10.28	0.28343253061125173
10.29	0.28394191916215794
10.3	0.2844518124352091
10.31	0.2849622104212428
10.32	0.2854731131111179
10.33	0.28598452049572876
10.34	0.286496432565984
10.35	0.2870088493128278
10.36	0.28752177072722906
10.37	0.2880351968001782
10.38	0.28854912752269746
10.39	0.28906356288583046
10.4	0.28957850288064924
10.41	0.2900939474982507
10.42	0.2906098967297601
10.43	0.2911263505663242
10.44	0.2916433089991144
10.45	0.29216077201933066
10.46	0.29267873961820134
10.47	0.29319721178697256
10.48	0.2937161885169224
10.49	0.2942356697993467
10.5	0.2947556556255697
10.51	0.29527614598694063
10.52	0.295797140874837
10.53	0.2963186402806577
10.54	0.29684064419581935
10.55	0.2973631526117777
10.56	0.2978861655199956
10.57	0.2984096829119749
10.58	0.2989337047792353
10.59	0.29945823111332137
10.6	0.2999832619057954
10.61	0.3005087971482552
10.62	0.30103483683231635
10.63	0.3015613809496158
10.64	0.3020884294918189
10.65	0.3026159824506087
10.66	0.3031440398176968
10.67	0.30367260158481946
10.68	0.30420166774372737
10.69	0.3047312382862031
10.7	0.3052613132040469
10.71	0.30579189248908767
10.72	0.30632297613317183
10.73	0.30685456412817436
10.74	0.3073866564659844
10.75	0.30791925313851953
10.76	0.30845235413771865
10.77	0.3089859594555455
10.78	0.30952006908398166
10.79	0.310054683015037
10.8	0.31058980124073576
10.81	0.31112542375313046
10.82	0.311661550544295
10.83	0.31219818160632107
10.84	0.3127353169313287
10.85	0.3132729565114558
10.86	0.31381110033885795
10.87	0.31434974840571916
10.88	0.31488890070424835
10.89	0.3154285572266615
10.9	0.3159687179652102
10.91	0.31650938291216013
10.92	0.3170505520598019
10.93	0.31759222540044396
10.94	0.3181344029264159
10.95	0.3186770846300724
10.96	0.31922027050378565
10.97	0.3197639605399494
10.98	0.3203081547309785
10.99	0.32085285306930933
11.0	0.32139805554739587
11.01	0.3219437621577135
11.02	0.3224899728927624
11.03	0.32303668774506056
11.04	0.3235839067071402
11.05	0.32413162977156906
11.06	0.32467985693091483
11.07	0.32522858817778433
11.08	0.32577782350479145
11.09	0.326327562904575
11.1	0.326877806369795
11.11	0.3274285538931294
11.12	0.3279798054672738
11.13	0.32853156108494863
11.14	0.3290838207388922
11.15	0.32963658442185695
11.16	0.3301898521266202
11.17	0.33074362384598066
11.18	0.33129789957275113
11.19	0.3318526792997658
11.2	0.3324079630198802
11.21	0.3329637507259675
11.22	0.33352004241091526
11.23	0.3340768380676358
11.24	0.33463413768905914
11.25	0.33519194126813323
11.26	0.3357502487978272
11.27	0.33630906027112806
11.28	0.3368683756810369
11.29	0.33742819502057975
11.3	0.3379885182827933
11.31	0.3385493454607462
11.32	0.3391106765475107
11.33	0.3396725115361874
11.34	0.34023485041988755
11.35	0.3407976931917509
11.36	0.3413610398449207
11.37	0.3419248903725758
11.38	0.3424892447678949
11.39	0.34305410302409234
11.4	0.34361946513438246
11.41	0.3441853310920151
11.42	0.3447517008902472
11.43	0.3453185745223535
11.44	0.3458859519816264
11.45	0.3464538332613869
11.46	0.3470222183549523
11.47	0.347591107255679
11.48	0.34816049995693055
11.49	0.3487303964520847
11.5	0.3493007967345405
11.51	0.34987170079771834
11.52	0.35044310863504924
11.53	0.351015020239982
11.54	0.3515874356059867
11.55	0.3521603547265477
11.56	0.35273377759516356
11.57	0.3533077042053576
11.58	0.3538821345506604
11.59	0.35445706862462734
11.6	0.3550325064208244
11.61	0.3556084479328354
11.62	0.3561848931542655
11.63	0.3567618420787304
11.64	0.35733929469986725
11.65	0.3579172510113273
11.66	0.3584957110067726
11.67	0.3590746746798934
11.68	0.3596541420243873
11.69	0.3602341130339659
11.7	0.3608145877023694
11.71	0.3613955660233379
11.72	0.3619770479906399
11.73	0.3625590335980582
11.74	0.3631415228393897
11.75	0.36372451570843856
11.76	0.3643080121990372
11.77	0.3648920123050252
11.78	0.36547651602027065
11.79	0.3660615233386415
11.8	0.3666470342540271
11.81	0.36723304876033813
11.82	0.3678195668514994
11.83	0.3684065885214358
11.84	0.36899411376410773
11.85	0.36958214257348265
11.86	0.37017067494353517
11.87	0.3707597108682754
11.88	0.3713492503417135
11.89	0.3719392933578738
11.9	0.3725298399108019
11.91	0.3731208899945506
11.92	0.3737124436032011
11.93	0.37430450073083454
11.94	0.37489706137156764
11.95	0.3754901255194958
11.96	0.3760836931687712
11.97	0.37667776431353905
11.98	0.37727233894795154
11.99	0.3778674170661893
12.0	0.37846299866244726
12.01	0.37905908373092734
12.02	0.37965567226585284
12.03	0.38025276426145416
12.04	0.380850359711983
12.05	0.3814484586117053
12.06	0.38204706095489405
12.07	0.3826461667358365
12.08	0.38324577594885545
12.09	0.3838458885882523
12.1	0.38444650464837116
12.11	0.3850476241235632
12.12	0.3856492470081796
12.13	0.3862513732966071
12.14	0.38685400298323236
12.15	0.38745713606245635
12.16	0.3880607725286942
12.17	0.38866491237638945
12.18	0.38926955559997856
12.19	0.3898747021939193
12.2	0.3904803521526907
12.21	0.39108650547077195
12.22	0.39169316214267047
12.23	0.3923003221628938
12.24	0.3929079855259636
12.25	0.3935161522264301
12.26	0.3941248222588434
12.27	0.3947339956177749
12.28	0.395343672297789
12.29	0.3959538522934998
12.3	0.3965645355994929
12.31	0.39717572221040376
12.32	0.39778741212086066
12.33	0.3983996053255061
12.34	0.39901230181899683
12.35	0.39962550159601795
12.36	0.4002392046512404
12.37	0.40085341097936356
12.38	0.40146812057510095
12.39	0.40208333343318037
12.4	0.4026990495483296
12.41	0.4033152689153048
12.42	0.40393199152886217
12.43	0.40454921738377214
12.44	0.40516694647483353
12.45	0.40578517879683096
12.46	0.40640391434459167
12.47	0.4070231531129287
12.48	0.4076428950966835
12.49	0.40826314029069755
12.5	0.4088838886898478
12.51	0.40950514028899
12.52	0.41012689508302946
12.53	0.41074915306684323
12.54	0.4113719142353651
12.55	0.41199517858350054
12.56	0.4126189461061833
12.57	0.4132432167983757
12.58	0.4138679906550258
12.59	0.41449326767110284
12.6	0.4151190478415976
12.61	0.4157453311615007
12.62	0.41637211762582416
12.63	0.41699940722957285
12.64	0.4176271999677943
12.65	0.4182554958355218
12.66	0.41888429482780287
12.67	0.41951359693972057
12.68	0.4201434021663437
12.69	0.42077371050275536
12.7	0.42140452194406697
12.71	0.4220358364853829
12.72	0.42266765412182883
12.73	0.42329997484853754
12.74	0.42393279866066313
12.75	0.4245661255533668
12.76	0.4251999555218027
12.77	0.42583428856116745
12.78	0.42646912466663656
12.79	0.42710446383343514
12.8	0.42774030605675994
12.81	0.4283766513318432
12.82	0.4290134996539243
12.83	0.42965085101824974
12.84	0.43028870542008013
12.85	0.4309270628546833
12.86	0.4315659233173412
12.87	0.432205286803343
12.88	0.4328451533080062
12.89	0.4334855228266341
12.9	0.43412639535455133
12.91	0.4347677708870967
12.92	0.43540964941961624
12.93	0.43605203094747
12.94	0.43669491546602535
12.95	0.43733830297065657
12.96	0.4379821934567665
12.97	0.43862658691974366
12.98	0.4392714833550051
12.99	0.4399168827579749
13.0	0.4405627851240772
13.01	0.4412091904487645
13.02	0.4418560987274822
13.03	0.4425035099557042
13.04	0.4431514241288972
13.05	0.4437998412425421
13.06	0.4444487612921484
13.07	0.445098184273204
13.08	0.4457481101812397
13.09	0.44639853901177906
13.1	0.44704947076035273
13.11	0.4477009054225056
13.12	0.44835284299380396
13.13	0.44900528346981394
13.14	0.4496582268461018
13.15	0.45031167311826925
13.16	0.45096562228190384
13.17	0.4516200743326073
13.18	0.4522750292660169
13.19	0.45293048707774153
13.2	0.4535864477634255
13.21	0.4542429113187132
13.22	0.4548998777392703
13.23	0.45555734702075545
13.24	0.4562153191588414
13.25	0.45687379414922225
13.26	0.45753277198759923
13.27	0.45819225266966646
13.28	0.45885223619114646
13.29	0.45951272254776176
13.3	0.4601737117352491
13.31	0.4608352037493524
13.32	0.4614971985858225
13.33	0.46215969624043174
13.34	0.4628226967089524
13.35	0.4634861999871567
13.36	0.46415020607084534
13.37	0.46481471495581905
13.38	0.4654797266378856
13.39	0.46614524111287414
13.4	0.46681125837659954
13.41	0.46747777842491933
13.42	0.46814480125366975
13.43	0.46881232685870833
13.44	0.4694803552359139
13.45	0.47014888638114405
13.46	0.470817920290306
13.47	0.47148745695927863
13.48	0.4721574963839692
13.49	0.472828038560285
13.5	0.4734990834841617
13.51	0.4741706311515279
13.52	0.4748426815583122
13.53	0.47551523470047163
13.54	0.47618829057396317
13.55	0.47686184917475805
13.56	0.4775359104988275
13.57	0.4782104745421498
13.58	0.4788855413007318
13.59	0.47956111077057306
13.6	0.48023718294767326
13.61	0.48091375782806756
13.62	0.4815908354077769
13.63	0.4822684156828436
13.64	0.48294649864930994
13.65	0.48362508430323237
13.66	0.4843041726406745
13.67	0.484983763657707
13.68	0.48566385735041484
13.69	0.4863444537148829
13.7	0.48702555274721737
13.71	0.4877071544435174
13.72	0.48838925879989636
13.73	0.48907186581248885
13.74	0.4897549754774153
13.75	0.4904385877908246
13.76	0.4911227027488585
13.77	0.49180732034768715
13.78	0.4924924405834594
13.79	0.4931780634523597
13.8	0.4938641889505724
13.81	0.49455081707428183
13.82	0.49523794781968666
13.83	0.4959255811829997
13.84	0.4966137171604408
13.85	0.4973023557482228
13.86	0.4979914969425798
13.87	0.4986811407397531
13.88	0.499371287135991
13.89	0.500061936127556
13.9	0.5007530877107036
13.91	0.5014447418817105
13.92	0.5021368986368535
13.93	0.5028295579724307
13.94	0.5035227198847259
13.95	0.5042163843700513
13.96	0.5049105514247123
13.97	0.5056052210450424
13.98	0.5063003932273609
13.99	0.5069960679680015
14.0	0.5076922452633119
14.01	0.5083889251096401
14.02	0.509086107503355
14.03	0.5097837924408117
14.04	0.5104819799184006
14.05	0.5111806699324908
14.06	0.5118798624794727
14.07	0.5125795575557581
14.08	0.5132797551577375
14.09	0.5139804552818368
14.1	0.5146816579244677
14.11	0.5153833630820635
14.12	0.5160855707510641
14.13	0.5167882809279027
14.14	0.517491493609048
14.15	0.51819520879094
14.16	0.5188994264700617
14.17	0.5196041466428745
14.18	0.5203093693058682
14.19	0.5210150944555259
14.2	0.5217213220883514
14.21	0.522428052200842
14.22	0.5231352847895088
14.23	0.5238430198508772
14.24	0.5245512573814657
14.25	0.5252599973778138
14.26	0.5259692398364542
14.27	0.5266789847539406
14.28	0.527389232126827
14.29	0.5280999819516743
14.3	0.5288112342250577
14.31	0.5295229889435453
14.32	0.5302352461037265
14.33	0.5309480057021836
14.34	0.5316612677355272
14.35	0.5323750322003611
14.36	0.5330892990932887
14.37	0.5338040684109351
14.38	0.5345193401499251
14.39	0.5352351143068907
14.4	0.5359513908784783
14.41	0.5366681698613269
14.42	0.5373854512521041
14.43	0.5381032350474562
14.44	0.5388215212440648
14.45	0.5395403098385976
14.46	0.5402596008277363
14.47	0.5409793942081698
14.48	0.5416996899766011
14.49	0.5424204881297263
14.5	0.5431417886642556
14.51	0.5438635915769061
14.52	0.5445858968644024
14.53	0.5453087045234759
14.54	0.5460320145508581
14.55	0.5467558269433019
14.56	0.5474801416975459
14.57	0.5482049588103499
14.58	0.5489302782784811
14.59	0.5496561000987135
14.6	0.5503824242678141
14.61	0.5511092507825714
14.62	0.5518365796397808
14.63	0.5525644108362235
14.64	0.5532927443687234
14.65	0.5540215802340689
14.66	0.5547509184290909
14.67	0.5554807589506132
14.68	0.5562111017954527
14.69	0.5569419469604546
14.7	0.557673294442464
14.71	0.5584051442383191
14.72	0.5591374963448863
14.73	0.5598703507590108
14.74	0.5606037074775805
14.75	0.5613375664974547
14.76	0.5620719278155284
14.77	0.5628067914286681
14.78	0.5635421573337829
14.79	0.5642780255277748
14.8	0.5650143960075389
14.81	0.5657512687699913
14.82	0.5664886438120482
14.83	0.5672265211306402
14.84	0.5679649007226906
14.85	0.568703782585144
14.86	0.569443166714938
14.87	0.5701830531090244
14.88	0.570923441764362
14.89	0.5716643326779098
14.9	0.5724057258466266
14.91	0.5731476212675068
14.92	0.5738900189375093
14.93	0.5746329188536285
14.94	0.575376321012866
14.95	0.5761202254122018
14.96	0.5768646320486517
14.97	0.5776095409192314
14.98	0.5783549520209426
14.99	0.579100865350815
15.0	0.5798472809058786
15.01	0.5805941986831633
15.02	0.5813416186797062
15.03	0.5820895408925657
15.04	0.5828379653187787
15.05	0.5835868919554108
15.06	0.5843363207995274
15.07	0.5850862518481939
15.08	0.58583668509849
15.09	0.5865876205474883
15.1	0.5873390581922826
15.11	0.5880909980299669
15.12	0.5888434400576279
15.13	0.5895963842723879
15.14	0.5903498306713408
15.15	0.591103779251609
15.16	0.5918582300103146
15.17	0.5926131829445871
15.18	0.5933686380515488
15.19	0.5941245953283505
15.2	0.5948810547721286
15.21	0.5956380163800339
15.22	0.5963954801492171
15.23	0.5971534460768502
15.24	0.597911914160091
15.25	0.5986708843961188
15.26	0.5994303567821055
15.27	0.6001903313152375
15.28	0.6009508079926937
15.29	0.6017117868116819
15.3	0.6024732677693954
15.31	0.6032352508630416
15.32	0.6039977360898212
15.33	0.6047607234469701
15.34	0.6055242129316887
15.35	0.6062882045412201
15.36	0.6070526982727862
15.37	0.6078176941236371
15.38	0.6085831920910016
15.39	0.6093491921721301
15.4	0.6101156943642869
15.41	0.6108826986647293
15.42	0.6116502050707076
15.43	0.6124182135795144
15.44	0.6131867241884001
15.45	0.6139557368946646
15.46	0.6147252516955937
15.47	0.6154952685884587
15.48	0.616265787570581
15.49	0.6170368086392393
15.5	0.6178083317917618
15.51	0.6185803570254413
15.52	0.6193528843376135
15.53	0.6201259137255852
15.54	0.620899445186692
15.55	0.6216734787182623
15.56	0.6224480143176385
15.57	0.6232230519821562
15.58	0.6239985917091722
15.59	0.624774633496036
15.6	0.6255511773401117
15.61	0.6263282232387488
15.62	0.6271057711893255
15.63	0.6278838211892199
15.64	0.628662373235803
15.65	0.6294414273264528
15.66	0.6302209834585759
15.67	0.6310010416295504
15.68	0.6317816018367757
15.69	0.6325626640776654
15.7	0.6333442283496118
15.71	0.6341262946500499
15.72	0.634908862976379
15.73	0.6356919333260342
15.74	0.6364755056964433
15.75	0.6372595800850269
15.76	0.6380441564892414
15.77	0.6388292349065146
15.78	0.6396148153342955
15.79	0.6404008977700477
15.8	0.6411874822112202
15.81	0.6419745686552765
15.82	0.6427621570996869
15.83	0.6435502475419219
15.84	0.6443388399794521
15.85	0.6451279344097691
15.86	0.6459175308303506
15.87	0.6467076292386955
15.88	0.6474982296322884
15.89	0.6482893320086425
15.9	0.6490809363652565
15.91	0.6498730426996366
15.92	0.650665651009303
15.93	0.6514587612917757
15.94	0.6522523735445751
15.95	0.6530464877652356
15.96	0.6538411039512773
15.97	0.6546362221002489
15.98	0.655431842209699
15.99	0.6562279642771549
16.0	0.6570245883001866
16.01	0.6578217142763427
16.02	0.6586193422031861
16.03	0.6594174720782795
16.04	0.6602161038991929
16.05	0.6610152376635035
16.06	0.6618148733687952
16.07	0.6626150110126381
16.08	0.6634156505926305
16.09	0.6642167921063638
16.1	0.6650184355514361
16.11	0.6658205809254389
16.12	0.6666232282259918
16.13	0.6674263774507003
16.14	0.668230028597177
16.15	0.6690341816630414
16.16	0.6698388366459205
16.17	0.670643993543441
16.18	0.6714496523532367
16.19	0.6722558130729417
16.2	0.6730624757001968
16.21	0.6738696402326503
16.22	0.6746773066679501
16.23	0.6754854750037516
16.24	0.6762941452377169
16.25	0.6771033173675085
16.26	0.6779129913907886
16.27	0.6787231673052339
16.28	0.6795338451085136
16.29	0.6803450247983114
16.3	0.6811567063723181
16.31	0.6819688898282243
16.32	0.6827815751637138
16.33	0.6835947623764702
16.34	0.6844084514642339
16.35	0.6852226424246743
16.36	0.6860373352555249
16.37	0.6868525299544834
16.38	0.6876682265192691
16.39	0.6884844249476223
16.4	0.689301125237241
16.41	0.6901183273858797
16.42	0.6909360313912791
16.43	0.6917542372511511
16.44	0.6925729449632505
16.45	0.6933921545253319
16.46	0.6942118659351499
16.47	0.6950320791904452
16.48	0.6958527942889865
16.49	0.6966740112285428
16.5	0.6974957300068545
16.51	0.6983179506217332
16.52	0.6991406730709335
16.53	0.6999638973522244
16.54	0.7007876234634174
16.55	0.7016118514022813
16.56	0.7024365811666136
16.57	0.7032618127541972
16.58	0.704087546162858
16.59	0.704913781390379
16.6	0.705740518434586
16.61	0.706567757293262
16.62	0.7073954979642614
16.63	0.7082237404453671
16.64	0.7090524847344333
16.65	0.7098817308292573
16.66	0.7107114787277076
16.67	0.7115417284275813
16.68	0.712372479926747
16.69	0.7132037332230303
16.7	0.7140354883142854
16.71	0.7148677451983523
16.72	0.7157005038731135
16.73	0.7165337643363947
16.74	0.7173675265860928
16.75	0.7182017906200335
16.76	0.7190365564361278
16.77	0.7198718240322157
16.78	0.720707593406194
16.79	0.7215438645559451
16.8	0.7223806374793518
16.81	0.7232179121742965
16.82	0.7240556886386762
16.83	0.7248939668703733
16.84	0.7257327468673274
16.85	0.7265720286274067
16.86	0.7274118121485222
16.87	0.7282520974285993
16.88	0.7290928844655489
16.89	0.7299341732572961
16.9	0.7307759638017521
16.91	0.7316182560968421
16.92	0.7324610501405053
16.93	0.7333043459306672
16.94	0.7341481434652812
16.95	0.7349924427422585
16.96	0.735837243759581
16.97	0.7366825465151599
16.98	0.737528351006977
16.99	0.7383746572329719
17.0	0.7392214651911124
17.01	0.7400687748793522
17.02	0.7409165862956733
17.03	0.741764899438015
17.04	0.742613714304388
17.05	0.7434630308927459
17.06	0.7443128492010707
17.07	0.7451631692273586
17.08	0.7460139909695918
17.09	0.7468653144257522
17.1	0.7477171395938504
17.11	0.7485694664718685
17.12	0.7494222950578311
17.13	0.7502756253497203
17.14	0.7511294573455465
17.15	0.7519837910433345
17.16	0.7528386264410947
17.17	0.7536939635368518
17.18	0.7545498023286163
17.19	0.7554061428144272
17.2	0.7562629849922948
17.21	0.7571203288602724
17.22	0.7579781744163987
17.23	0.7588365216586985
17.24	0.7596953705852107
17.25	0.7605547211940027
17.26	0.7614145734831133
17.27	0.7622749274505956
17.28	0.7631357830945169
17.29	0.7639971404129162
17.3	0.764858999403875
17.31	0.7657213600654464
17.32	0.7665842223957262
17.33	0.7674475863927532
17.34	0.7683114520546375
17.35	0.769175819379432
17.36	0.7700406883652327
17.37	0.7709060590101351
17.38	0.7717719313122067
17.39	0.7726383052695573
17.4	0.7735051808802971
17.41	0.7743725581424932
17.42	0.7752404370542698
17.43	0.776108817613737
17.44	0.7769776998189903
17.45	0.7778470836681541
17.46	0.7787169691593383
17.47	0.779587356290667
17.48	0.7804582450602502
17.49	0.7813296354662405
17.5	0.7822015275067478
17.51	0.7830739211799105
17.52	0.7839468164838528
17.53	0.7848202134167273
17.54	0.7856941119766723
17.55	0.7865685121618404
17.56	0.7874434139703559
17.57	0.7883188174003997
17.58	0.7891947224501101
17.59	0.7900711291176399
17.6	0.7909480374011699
17.61	0.7918254472988528
17.62	0.7927033588088555
17.63	0.7935817719293445
17.64	0.7944606866585011
17.65	0.795340102994492
17.66	0.7962200209355124
17.67	0.797100440479729
17.68	0.7979813616253515
17.69	0.7988627843705323
17.7	0.799744708713495
17.71	0.8006271346524207
17.72	0.8015100621855047
17.73	0.8023934913109705
17.74	0.8032774220269849
17.75	0.8041618543317859
17.76	0.8050467882235686
17.77	0.8059322237005566
17.78	0.8068181607609595
17.79	0.8077045994030008
17.8	0.8085915396249042
17.81	0.8094789814248791
17.82	0.8103669248011776
17.83	0.8112553697520233
17.84	0.8121443162756399
17.85	0.8130337643702652
17.86	0.8139237140341513
17.87	0.8148141652655361
17.88	0.8157051180626715
17.89	0.8165965724237956
17.9	0.8174885283471602
17.91	0.8183809858310318
17.92	0.8192739448736623
17.93	0.8201674054733039
17.94	0.821061367628237
17.95	0.8219558313367279
17.96	0.8228507965970286
17.97	0.8237462634074197
17.98	0.8246422317661817
17.99	0.8255387016715807
18.0	0.8264356731219116
18.01	0.8273331461154547
18.02	0.8282311206504906
18.03	0.829129596725314
18.04	0.8300285743382196
18.05	0.8309280534875021
18.06	0.8318280341714561
18.07	0.8327285163883764
18.08	0.8336295001365719
18.09	0.8345309854143514
18.1	0.8354329722200382
18.11	0.8363354605519127
18.12	0.8372384504083263
18.13	0.8381419417875597
18.14	0.8390459346879644
18.15	0.839950429107835
18.16	0.8408554250455231
18.17	0.8417609224993519
18.18	0.8426669214676443
18.19	0.8435734219487379
18.2	0.844480423940984
18.21	0.8453879274426916
18.22	0.8462959324522408
18.23	0.8472044389679403
18.24	0.8481134469881559
18.25	0.8490229565112535
18.26	0.849932967535556
18.27	0.8508434800594435
18.28	0.8517544940812676
18.29	0.8526660095993797
18.3	0.8535780266121598
18.31	0.8544905451179594
18.32	0.8554035651151586
18.33	0.8563170866021372
18.34	0.8572311095772469
18.35	0.858145634038896
18.36	0.859060659985436
18.37	0.8599761874152612
18.38	0.8608922163267514
18.39	0.8618087467183151
18.4	0.862725778588318
18.41	0.8636433119351685
18.42	0.8645613467572608
18.43	0.8654798830529891
18.44	0.8663989208207474
18.45	0.8673184600589585
18.46	0.8682385007660165
18.47	0.869159042940344
18.48	0.8700800865803209
18.49	0.8710016316843983
18.5	0.8719236782509703
18.51	0.8728462262784737
18.52	0.8737692757653028
18.53	0.8746928267099086
18.54	0.8756168791106993
18.55	0.8765414329661261
18.56	0.8774664882745973
18.57	0.8783920450345639
18.58	0.8793181032444628
18.59	0.8802446629027307
18.6	0.8811717240078045
18.61	0.882099286558121
18.62	0.8830273505521453
18.63	0.8839559159883286
18.64	0.8848849828651075
18.65	0.8858145511809474
18.66	0.8867446209342993
18.67	0.8876751921236283
18.68	0.8886062647473856
18.69	0.8895378388040505
18.7	0.8904699142920882
18.71	0.8914024912099641
18.72	0.8923355695561432
18.73	0.8932691493291194
18.74	0.8942032305273435
18.75	0.8951378131493093
18.76	0.8960728971935104
18.77	0.8970084826583977
18.78	0.8979445695424935
18.79	0.8988811578442628
18.8	0.8998182475622136
18.81	0.9007558386948253
18.82	0.9016939312406058
18.83	0.9026325251980487
18.84	0.9035716205656477
18.85	0.9045112173419247
18.86	0.9054513155253736
18.87	0.9063919151144879
18.88	0.9073330161078039
18.89	0.9082746185038295
18.9	0.9092167223010725
18.91	0.9101593274980408
18.92	0.9111024340932707
18.93	0.9120460420852843
18.94	0.9129901514726035
18.95	0.9139347622537506
18.96	0.9148798744272617
18.97	0.915825487991659
18.98	0.9167716029454787
18.99	0.9177182192872713
19.0	0.9186653370155589
19.01	0.9196129561288919
19.02	0.9205610766258068
19.03	0.9215096985048539
19.04	0.9224588217645837
19.05	0.9234084464035326
19.06	0.9243585724202652
19.07	0.925309199813332
19.08	0.9262603285812978
19.09	0.9272119587226988
19.1	0.9281640902361281
19.11	0.9291167231201363
19.12	0.9300698573732737
19.13	0.9310234929941337
19.14	0.9319776299812665
19.15	0.9329322683332655
19.16	0.933887408048681
19.17	0.9348430491261062
19.18	0.93579919156412
19.19	0.9367558353613012
19.2	0.937712980516229
19.21	0.9386706270274963
19.22	0.939628774893682
19.23	0.9405874241133936
19.24	0.9415465746852099
19.25	0.942506226607724
19.26	0.9434663798795433
19.27	0.9444270344992609
19.28	0.9453881904654842
19.29	0.9463498477768062
19.3	0.9473120064318343
19.31	0.9482746664291901
19.32	0.9492378277674667
19.33	0.9502014904452856
19.34	0.9511656544612683
19.35	0.9521303198140223
19.36	0.9530954865021548
19.37	0.9540611545243016
19.38	0.9550273238790843
19.39	0.9559939945651243
19.4	0.9569611665810434
19.41	0.9579288399254913
19.42	0.9588970145970754
19.43	0.9598656905944458
19.44	0.9608348679162382
19.45	0.9618045465610741
19.46	0.9627747265276034
19.47	0.9637454078144763
19.48	0.9647165904203283
19.49	0.9656882743437953
19.5	0.9666604595835415
19.51	0.9676331461382168
19.52	0.9686063340064712
19.53	0.9695800231869547
19.54	0.9705542136783172
19.55	0.9715289054792371
19.56	0.9725040985883644
19.57	0.9734797930043491
19.58	0.9744559887258837
19.59	0.9754326857516182
19.6	0.9764098840802169
19.61	0.977387583710358
19.62	0.9783657846407059
19.63	0.979344486869953
19.64	0.9803236903967636
19.65	0.981303395219816
19.66	0.9822836013378029
19.67	0.9832643087493884
19.68	0.9842455174532794
19.69	0.98522722744814
19.7	0.986209438732677
19.71	0.9871921513055688
19.72	0.9881753651655223
19.73	0.9891590803112158
19.74	0.9901432967413704
19.75	0.9911280144546644
19.76	0.9921132334497904
19.77	0.9930989537254837
19.78	0.9940851752804227
19.79	0.9950718981133284
19.8	0.9960591222228934
19.81	0.9970468476078387
19.82	0.9980350742668853
19.83	0.9990238021987401
19.84	1.0000130314021098
19.85	1.0010027618757298
19.86	1.0019929936183067
19.87	1.002983726628576
19.88	1.0039749609052584
19.89	1.004966696447061
19.9	1.0059589332527472
19.91	1.0069516713210098
19.92	1.0079449106506124
19.93	1.008938651240276
19.94	1.0099328930887217
19.95	1.010927636194713
19.96	1.011922880556971
19.97	1.0129186261742595
19.98	1.0139148730452994
19.99	1.0149116211688258
20.0	1.015908870543631


==> figures/tikz/rawdata/energy_neohooke_lambda=0.0_mu=0.5_Dinfty=0.99_D0=0.5/Fplusminus_Wplusminus_1.08.txt <==
1.078	-0.00015127843142836994
14.986	1.0373050422449246


==> figures/tikz/rawdata/energy_neohooke_lambda=0.0_mu=0.5_Dinfty=0.99_D0=0.5/Fplusminus_Wplusminus_1.6.txt <==
1.078	-0.11191226040240598
14.726	0.8876971959052352


==> figures/tikz/rawdata/energy_neohooke_lambda=0.0_mu=0.5_Dinfty=0.99_D0=0.5/Fplusminus_Wplusminus_2.2.txt <==
1.078	-0.18533698317038927
12.659	0.5394311289384972


==> figures/tikz/rawdata/energy_neohooke_lambda=0.0_mu=0.5_Dinfty=0.99_D0=0.5/Fplusminus_Wplusminus_2.8.txt <==
1.078	-0.12003166679593491
8.983	0.22164658490015077


==> figures/tikz/rawdata/fiberplatehole_8_ele5_gp4_sigma_F.txt <==
1.0065663178278033	0.0029609032451018433
1.0131326356556067	0.005929453414858296
1.0196990171982845	0.008902353582008356
1.0262653233651435	0.011877451768166987
1.0328316569186051	0.014852350942374942
1.039397987658361	0.017824800638679594
1.0459647455384593	0.020791134290516523
1.0525330146128868	0.023749232658878985
1.0591012836873148	0.026697443109333144
1.0656695527617428	0.029633184152518453
1.072239428737963	0.03255401480829724
1.0788085012632875	0.0354574549684676
1.08539924133538	0.03834785391500175
1.092042897936072	0.041239860299973945
1.0987029713470202	0.04412470378394289
1.10538706616364	0.04700791557084181
1.1121204239930553	0.04990821018362627
1.1188548346098675	0.05276520297405826
1.1256227388530005	0.05524484259289228
1.1323910838151117	0.05752753198658943
1.1391620242041358	0.05958623822512604
1.1459319257637923	0.061383924466332306
1.1527024555758185	0.06304151179428154
1.1594728571570294	0.06459983978753321
1.1662432627227812	0.06594284058927144
1.17301398564529	0.06727084677690874
1.1797848359239709	0.06851458552851794
1.186555598780699	0.06963561993715105
1.1933267928624853	0.07073438547433274
1.2000977609025236	0.07168727732318055
1.206870501318453	0.07256809627509234
1.2136423993011314	0.0734256533875436
1.2204152587820123	0.07418331982832987
1.22718966041755	0.07491005152891328
1.2339645658142129	0.07560728919177312
1.240741829679514	0.07622682762064602
1.2475182093710404	0.07682717608134187
1.2542993103896931	0.07739755927433425
1.2611087394634934	0.07788538930099508
1.2680160971178238	0.07834581982790922
1.2749280076225145	0.07879462472583357
1.2818502963438567	0.07920323268000909
1.2887794878125893	0.07956740635591372
1.295708594891881	0.0799047114390231
1.3026543302090687	0.08020489889147484
1.3095993248791071	0.0804378156340334
1.316549713998426	0.0806502245569527
1.3235241797806374	0.08085266672768311
1.3305155997573466	0.08102905585779932
1.3375371049948033	0.08117934553775212
1.3445589018317838	0.08130430599858288
1.3516161004008258	0.08138502118169146
1.3586796826069705	0.08142267858694291
1.3657411914764186	0.08140801871465812
1.372805140442171	0.08137541296526885
1.3798690977916388	0.08130255931978676
1.386933930097059	0.08118661351192845
1.3939985887461013	0.08102160171074702
1.4010656204928074	0.08077995203380979
1.4081313214824247	0.08051923798839607
1.4151985375037954	0.08023051834944699
1.4222649960092895	0.07988698847129201
1.429334635189683	0.0795024302503636
1.4364026840326263	0.07908277892099548
1.44347073287557	0.07863625575813597
1.4505397757176737	0.07814645528378597
1.4576110919118652	0.07762692457987216
1.4646810229302232	0.0770831312342116
1.4717539648712903	0.07651800923385088
1.4788269068123578	0.07590991899756812
1.4859014120218457	0.07526565073655131
1.4929751355971237	0.07460297411502552
1.5000488591724017	0.07392007828939352
1.507129503840276	0.07321066424843688
1.514206687961853	0.07246045110187982
1.5212838720834294	0.07169474959839402
1.5283692311512862	0.07091127665660432
1.5354505027460028	0.07010589343469989
1.5425379258624838	0.06929108784099373
1.5496222732180822	0.0684572247712517
1.5567196752290047	0.067609296754808
1.5638105499122654	0.06674688225144113
1.5709014245955266	0.06585978990205858
1.5779978480910755	0.06497332444133638
1.585105424172348	0.06411793623677746
1.5922060367576862	0.06327642326432906
1.5993250056932196	0.06245779287646894
1.6064347964536558	0.06164366524292957
1.6135521467860143	0.06084494916990844
1.6206768143277652	0.060070541714070336
1.627795933371839	0.05932429319227589
1.6349414834613016	0.058594294088597905
1.6420738180280707	0.057865674166217185
1.6492061525948407	0.05715229177162585
1.6563662560318533	0.056475899716385045
1.663512475033744	0.05579270541885186
1.670662475971978	0.05512496721291111
1.6778292286803462	0.054473053755261236
1.684995981388714	0.05382491747430452
1.6921627340970817	0.053176444849512554


==> figures/tikz/rawdata/neohooke_dinfty=0.99_d0=0.5_lambda=0_mu=0.5/Dplus_F.txt <==
1.01	9.86675382273272e-5
1.02	0.0003933208241268016
1.03	0.0008818927520800779
1.04	0.0015622600251881224
1.05	0.0024322447844103666
1.06	0.003489616253574396
1.07	0.004732092398951186
1.08	0.006157341602087385
1.09	0.99
1.1	0.99
1.1099999999999999	0.99
1.1199999999999999	0.99
1.13	0.99
1.14	0.99
1.15	0.99
1.16	0.99
1.17	0.99
1.18	0.99
1.19	0.99
1.2	0.99
1.21	0.99
1.22	0.99
1.23	0.99
1.24	0.99
1.25	0.99
1.26	0.99
1.27	0.99
1.28	0.99
1.29	0.99
1.3	0.99
1.31	0.99
1.32	0.99
1.33	0.99
1.34	0.99
1.35	0.99
1.36	0.99
1.37	0.99
1.3800000000000001	0.99
1.3900000000000001	0.99
1.4000000000000001	0.99
1.4100000000000001	0.99
1.4200000000000002	0.99
1.4300000000000002	0.99
1.4400000000000002	0.99
1.4500000000000002	0.99
1.4600000000000002	0.99
1.4700000000000002	0.99
1.4800000000000002	0.99
1.4900000000000002	0.99
1.5000000000000002	0.99
1.5100000000000002	0.99
1.5200000000000002	0.99
1.5300000000000002	0.99
1.5400000000000003	0.99
1.5500000000000003	0.99
1.5600000000000003	0.99
1.5700000000000003	0.99
1.5800000000000003	0.99
1.5900000000000003	0.99
1.6000000000000003	0.99
1.6100000000000003	0.99
1.6200000000000003	0.99
1.6300000000000003	0.99
1.6400000000000003	0.99
1.6500000000000004	0.99
1.6600000000000004	0.99
1.6700000000000004	0.99
1.6800000000000004	0.99
1.6900000000000004	0.99
1.7000000000000004	0.99
1.7100000000000004	0.99
1.7200000000000004	0.99
1.7300000000000004	0.99
1.7400000000000004	0.99
1.7500000000000004	0.99
1.7600000000000005	0.99
1.7700000000000005	0.99
1.7800000000000005	0.99
1.7900000000000005	0.99
1.8000000000000005	0.99
1.8100000000000005	0.99
1.8200000000000005	0.99
1.8300000000000005	0.99
1.8400000000000005	0.99
1.8500000000000005	0.99
1.8600000000000005	0.99
1.8700000000000006	0.99
1.8800000000000006	0.99
1.8900000000000006	0.99
1.9000000000000006	0.99
1.9100000000000006	0.99
1.9200000000000006	0.99
1.9300000000000006	0.99
1.9400000000000006	0.99
1.9500000000000006	0.99
1.9600000000000006	0.99
1.9700000000000006	0.99
1.9800000000000006	0.99
1.9900000000000007	0.99
2.000000000000001	0.99
2.0100000000000007	0.99
2.0200000000000005	0.99
2.0300000000000007	0.99
2.040000000000001	0.99
2.0500000000000007	0.99
2.0600000000000005	0.99
2.0700000000000007	0.99
2.080000000000001	0.99
2.0900000000000007	0.99
2.1000000000000005	0.99
2.1100000000000008	0.99
2.120000000000001	0.99
2.130000000000001	0.99
2.1400000000000006	0.99
2.150000000000001	0.99
2.160000000000001	0.99
2.170000000000001	0.99
2.1800000000000006	0.99
2.190000000000001	0.99
2.200000000000001	0.99
2.210000000000001	0.99
2.2200000000000006	0.99
2.230000000000001	0.99
2.240000000000001	0.99
2.250000000000001	0.99
2.2600000000000007	0.99
2.270000000000001	0.99
2.280000000000001	0.99
2.290000000000001	0.99
2.3000000000000007	0.99
2.310000000000001	0.99
2.320000000000001	0.99
2.330000000000001	0.99
2.3400000000000007	0.99
2.350000000000001	0.99
2.360000000000001	0.99
2.370000000000001	0.99
2.380000000000001	0.99
2.390000000000001	0.99
2.4000000000000012	0.99
2.410000000000001	0.99
2.420000000000001	0.99
2.430000000000001	0.99
2.4400000000000013	0.99
2.450000000000001	0.99
2.460000000000001	0.99
2.470000000000001	0.99
2.4800000000000013	0.99
2.490000000000001	0.99
2.500000000000001	0.99
2.510000000000001	0.99
2.5200000000000014	0.99
2.530000000000001	0.99
2.540000000000001	0.99
2.550000000000001	0.99
2.5600000000000014	0.99
2.570000000000001	0.99
2.580000000000001	0.99
2.590000000000001	0.99
2.6000000000000014	0.99
2.610000000000001	0.99
2.620000000000001	0.99
2.6300000000000012	0.99
2.6400000000000015	0.99
2.6500000000000012	0.99
2.660000000000001	0.99
2.6700000000000013	0.99
2.6800000000000015	0.99
2.6900000000000013	0.99
2.700000000000001	0.99
2.7100000000000013	0.99
2.7200000000000015	0.99
2.7300000000000013	0.99
2.740000000000001	0.99
2.7500000000000013	0.99
2.7600000000000016	0.99
2.7700000000000014	0.99
2.780000000000001	0.99
2.7900000000000014	0.99
2.8000000000000016	0.99
2.8100000000000014	0.99
2.820000000000001	0.99
2.8300000000000014	0.99
2.8400000000000016	0.99
2.8500000000000014	0.99
2.860000000000001	0.99
2.8700000000000014	0.99
2.8800000000000017	0.99
2.8900000000000015	0.99
2.9000000000000012	0.99
2.9100000000000015	0.99
2.9200000000000017	0.99
2.9300000000000015	0.99
2.9400000000000013	0.99
2.9500000000000015	0.99
2.9600000000000017	0.99
2.9700000000000015	0.99
2.9800000000000013	0.99
2.9900000000000015	0.99
3.0000000000000013	0.99
3.010000000000001	0.99
3.020000000000001	0.99
3.0300000000000007	0.99
3.0400000000000005	0.99
3.0500000000000003	0.99
3.06	0.99
3.07	0.99
3.0799999999999996	0.99
3.0899999999999994	0.99
3.099999999999999	0.99
3.109999999999999	0.99
3.1199999999999988	0.99
3.1299999999999986	0.99
3.1399999999999983	0.99
3.149999999999998	0.99
3.159999999999998	0.99
3.1699999999999977	0.99
3.1799999999999975	0.99
3.1899999999999973	0.99
3.199999999999997	0.99
3.209999999999997	0.99
3.2199999999999966	0.99
3.2299999999999964	0.99
3.239999999999996	0.99
3.249999999999996	0.99
3.259999999999996	0.99
3.2699999999999956	0.99
3.2799999999999954	0.99
3.289999999999995	0.99
3.299999999999995	0.99
3.3099999999999947	0.99
3.3199999999999945	0.99
3.3299999999999943	0.99
3.339999999999994	0.99
3.349999999999994	0.99
3.3599999999999937	0.99
3.3699999999999934	0.99
3.3799999999999932	0.99
3.389999999999993	0.99
3.399999999999993	0.99
3.4099999999999926	0.99
3.4199999999999924	0.99
3.429999999999992	0.99
3.439999999999992	0.99
3.4499999999999917	0.99
3.4599999999999915	0.99
3.4699999999999913	0.99
3.479999999999991	0.99
3.489999999999991	0.99
3.4999999999999907	0.99
3.5099999999999905	0.99
3.5199999999999902	0.99
3.52999999999999	0.99
3.53999999999999	0.99
3.5499999999999896	0.99
3.5599999999999894	0.99
3.569999999999989	0.99
3.579999999999989	0.99
3.5899999999999888	0.99
3.5999999999999885	0.99
3.6099999999999883	0.99
3.619999999999988	0.99
3.629999999999988	0.99
3.6399999999999877	0.99
3.6499999999999875	0.99
3.6599999999999873	0.99
3.669999999999987	0.99
3.679999999999987	0.99
3.6899999999999866	0.99
3.6999999999999864	0.99
3.709999999999986	0.99
3.719999999999986	0.99
3.7299999999999858	0.99
3.7399999999999856	0.99
3.7499999999999853	0.99
3.759999999999985	0.99
3.769999999999985	0.99
3.7799999999999847	0.99
3.7899999999999845	0.99
3.7999999999999843	0.99
3.809999999999984	0.99
3.819999999999984	0.99
3.8299999999999836	0.99
3.8399999999999834	0.99
3.849999999999983	0.99
3.859999999999983	0.99
3.869999999999983	0.99
3.8799999999999826	0.99
3.8899999999999824	0.99
3.899999999999982	0.99
3.909999999999982	0.99
3.9199999999999817	0.99
3.9299999999999815	0.99
3.9399999999999813	0.99
3.949999999999981	0.99
3.959999999999981	0.99
3.9699999999999807	0.99
3.9799999999999804	0.99
3.9899999999999802	0.99
3.99999999999998	0.99
4.00999999999998	0.99
4.01999999999998	0.99
4.02999999999998	0.99
4.03999999999998	0.99
4.049999999999979	0.99
4.059999999999979	0.99
4.069999999999979	0.99
4.079999999999979	0.99
4.0899999999999785	0.99
4.099999999999978	0.99
4.109999999999978	0.99
4.119999999999978	0.99
4.129999999999978	0.99
4.1399999999999775	0.99
4.149999999999977	0.988766860597538
4.159999999999977	0.988766860597538
4.169999999999977	0.988766860597538
4.179999999999977	0.988766860597538
4.189999999999976	0.988766860597538
4.199999999999976	0.988766860597538
4.209999999999976	0.988766860597538
4.219999999999976	0.988766860597538
4.229999999999976	0.988766860597538
4.239999999999975	0.988766860597538
4.249999999999975	0.988766860597538
4.259999999999975	0.988766860597538
4.269999999999975	0.988766860597538
4.2799999999999745	0.988766860597538
4.289999999999974	0.988766860597538
4.299999999999974	0.988766860597538
4.309999999999974	0.988766860597538
4.319999999999974	0.988766860597538
4.329999999999973	0.988766860597538
4.339999999999973	0.988766860597538
4.349999999999973	0.988766860597538
4.359999999999973	0.988766860597538
4.369999999999973	0.988766860597538
4.379999999999972	0.988766860597538
4.389999999999972	0.988766860597538
4.399999999999972	0.988766860597538
4.409999999999972	0.988766860597538
4.4199999999999715	0.988766860597538
4.429999999999971	0.988766860597538
4.439999999999971	0.988766860597538
4.449999999999971	0.988766860597538
4.459999999999971	0.988766860597538
4.46999999999997	0.988766860597538
4.47999999999997	0.988766860597538
4.48999999999997	0.988766860597538
4.49999999999997	0.988766860597538
4.50999999999997	0.988766860597538
4.519999999999969	0.988766860597538
4.529999999999969	0.988766860597538
4.539999999999969	0.988766860597538
4.549999999999969	0.988766860597538
4.5599999999999685	0.988766860597538
4.569999999999968	0.988766860597538
4.579999999999968	0.988766860597538
4.589999999999968	0.988766860597538
4.599999999999968	0.988766860597538
4.6099999999999675	0.988766860597538
4.619999999999967	0.988766860597538
4.629999999999967	0.988766860597538
4.639999999999967	0.988766860597538
4.649999999999967	0.988766860597538
4.659999999999966	0.988766860597538
4.669999999999966	0.988766860597538
4.679999999999966	0.988766860597538
4.689999999999966	0.988766860597538
4.6999999999999655	0.988766860597538
4.709999999999965	0.988766860597538
4.719999999999965	0.988766860597538
4.729999999999965	0.988766860597538
4.739999999999965	0.988766860597538
4.7499999999999645	0.988766860597538
4.759999999999964	0.988766860597538
4.769999999999964	0.988766860597538
4.779999999999964	0.988766860597538
4.789999999999964	0.988766860597538
4.799999999999963	0.988766860597538
4.809999999999963	0.988766860597538
4.819999999999963	0.988766860597538
4.829999999999963	0.988766860597538
4.8399999999999626	0.988766860597538
4.849999999999962	0.988766860597538
4.859999999999962	0.988766860597538
4.869999999999962	0.988766860597538
4.879999999999962	0.988766860597538
4.8899999999999615	0.988766860597538
4.899999999999961	0.988766860597538
4.909999999999961	0.988766860597538
4.919999999999961	0.988766860597538
4.929999999999961	0.988766860597538
4.93999999999996	0.988766860597538
4.94999999999996	0.988766860597538
4.95999999999996	0.988766860597538
4.96999999999996	0.988766860597538
4.97999999999996	0.988766860597538
4.989999999999959	0.988766860597538
4.999999999999959	0.988766860597538
5.009999999999959	0.988766860597538


==> figures/tikz/rawdata/neohooke_dinfty=0.99_d0=0.5_lambda=0_mu=0.5/Fminus_F.txt <==
1.01	1.01
1.02	1.02
1.03	1.03
1.04	1.04
1.05	1.05
1.06	1.06
1.07	1.07
1.08	1.078
1.09	1.078
1.1	1.078
1.1099999999999999	1.078
1.1199999999999999	1.078
1.13	1.078
1.14	1.078
1.15	1.078
1.16	1.078
1.17	1.078
1.18	1.078
1.19	1.078
1.2	1.078
1.21	1.078
1.22	1.078
1.23	1.078
1.24	1.078
1.25	1.078
1.26	1.078
1.27	1.078
1.28	1.078
1.29	1.078
1.3	1.078
1.31	1.078
1.32	1.078
1.33	1.078
1.34	1.078
1.35	1.078
1.36	1.078
1.37	1.078
1.3800000000000001	1.078
1.3900000000000001	1.078
1.4000000000000001	1.078
1.4100000000000001	1.078
1.4200000000000002	1.078
1.4300000000000002	1.078
1.4400000000000002	1.078
1.4500000000000002	1.078
1.4600000000000002	1.078
1.4700000000000002	1.078
1.4800000000000002	1.078
1.4900000000000002	1.078
1.5000000000000002	1.078
1.5100000000000002	1.078
1.5200000000000002	1.078
1.5300000000000002	1.078
1.5400000000000003	1.078
1.5500000000000003	1.078
1.5600000000000003	1.078
1.5700000000000003	1.078
1.5800000000000003	1.078
1.5900000000000003	1.078
1.6000000000000003	1.078
1.6100000000000003	1.078
1.6200000000000003	1.078
1.6300000000000003	1.078
1.6400000000000003	1.078
1.6500000000000004	1.078
1.6600000000000004	1.078
1.6700000000000004	1.078
1.6800000000000004	1.078
1.6900000000000004	1.078
1.7000000000000004	1.078
1.7100000000000004	1.078
1.7200000000000004	1.078
1.7300000000000004	1.078
1.7400000000000004	1.078
1.7500000000000004	1.078
1.7600000000000005	1.078
1.7700000000000005	1.078
1.7800000000000005	1.078
1.7900000000000005	1.078
1.8000000000000005	1.078
1.8100000000000005	1.078
1.8200000000000005	1.078
1.8300000000000005	1.078
1.8400000000000005	1.078
1.8500000000000005	1.078
1.8600000000000005	1.078
1.8700000000000006	1.078
1.8800000000000006	1.078
1.8900000000000006	1.078
1.9000000000000006	1.078
1.9100000000000006	1.078
1.9200000000000006	1.078
1.9300000000000006	1.078
1.9400000000000006	1.078
1.9500000000000006	1.078
1.9600000000000006	1.078
1.9700000000000006	1.078
1.9800000000000006	1.078
1.9900000000000007	1.078
2.000000000000001	1.078
2.0100000000000007	1.078
2.0200000000000005	1.078
2.0300000000000007	1.078
2.040000000000001	1.078
2.0500000000000007	1.078
2.0600000000000005	1.078
2.0700000000000007	1.078
2.080000000000001	1.078
2.0900000000000007	1.078
2.1000000000000005	1.078
2.1100000000000008	1.078
2.120000000000001	1.078
2.130000000000001	1.078
2.1400000000000006	1.078
2.150000000000001	1.078
2.160000000000001	1.078
2.170000000000001	1.078
2.1800000000000006	1.078
2.190000000000001	1.078
2.200000000000001	1.078
2.210000000000001	1.078
2.2200000000000006	1.078
2.230000000000001	1.078
2.240000000000001	1.078
2.250000000000001	1.078
2.2600000000000007	1.078
2.270000000000001	1.078
2.280000000000001	1.078
2.290000000000001	1.078
2.3000000000000007	1.078
2.310000000000001	1.078
2.320000000000001	1.078
2.330000000000001	1.078
2.3400000000000007	1.078
2.350000000000001	1.078
2.360000000000001	1.078
2.370000000000001	1.078
2.380000000000001	1.078
2.390000000000001	1.078
2.4000000000000012	1.078
2.410000000000001	1.078
2.420000000000001	1.078
2.430000000000001	1.078
2.4400000000000013	1.078
2.450000000000001	1.078
2.460000000000001	1.078
2.470000000000001	1.078
2.4800000000000013	1.078
2.490000000000001	1.078
2.500000000000001	1.078
2.510000000000001	1.078
2.5200000000000014	1.078
2.530000000000001	1.078
2.540000000000001	1.078
2.550000000000001	1.078
2.5600000000000014	1.078
2.570000000000001	1.078
2.580000000000001	1.078
2.590000000000001	1.078
2.6000000000000014	1.078
2.610000000000001	1.078
2.620000000000001	1.078
2.6300000000000012	1.078
2.6400000000000015	1.078
2.6500000000000012	1.078
2.660000000000001	1.078
2.6700000000000013	1.078
2.6800000000000015	1.078
2.6900000000000013	1.078
2.700000000000001	1.078
2.7100000000000013	1.078
2.7200000000000015	1.078
2.7300000000000013	1.078
2.740000000000001	1.078
2.7500000000000013	1.078
2.7600000000000016	1.078
2.7700000000000014	1.078
2.780000000000001	1.078
2.7900000000000014	1.078
2.8000000000000016	1.078
2.8100000000000014	1.078
2.820000000000001	1.078
2.8300000000000014	1.078
2.8400000000000016	1.078
2.8500000000000014	1.078
2.860000000000001	1.078
2.8700000000000014	1.078
2.8800000000000017	1.078
2.8900000000000015	1.078
2.9000000000000012	1.078
2.9100000000000015	1.078
2.9200000000000017	1.078
2.9300000000000015	1.078
2.9400000000000013	1.078
2.9500000000000015	1.078
2.9600000000000017	1.078
2.9700000000000015	1.078
2.9800000000000013	1.078
2.9900000000000015	1.078
3.0000000000000013	1.078
3.010000000000001	1.078
3.020000000000001	1.078
3.0300000000000007	1.078
3.0400000000000005	1.078
3.0500000000000003	1.078
3.06	1.078
3.07	1.078
3.0799999999999996	1.078
3.0899999999999994	1.078
3.099999999999999	1.078
3.109999999999999	1.078
3.1199999999999988	1.078
3.1299999999999986	1.078
3.1399999999999983	1.078
3.149999999999998	1.078
3.159999999999998	1.078
3.1699999999999977	1.078
3.1799999999999975	1.078
3.1899999999999973	1.078
3.199999999999997	1.078
3.209999999999997	1.078
3.2199999999999966	1.078
3.2299999999999964	1.078
3.239999999999996	1.078
3.249999999999996	1.078
3.259999999999996	1.078
3.2699999999999956	1.078
3.2799999999999954	1.078
3.289999999999995	1.078
3.299999999999995	1.078
3.3099999999999947	1.078
3.3199999999999945	1.078
3.3299999999999943	1.078
3.339999999999994	1.078
3.349999999999994	1.078
3.3599999999999937	1.078
3.3699999999999934	1.078
3.3799999999999932	1.078
3.389999999999993	1.078
3.399999999999993	1.078
3.4099999999999926	1.078
3.4199999999999924	1.078
3.429999999999992	1.078
3.439999999999992	1.078
3.4499999999999917	1.078
3.4599999999999915	1.078
3.4699999999999913	1.078
3.479999999999991	1.078
3.489999999999991	1.078
3.4999999999999907	1.078
3.5099999999999905	1.078
3.5199999999999902	1.078
3.52999999999999	1.078
3.53999999999999	1.078
3.5499999999999896	1.078
3.5599999999999894	1.078
3.569999999999989	1.078
3.579999999999989	1.078
3.5899999999999888	1.078
3.5999999999999885	1.078
3.6099999999999883	1.078
3.619999999999988	1.078
3.629999999999988	1.078
3.6399999999999877	1.078
3.6499999999999875	1.078
3.6599999999999873	1.078
3.669999999999987	1.078
3.679999999999987	1.078
3.6899999999999866	1.078
3.6999999999999864	1.078
3.709999999999986	1.078
3.719999999999986	1.078
3.7299999999999858	1.078
3.7399999999999856	1.078
3.7499999999999853	1.078
3.759999999999985	1.078
3.769999999999985	1.078
3.7799999999999847	1.078
3.7899999999999845	1.078
3.7999999999999843	1.078
3.809999999999984	1.078
3.819999999999984	1.078
3.8299999999999836	1.078
3.8399999999999834	1.078
3.849999999999983	1.078
3.859999999999983	1.078
3.869999999999983	1.078
3.8799999999999826	1.078
3.8899999999999824	1.078
3.899999999999982	1.078
3.909999999999982	1.078
3.9199999999999817	1.078
3.9299999999999815	1.078
3.9399999999999813	1.078
3.949999999999981	1.078
3.959999999999981	1.078
3.9699999999999807	1.078
3.9799999999999804	1.078
3.9899999999999802	1.078
3.99999999999998	1.078
4.00999999999998	1.078
4.01999999999998	1.078
4.02999999999998	1.078
4.03999999999998	1.078
4.049999999999979	1.078
4.059999999999979	1.078
4.069999999999979	1.078
4.079999999999979	1.078
4.0899999999999785	1.078
4.099999999999978	1.078
4.109999999999978	1.078
4.119999999999978	1.078
4.129999999999978	1.078
4.1399999999999775	1.078
4.149999999999977	4.107
4.159999999999977	4.107
4.169999999999977	4.107
4.179999999999977	4.107
4.189999999999976	4.107
4.199999999999976	4.107
4.209999999999976	4.107
4.219999999999976	4.107
4.229999999999976	4.107
4.239999999999975	4.107
4.249999999999975	4.107
4.259999999999975	4.107
4.269999999999975	4.107
4.2799999999999745	4.107
4.289999999999974	4.107
4.299999999999974	4.107
4.309999999999974	4.107
4.319999999999974	4.107
4.329999999999973	4.107
4.339999999999973	4.107
4.349999999999973	4.107
4.359999999999973	4.107
4.369999999999973	4.107
4.379999999999972	4.107
4.389999999999972	4.107
4.399999999999972	4.107
4.409999999999972	4.107
4.4199999999999715	4.107
4.429999999999971	4.107
4.439999999999971	4.107
4.449999999999971	4.107
4.459999999999971	4.107
4.46999999999997	4.107
4.47999999999997	4.107
4.48999999999997	4.107
4.49999999999997	4.107
4.50999999999997	4.107
4.519999999999969	4.107
4.529999999999969	4.107
4.539999999999969	4.107
4.549999999999969	4.107
4.5599999999999685	4.107
4.569999999999968	4.107
4.579999999999968	4.107
4.589999999999968	4.107
4.599999999999968	4.107
4.6099999999999675	4.107
4.619999999999967	4.107
4.629999999999967	4.107
4.639999999999967	4.107
4.649999999999967	4.107
4.659999999999966	4.107
4.669999999999966	4.107
4.679999999999966	4.107
4.689999999999966	4.107
4.6999999999999655	4.107
4.709999999999965	4.107
4.719999999999965	4.107
4.729999999999965	4.107
4.739999999999965	4.107
4.7499999999999645	4.107
4.759999999999964	4.107
4.769999999999964	4.107
4.779999999999964	4.107
4.789999999999964	4.107
4.799999999999963	4.107
4.809999999999963	4.107
4.819999999999963	4.107
4.829999999999963	4.107
4.8399999999999626	4.107
4.849999999999962	4.107
4.859999999999962	4.107
4.869999999999962	4.107
4.879999999999962	4.107
4.8899999999999615	4.107
4.899999999999961	4.107
4.909999999999961	4.107
4.919999999999961	4.107
4.929999999999961	4.107
4.93999999999996	4.107
4.94999999999996	4.107
4.95999999999996	4.107
4.96999999999996	4.107
4.97999999999996	4.107
4.989999999999959	4.107
4.999999999999959	4.107
5.009999999999959	4.107


==> figures/tikz/rawdata/neohooke_dinfty=0.99_d0=0.5_lambda=0_mu=0.5/Fplus_F.txt <==
1.01	1.01
1.02	1.02
1.03	1.03
1.04	1.04
1.05	1.05
1.06	1.06
1.07	1.07
1.08	14.986
1.09	14.986
1.1	14.986
1.1099999999999999	14.986
1.1199999999999999	14.985
1.13	14.985
1.14	14.985
1.15	14.985
1.16	14.985
1.17	14.984
1.18	14.984
1.19	14.983
1.2	14.983
1.21	14.982
1.22	14.981
1.23	14.98
1.24	14.979
1.25	14.978
1.26	14.976
1.27	14.975
1.28	14.973
1.29	14.971
1.3	14.969
1.31	14.966
1.32	14.963
1.33	14.96
1.34	14.957
1.35	14.953
1.36	14.95
1.37	14.945
1.3800000000000001	14.941
1.3900000000000001	14.936
1.4000000000000001	14.931
1.4100000000000001	14.925
1.4200000000000002	14.919
1.4300000000000002	14.913
1.4400000000000002	14.906
1.4500000000000002	14.899
1.4600000000000002	14.892
1.4700000000000002	14.884
1.4800000000000002	14.875
1.4900000000000002	14.866
1.5000000000000002	14.857
1.5100000000000002	14.847
1.5200000000000002	14.837
1.5300000000000002	14.826
1.5400000000000003	14.814
1.5500000000000003	14.803
1.5600000000000003	14.79
1.5700000000000003	14.777
1.5800000000000003	14.764
1.5900000000000003	14.75
1.6000000000000003	14.735
1.6100000000000003	14.72
1.6200000000000003	14.704
1.6300000000000003	14.688
1.6400000000000003	14.671
1.6500000000000004	14.653
1.6600000000000004	14.635
1.6700000000000004	14.616
1.6800000000000004	14.597
1.6900000000000004	14.577
1.7000000000000004	14.556
1.7100000000000004	14.535
1.7200000000000004	14.513
1.7300000000000004	14.49
1.7400000000000004	14.467
1.7500000000000004	14.443
1.7600000000000005	14.418
1.7700000000000005	14.393
1.7800000000000005	14.367
1.7900000000000005	14.34
1.8000000000000005	14.313
1.8100000000000005	14.285
1.8200000000000005	14.256
1.8300000000000005	14.227
1.8400000000000005	14.197
1.8500000000000005	14.167
1.8600000000000005	14.135
1.8700000000000006	14.103
1.8800000000000006	14.071
1.8900000000000006	14.037
1.9000000000000006	14.003
1.9100000000000006	13.969
1.9200000000000006	13.933
1.9300000000000006	13.897
1.9400000000000006	13.861
1.9500000000000006	13.823
1.9600000000000006	13.786
1.9700000000000006	13.747
1.9800000000000006	13.708
1.9900000000000007	13.668
2.000000000000001	13.627
2.0100000000000007	13.586
2.0200000000000005	13.544
2.0300000000000007	13.502
2.040000000000001	13.459
2.0500000000000007	13.415
2.0600000000000005	13.371
2.0700000000000007	13.326
2.080000000000001	13.28
2.0900000000000007	13.234
2.1000000000000005	13.188
2.1100000000000008	13.14
2.120000000000001	13.093
2.130000000000001	13.044
2.1400000000000006	12.995
2.150000000000001	12.946
2.160000000000001	12.896
2.170000000000001	12.845
2.1800000000000006	12.794
2.190000000000001	12.743
2.200000000000001	12.69
2.210000000000001	12.638
2.2200000000000006	12.585
2.230000000000001	12.531
2.240000000000001	12.477
2.250000000000001	12.423
2.2600000000000007	12.368
2.270000000000001	12.312
2.280000000000001	12.256
2.290000000000001	12.2
2.3000000000000007	12.143
2.310000000000001	12.086
2.320000000000001	12.029
2.330000000000001	11.971
2.3400000000000007	11.913
2.350000000000001	11.854
2.360000000000001	11.795
2.370000000000001	11.736
2.380000000000001	11.676
2.390000000000001	11.616
2.4000000000000012	11.556
2.410000000000001	11.495
2.420000000000001	11.435
2.430000000000001	11.373
2.4400000000000013	11.312
2.450000000000001	11.25
2.460000000000001	11.189
2.470000000000001	11.126
2.4800000000000013	11.064
2.490000000000001	11.001
2.500000000000001	10.939
2.510000000000001	10.876
2.5200000000000014	10.813
2.530000000000001	10.749
2.540000000000001	10.686
2.550000000000001	10.622
2.5600000000000014	10.559
2.570000000000001	10.495
2.580000000000001	10.431
2.590000000000001	10.367
2.6000000000000014	10.303
2.610000000000001	10.239
2.620000000000001	10.174
2.6300000000000012	10.11
2.6400000000000015	10.046
2.6500000000000012	9.981
2.660000000000001	9.917
2.6700000000000013	9.853
2.6800000000000015	9.788
2.6900000000000013	9.724
2.700000000000001	9.66
2.7100000000000013	9.595
2.7200000000000015	9.531
2.7300000000000013	9.467
2.740000000000001	9.403
2.7500000000000013	9.339
2.7600000000000016	9.275
2.7700000000000014	9.211
2.780000000000001	9.147
2.7900000000000014	9.084
2.8000000000000016	9.021
2.8100000000000014	8.957
2.820000000000001	8.894
2.8300000000000014	8.831
2.8400000000000016	8.769
2.8500000000000014	8.706
2.860000000000001	8.644
2.8700000000000014	8.582
2.8800000000000017	8.52
2.8900000000000015	8.458
2.9000000000000012	8.397
2.9100000000000015	8.336
2.9200000000000017	8.275
2.9300000000000015	8.214
2.9400000000000013	8.154
2.9500000000000015	8.094
2.9600000000000017	8.034
2.9700000000000015	7.975
2.9800000000000013	7.916
2.9900000000000015	7.857
3.0000000000000013	7.799
3.010000000000001	7.741
3.020000000000001	7.683
3.0300000000000007	7.626
3.0400000000000005	7.569
3.0500000000000003	7.512
3.06	7.456
3.07	7.401
3.0799999999999996	7.345
3.0899999999999994	7.291
3.099999999999999	7.236
3.109999999999999	7.182
3.1199999999999988	7.129
3.1299999999999986	7.076
3.1399999999999983	7.023
3.149999999999998	6.971
3.159999999999998	6.919
3.1699999999999977	6.868
3.1799999999999975	6.818
3.1899999999999973	6.768
3.199999999999997	6.718
3.209999999999997	6.669
3.2199999999999966	6.62
3.2299999999999964	6.572
3.239999999999996	6.525
3.249999999999996	6.478
3.259999999999996	6.432
3.2699999999999956	6.386
3.2799999999999954	6.341
3.289999999999995	6.296
3.299999999999995	6.252
3.3099999999999947	6.208
3.3199999999999945	6.165
3.3299999999999943	6.123
3.339999999999994	6.081
3.349999999999994	6.04
3.3599999999999937	6.0
3.3699999999999934	5.96
3.3799999999999932	5.92
3.389999999999993	5.882
3.399999999999993	5.843
3.4099999999999926	5.806
3.4199999999999924	5.769
3.429999999999992	5.733
3.439999999999992	5.697
3.4499999999999917	5.662
3.4599999999999915	5.628
3.4699999999999913	5.594
3.479999999999991	5.561
3.489999999999991	5.528
3.4999999999999907	5.496
3.5099999999999905	5.464
3.5199999999999902	5.434
3.52999999999999	5.404
3.53999999999999	5.374
3.5499999999999896	5.345
3.5599999999999894	5.316
3.569999999999989	5.289
3.579999999999989	5.261
3.5899999999999888	5.235
3.5999999999999885	5.208
3.6099999999999883	5.183
3.619999999999988	5.158
3.629999999999988	5.133
3.6399999999999877	5.109
3.6499999999999875	5.086
3.6599999999999873	5.063
3.669999999999987	5.04
3.679999999999987	5.018
3.6899999999999866	4.997
3.6999999999999864	4.976
3.709999999999986	4.955
3.719999999999986	4.935
3.7299999999999858	4.916
3.7399999999999856	4.897
3.7499999999999853	4.878
3.759999999999985	4.86
3.769999999999985	4.842
3.7799999999999847	4.824
3.7899999999999845	4.807
3.7999999999999843	4.791
3.809999999999984	4.774
3.819999999999984	4.758
3.8299999999999836	4.743
3.8399999999999834	4.728
3.849999999999983	4.713
3.859999999999983	4.698
3.869999999999983	4.684
3.8799999999999826	4.67
3.8899999999999824	4.657
3.899999999999982	4.643
3.909999999999982	4.63
3.9199999999999817	4.618
3.9299999999999815	4.605
3.9399999999999813	4.593
3.949999999999981	4.582
3.959999999999981	4.57
3.9699999999999807	4.559
3.9799999999999804	4.548
3.9899999999999802	4.537
3.99999999999998	4.527
4.00999999999998	4.516
4.01999999999998	4.506
4.02999999999998	4.497
4.03999999999998	4.487
4.049999999999979	4.478
4.059999999999979	4.469
4.069999999999979	4.46
4.079999999999979	4.451
4.0899999999999785	4.443
4.099999999999978	4.434
4.109999999999978	4.426
4.119999999999978	4.418
4.129999999999978	4.411
4.1399999999999775	4.403
4.149999999999977	4.396
4.159999999999977	4.396
4.169999999999977	4.396
4.179999999999977	4.396
4.189999999999976	4.396
4.199999999999976	4.396
4.209999999999976	4.396
4.219999999999976	4.396
4.229999999999976	4.396
4.239999999999975	4.396
4.249999999999975	4.396
4.259999999999975	4.396
4.269999999999975	4.396
4.2799999999999745	4.396
4.289999999999974	4.396
4.299999999999974	4.396
4.309999999999974	4.396
4.319999999999974	4.396
4.329999999999973	4.396
4.339999999999973	4.396
4.349999999999973	4.396
4.359999999999973	4.396
4.369999999999973	4.396
4.379999999999972	4.396
4.389999999999972	4.396
4.399999999999972	4.396
4.409999999999972	4.396
4.4199999999999715	4.396
4.429999999999971	4.396
4.439999999999971	4.396
4.449999999999971	4.396
4.459999999999971	4.396
4.46999999999997	4.396
4.47999999999997	4.396
4.48999999999997	4.396
4.49999999999997	4.396
4.50999999999997	4.396
4.519999999999969	4.396
4.529999999999969	4.396
4.539999999999969	4.396
4.549999999999969	4.396
4.5599999999999685	4.396
4.569999999999968	4.396
4.579999999999968	4.396
4.589999999999968	4.396
4.599999999999968	4.396
4.6099999999999675	4.396
4.619999999999967	4.396
4.629999999999967	4.396
4.639999999999967	4.396
4.649999999999967	4.396
4.659999999999966	4.396
4.669999999999966	4.396
4.679999999999966	4.396
4.689999999999966	4.396
4.6999999999999655	4.396
4.709999999999965	4.396
4.719999999999965	4.396
4.729999999999965	4.396
4.739999999999965	4.396
4.7499999999999645	4.396
4.759999999999964	4.396
4.769999999999964	4.396
4.779999999999964	4.396
4.789999999999964	4.396
4.799999999999963	4.396
4.809999999999963	4.396
4.819999999999963	4.396
4.829999999999963	4.396
4.8399999999999626	4.396
4.849999999999962	4.396
4.859999999999962	4.396
4.869999999999962	4.396
4.879999999999962	4.396
4.8899999999999615	4.396
4.899999999999961	4.396
4.909999999999961	4.396
4.919999999999961	4.396
4.929999999999961	4.396
4.93999999999996	4.396
4.94999999999996	4.396
4.95999999999996	4.396
4.96999999999996	4.396
4.97999999999996	4.396
4.989999999999959	4.396
4.999999999999959	4.396
5.009999999999959	4.396


==> figures/tikz/rawdata/neohooke_dinfty=0.99_d0=0.5_lambda=0_mu=0.5/d_F.txt <==
1.01	0.0
1.02	0.0
1.03	0.0
1.04	0.0
1.05	0.0
1.06	0.0
1.07	0.0
1.08	0.0
1.09	12.759633027522936
1.1	12.643636363636364
1.1099999999999999	12.529729729729732
1.1199999999999999	12.416964285714288
1.13	12.3070796460177
1.14	12.199122807017545
1.15	12.09304347826087
1.16	11.988793103448277
1.17	11.885470085470086
1.18	11.784745762711866
1.19	11.684873949579833
1.2	11.587500000000002
1.21	11.49090909090909
1.22	11.395901639344263
1.23	11.302439024390244
1.24	11.210483870967742
1.25	11.120000000000001
1.26	11.030158730158732
1.27	10.94251968503937
1.28	10.85546875
1.29	10.769767441860465
1.3	10.685384615384615
1.31	10.60152671755725
1.32	10.518939393939393
1.33	10.437593984962406
1.34	10.357462686567164
1.35	10.277777777777777
1.36	10.2
1.37	10.121897810218979
1.3800000000000001	10.045652173913044
1.3900000000000001	9.96978417266187
1.4000000000000001	9.895
1.4100000000000001	9.820567375886524
1.4200000000000002	9.747183098591549
1.4300000000000002	9.674825174825175
1.4400000000000002	9.602777777777778
1.4500000000000002	9.531724137931032
1.4600000000000002	9.461643835616437
1.4700000000000002	9.391836734693877
1.4800000000000002	9.322297297297297
1.4900000000000002	9.253691275167784
1.5000000000000002	9.185999999999998
1.5100000000000002	9.118543046357615
1.5200000000000002	9.051973684210525
1.5300000000000002	8.98562091503268
1.5400000000000003	8.91948051948052
1.5500000000000003	8.854838709677418
1.5600000000000003	8.789743589743589
1.5700000000000003	8.725477707006368
1.5800000000000003	8.662025316455695
1.5900000000000003	8.598742138364779
1.6000000000000003	8.535624999999998
1.6100000000000003	8.473291925465837
1.6200000000000003	8.41111111111111
1.6300000000000003	8.349693251533742
1.6400000000000003	8.28841463414634
1.6500000000000004	8.227272727272727
1.6600000000000004	8.166867469879517
1.6700000000000004	8.106586826347304
1.6800000000000004	8.047023809523807
1.6900000000000004	7.98757396449704
1.7000000000000004	7.928235294117645
1.7100000000000004	7.869590643274853
1.7200000000000004	7.8110465116279055
1.7300000000000004	7.752601156069363
1.7400000000000004	7.6948275862068956
1.7500000000000004	7.637142857142855
1.7600000000000005	7.579545454545452
1.7700000000000005	7.522598870056496
1.7800000000000005	7.465730337078651
1.7900000000000005	7.408938547486032
1.8000000000000005	7.352777777777776
1.8100000000000005	7.296685082872926
1.8200000000000005	7.240659340659339
1.8300000000000005	7.185245901639343
1.8400000000000005	7.129891304347824
1.8500000000000005	7.075135135135134
1.8600000000000005	7.0198924731182775
1.8700000000000006	6.965240641711228
1.8800000000000006	6.911170212765955
1.8900000000000006	6.856613756613755
1.9000000000000006	6.802631578947366
1.9100000000000006	6.749214659685862
1.9200000000000006	6.695312499999998
1.9300000000000006	6.641968911917097
1.9400000000000006	6.589175257731958
1.9500000000000006	6.535897435897434
1.9600000000000006	6.483673469387753
1.9700000000000006	6.430964467005074
1.9800000000000006	6.378787878787877
1.9900000000000007	6.3266331658291435
2.000000000000001	6.274499999999998
2.0100000000000007	6.222885572139302
2.0200000000000005	6.17128712871287
2.0300000000000007	6.120197044334974
2.040000000000001	6.069117647058821
2.0500000000000007	6.018048780487803
2.0600000000000005	5.967475728155339
2.0700000000000007	5.916908212560385
2.080000000000001	5.866346153846151
2.0900000000000007	5.81626794258373
2.1000000000000005	5.766666666666666
2.1100000000000008	5.716587677725117
2.120000000000001	5.667452830188677
2.130000000000001	5.617840375586853
2.1400000000000006	5.568691588785045
2.150000000000001	5.519999999999998
2.160000000000001	5.471296296296295
2.170000000000001	5.422580645161289
2.1800000000000006	5.374311926605504
2.190000000000001	5.326484018264838
2.200000000000001	5.278181818181816
2.210000000000001	5.230769230769229
2.2200000000000006	5.183333333333333
2.230000000000001	5.135874439461882
2.240000000000001	5.0888392857142835
2.250000000000001	5.042222222222221
2.2600000000000007	4.995575221238937
2.270000000000001	4.948898678414095
2.280000000000001	4.902631578947366
2.290000000000001	4.856768558951963
2.3000000000000007	4.8108695652173905
2.310000000000001	4.765367965367964
2.320000000000001	4.720258620689653
2.330000000000001	4.675107296137337
2.3400000000000007	4.630341880341879
2.350000000000001	4.585531914893615
2.360000000000001	4.541101694915252
2.370000000000001	4.497046413502108
2.380000000000001	4.4529411764705875
2.390000000000001	4.4092050209205
2.4000000000000012	4.365833333333331
2.410000000000001	4.322406639004147
2.420000000000001	4.279752066115702
2.430000000000001	4.236625514403291
2.4400000000000013	4.194262295081965
2.450000000000001	4.151836734693876
2.460000000000001	4.1101626016260155
2.470000000000001	4.068016194331982
2.4800000000000013	4.0266129032258045
2.490000000000001	3.9851405622489944
2.500000000000001	3.944399999999999
2.510000000000001	3.9035856573705163
2.5200000000000014	3.8630952380952364
2.530000000000001	3.8225296442687733
2.540000000000001	3.7826771653543294
2.550000000000001	3.7427450980392143
2.5600000000000014	3.703515624999998
2.570000000000001	3.6642023346303483
2.580000000000001	3.6251937984496108
2.590000000000001	3.5864864864864856
2.6000000000000014	3.5480769230769216
2.610000000000001	3.509961685823754
2.620000000000001	3.4717557251908384
2.6300000000000012	3.43422053231939
2.6400000000000015	3.396969696969695
2.6500000000000012	3.3596226415094326
2.660000000000001	3.3229323308270664
2.6700000000000013	3.2865168539325826
2.6800000000000015	3.2499999999999987
2.6900000000000013	3.2141263940520433
2.700000000000001	3.1785185185185174
2.7100000000000013	3.1428044280442795
2.7200000000000015	3.107720588235293
2.7300000000000013	3.0728937728937717
2.740000000000001	3.0383211678832107
2.7500000000000013	3.003999999999999
2.7600000000000016	2.9699275362318827
2.7700000000000014	2.93610108303249
2.780000000000001	2.9025179856115098
2.7900000000000014	2.86953405017921
2.8000000000000016	2.8367857142857127
2.8100000000000014	2.8039145907473295
2.820000000000001	2.7716312056737578
2.8300000000000014	2.739575971731447
2.8400000000000016	2.708098591549294
2.8500000000000014	2.676491228070174
2.860000000000001	2.645454545454544
2.8700000000000014	2.614634146341462
2.8800000000000017	2.584027777777776
2.8900000000000015	2.5536332179930783
2.9000000000000012	2.523793103448275
2.9100000000000015	2.4941580756013733
2.9200000000000017	2.464726027397259
2.9300000000000015	2.435494880546074
2.9400000000000013	2.406802721088434
2.9500000000000015	2.378305084745761
2.9600000000000017	2.3499999999999988
2.9700000000000015	2.3222222222222206
2.9800000000000013	2.2946308724832205
2.9900000000000015	2.267224080267557
3.0000000000000013	2.240333333333332
3.010000000000001	2.213621262458471
3.020000000000001	2.187086092715231
3.0300000000000007	2.1610561056105606
3.0400000000000005	2.135197368421052
3.0500000000000003	2.109508196721311
3.06	2.0843137254901962
3.07	2.0596091205211726
3.0799999999999996	2.0347402597402597
3.0899999999999994	2.010679611650486
3.099999999999999	1.9864516129032261
3.109999999999999	1.9627009646302258
3.1199999999999988	1.9394230769230774
3.1299999999999986	1.9162939297124608
3.1399999999999983	1.8933121019108288
3.149999999999998	1.8707936507936518
3.159999999999998	1.8484177215189883
3.1699999999999977	1.826498422712935
3.1799999999999975	1.8050314465408817
3.1899999999999973	1.78369905956113
3.199999999999997	1.7625000000000015
3.209999999999997	1.7417445482866059
3.2199999999999966	1.721118012422362
3.2299999999999964	1.7009287925696612
3.239999999999996	1.681172839506175
3.249999999999996	1.6615384615384634
3.259999999999996	1.6423312883435603
3.2699999999999956	1.6232415902140693
3.2799999999999954	1.6045731707317095
3.289999999999995	1.5860182370820692
3.299999999999995	1.56787878787879
3.3099999999999947	1.5498489425981898
3.3199999999999945	1.532228915662653
3.3299999999999943	1.5150150150150177
3.339999999999994	1.4979041916167692
3.349999999999994	1.4811940298507489
3.3599999999999937	1.464880952380955
3.3699999999999934	1.4486646884273024
3.3799999999999932	1.4325443786982277
3.389999999999993	1.4171091445427757
3.399999999999993	1.401470588235297
3.4099999999999926	1.3865102639296216
3.4199999999999924	1.3716374269005878
3.429999999999992	1.35714285714286
3.439999999999992	1.342732558139538
3.4499999999999917	1.3286956521739162
3.4599999999999915	1.3150289017341072
3.4699999999999913	1.301440922190205
3.479999999999991	1.288218390804601
3.489999999999991	1.2750716332378256
3.4999999999999907	1.2622857142857178
3.5099999999999905	1.249572649572653
3.5199999999999902	1.2375000000000034
3.52999999999999	1.2254957507082187
3.53999999999999	1.2135593220339016
3.5499999999999896	1.2019718309859189
3.5599999999999894	1.1904494382022506
3.569999999999989	1.1795518207282947
3.579999999999989	1.1684357541899477
3.5899999999999888	1.1579387186629564
3.5999999999999885	1.147222222222226
3.6099999999999883	1.1371191135734107
3.619999999999988	1.1270718232044237
3.629999999999988	1.117079889807166
3.6399999999999877	1.107417582417586
3.6499999999999875	1.0980821917808257
3.6599999999999873	1.088797814207654
3.669999999999987	1.0795640326975515
3.679999999999987	1.0706521739130472
3.6899999999999866	1.0620596205962096
3.6999999999999864	1.0535135135135174
3.709999999999986	1.0450134770889525
3.719999999999986	1.0368279569892511
3.7299999999999858	1.0289544235924972
3.7399999999999856	1.0211229946524103
3.7499999999999853	1.0133333333333372
3.759999999999985	1.0058510638297913
3.769999999999985	0.9984084880636643
3.7799999999999847	0.9910052910052949
3.7899999999999845	0.9839050131926161
3.7999999999999843	0.9771052631578988
3.809999999999984	0.9700787401574843
3.819999999999984	0.9633507853403181
3.8299999999999836	0.9569190600522234
3.8399999999999834	0.9505208333333373
3.849999999999983	0.9441558441558482
3.859999999999983	0.9378238341968953
3.869999999999983	0.9317829457364383
3.8799999999999826	0.9257731958762927
3.8899999999999824	0.9200514138817522
3.899999999999982	0.9141025641025682
3.909999999999982	0.9084398976982138
3.9199999999999817	0.9030612244898001
3.9299999999999815	0.8974554707379178
3.9399999999999813	0.8921319796954357
3.949999999999981	0.8870886075949408
3.959999999999981	0.881818181818186
3.9699999999999807	0.8768261964735559
3.9799999999999804	0.8718592964824163
3.9899999999999802	0.8669172932330869
3.99999999999998	0.8622500000000043
4.00999999999998	0.8573566084788071
4.01999999999998	0.8527363184079644
4.02999999999998	0.8483870967741977
4.03999999999998	0.843811881188123
4.049999999999979	0.8395061728395103
4.059999999999979	0.8352216748768516
4.069999999999979	0.8309582309582352
4.079999999999979	0.826715686274514
4.0899999999999785	0.8227383863080726
4.099999999999978	0.8185365853658579
4.109999999999978	0.8145985401459898
4.119999999999978	0.8106796116504897
4.129999999999978	0.8070217917675586
4.1399999999999775	0.8031400966183617
4.149999999999977	0.8031400966183617
4.159999999999977	0.8031400966183617
4.169999999999977	0.8031400966183617
4.179999999999977	0.8031400966183617
4.189999999999976	0.8031400966183617
4.199999999999976	0.8031400966183617
4.209999999999976	0.8031400966183617
4.219999999999976	0.8031400966183617
4.229999999999976	0.8031400966183617
4.239999999999975	0.8031400966183617
4.249999999999975	0.8031400966183617
4.259999999999975	0.8031400966183617
4.269999999999975	0.8031400966183617
4.2799999999999745	0.8031400966183617
4.289999999999974	0.8031400966183617
4.299999999999974	0.8031400966183617
4.309999999999974	0.8031400966183617
4.319999999999974	0.8031400966183617
4.329999999999973	0.8031400966183617
4.339999999999973	0.8031400966183617
4.349999999999973	0.8031400966183617
4.359999999999973	0.8031400966183617
4.369999999999973	0.8031400966183617
4.379999999999972	0.8031400966183617
4.389999999999972	0.8031400966183617
4.399999999999972	0.8031400966183617
4.409999999999972	0.8031400966183617
4.4199999999999715	0.8031400966183617
4.429999999999971	0.8031400966183617
4.439999999999971	0.8031400966183617
4.449999999999971	0.8031400966183617
4.459999999999971	0.8031400966183617
4.46999999999997	0.8031400966183617
4.47999999999997	0.8031400966183617
4.48999999999997	0.8031400966183617
4.49999999999997	0.8031400966183617
4.50999999999997	0.8031400966183617
4.519999999999969	0.8031400966183617
4.529999999999969	0.8031400966183617
4.539999999999969	0.8031400966183617
4.549999999999969	0.8031400966183617
4.5599999999999685	0.8031400966183617
4.569999999999968	0.8031400966183617
4.579999999999968	0.8031400966183617
4.589999999999968	0.8031400966183617
4.599999999999968	0.8031400966183617
4.6099999999999675	0.8031400966183617
4.619999999999967	0.8031400966183617
4.629999999999967	0.8031400966183617
4.639999999999967	0.8031400966183617
4.649999999999967	0.8031400966183617
4.659999999999966	0.8031400966183617
4.669999999999966	0.8031400966183617
4.679999999999966	0.8031400966183617
4.689999999999966	0.8031400966183617
4.6999999999999655	0.8031400966183617
4.709999999999965	0.8031400966183617
4.719999999999965	0.8031400966183617
4.729999999999965	0.8031400966183617
4.739999999999965	0.8031400966183617
4.7499999999999645	0.8031400966183617
4.759999999999964	0.8031400966183617
4.769999999999964	0.8031400966183617
4.779999999999964	0.8031400966183617
4.789999999999964	0.8031400966183617
4.799999999999963	0.8031400966183617
4.809999999999963	0.8031400966183617
4.819999999999963	0.8031400966183617
4.829999999999963	0.8031400966183617
4.8399999999999626	0.8031400966183617
4.849999999999962	0.8031400966183617
4.859999999999962	0.8031400966183617
4.869999999999962	0.8031400966183617
4.879999999999962	0.8031400966183617
4.8899999999999615	0.8031400966183617
4.899999999999961	0.8031400966183617
4.909999999999961	0.8031400966183617
4.919999999999961	0.8031400966183617
4.929999999999961	0.8031400966183617
4.93999999999996	0.8031400966183617
4.94999999999996	0.8031400966183617
4.95999999999996	0.8031400966183617
4.96999999999996	0.8031400966183617
4.97999999999996	0.8031400966183617
4.989999999999959	0.8031400966183617
4.999999999999959	0.8031400966183617
5.009999999999959	0.8031400966183617


==> figures/tikz/rawdata/neohooke_dinfty=0.99_d0=0.5_lambda=0_mu=0.5/sigma_F.txt <==
1.01	0.0
1.02	0.009949513258654282
1.03	0.01979613227387517
1.04	0.029537035306504048
1.05	0.03916948056824268
1.06	0.04869080709980858
1.07	0.05809843558068792
1.08	0.06738986907074394
1.09	0.07471380040048864
1.1	0.07471264896855156
1.1099999999999999	0.07471151828313588
1.1199999999999999	0.07471020482997494
1.13	0.07470906789041097
1.14	0.07470795089715515
1.15	0.074706853329869
1.16	0.07470577468615668
1.17	0.07470428889922087
1.18	0.0747032044032257
1.19	0.07470162873671231
1.2	0.0747005393807817
1.21	0.07469887758643583
1.22	0.07469715429974674
1.23	0.07469537101907904
1.24	0.0746935291944627
1.25	0.0746916302295263
1.26	0.07468889363990691
1.27	0.07468684795582214
1.28	0.07468389542116957
1.29	0.0746808207809795
1.3	0.07467762684756753
1.31	0.07467335764601236
1.32	0.07466890697213362
1.33	0.07466427890714077
1.34	0.07465947741040582
1.35	0.07465341547669184
1.36	0.07464824670360096
1.37	0.07464060803912305
1.3800000000000001	0.07463387240017819
1.3900000000000001	0.07462570633458154
1.4000000000000001	0.0746172697947741
1.4100000000000001	0.07460729329169585
1.4200000000000002	0.07459699912073375
1.4300000000000002	0.07458639390019528
1.4400000000000002	0.07457412230302075
1.4500000000000002	0.07456149621254085
1.4600000000000002	0.07454852285096629
1.4700000000000002	0.07453376436880678
1.4800000000000002	0.07451714666425882
1.4900000000000002	0.07450009606212957
1.5000000000000002	0.0744826211192975
1.5100000000000002	0.07446317939087485
1.5200000000000002	0.07444327850647656
1.5300000000000002	0.07442132560572878
1.5400000000000003	0.07439725431165259
1.5500000000000003	0.07437430282837401
1.5600000000000003	0.07434752676069446
1.5700000000000003	0.07432019032705975
1.5800000000000003	0.07429230395938728
1.5900000000000003	0.07426213041850165
1.6000000000000003	0.07422960977849927
1.6100000000000003	0.07419647722114553
1.6200000000000003	0.07416092729717559
1.6300000000000003	0.07412474230128324
1.6400000000000003	0.07408607225620376
1.6500000000000004	0.07404486215144387
1.6600000000000004	0.07400296326782864
1.6700000000000004	0.07395846091779389
1.6800000000000004	0.07391325082804856
1.6900000000000004	0.07386537602368615
1.7000000000000004	0.07381478569942027
1.7100000000000004	0.07376344075185805
1.7200000000000004	0.0737093226453406
1.7300000000000004	0.0736523829135515
1.7400000000000004	0.07359464553890155
1.7500000000000004	0.07353403213215198
1.7600000000000005	0.07347049634326035
1.7700000000000005	0.07340612329921177
1.7800000000000005	0.07333877635251047
1.7900000000000005	0.07326841106313936
1.8000000000000005	0.07319717189568616
1.8100000000000005	0.0731228654319637
1.8200000000000005	0.07304544894977086
1.8300000000000005	0.07296712457101362
1.8400000000000005	0.07288564349012205
1.8500000000000005	0.07280324523226403
1.8600000000000005	0.07271534588669216
1.8700000000000006	0.072626484672167
1.8800000000000006	0.07253667553586482
1.8900000000000006	0.0724412279231782
1.9000000000000006	0.0723447894254286
1.9100000000000006	0.07224737398384587
1.9200000000000006	0.07214418669413607
1.9300000000000006	0.07203998097508213
1.9400000000000006	0.07193477070592195
1.9500000000000006	0.07182365873068075
1.9600000000000006	0.07171397414745162
1.9700000000000006	0.07159831414438719
1.9800000000000006	0.07148160329319532
1.9900000000000007	0.07136133316136513
2.000000000000001	0.07123746782912342
2.0100000000000007	0.0711125264074784
2.0200000000000005	0.07098395130926372
2.0300000000000007	0.07085429430378885
2.040000000000001	0.07072096536189987
2.0500000000000007	0.07058392941495475
2.0600000000000005	0.07044578662381969
2.0700000000000007	0.07030389897281951
2.080000000000001	0.07015823175602906
2.0900000000000007	0.07001143274704252
2.1000000000000005	0.06986351443090114
2.1100000000000008	0.06970906202009906
2.120000000000001	0.0695561815152141
2.130000000000001	0.06939669790473005
2.1400000000000006	0.0692360502104527
2.150000000000001	0.0690742501771211
2.160000000000001	0.06890851868172468
2.170000000000001	0.06873882111560561
2.1800000000000006	0.06856794400060107
2.190000000000001	0.06839589831212842
2.200000000000001	0.06821699169403755
2.210000000000001	0.06803974380590755
2.2200000000000006	0.0678584467493083
2.230000000000001	0.06767306525879886
2.240000000000001	0.06748647598050292
2.250000000000001	0.06729868858887317
2.2600000000000007	0.06710677029185516
2.270000000000001	0.06691068504756081
2.280000000000001	0.06671336893967444
2.290000000000001	0.0665148306520956
2.3000000000000007	0.06631207607707432
2.310000000000001	0.06610808570992577
2.320000000000001	0.06590286738822354
2.330000000000001	0.06569338091500593
2.3400000000000007	0.0654826511112134
2.350000000000001	0.06526760692021615
2.360000000000001	0.06505130271092244
2.370000000000001	0.06483374480124143
2.380000000000001	0.06461181558303498
2.390000000000001	0.06438861387543078
2.4000000000000012	0.06416414499210918
2.410000000000001	0.06393524436469408
2.420000000000001	0.06370824041223297
2.430000000000001	0.06347358247436452
2.4400000000000013	0.06324082932961127
2.450000000000001	0.0630035680640966
2.460000000000001	0.06276824928236899
2.470000000000001	0.06252513427792045
2.4800000000000013	0.062283966780131386
2.490000000000001	0.0620382071330754
2.500000000000001	0.061794430002879
2.510000000000001	0.061546031539702784
2.5200000000000014	0.06129630682550207
2.530000000000001	0.06104189728703436
2.540000000000001	0.06078950399177132
2.550000000000001	0.06053239221352685
2.5600000000000014	0.06027732747519496
2.570000000000001	0.06001750850956809
2.580000000000001	0.05975632460394954
2.590000000000001	0.059493773070156505
2.6000000000000014	0.05922985074999675
2.610000000000001	0.05896455400647879
2.620000000000001	0.05869436885255788
2.6300000000000012	0.05842629297267048
2.6400000000000015	0.058156828643352754
2.6500000000000012	0.0578824075169968
2.660000000000001	0.057610130904846374
2.6700000000000013	0.05733644709469109
2.6800000000000015	0.05705773181191407
2.6900000000000013	0.05678119273419218
2.700000000000001	0.056503222644480315
2.7100000000000013	0.05622013955289636
2.7200000000000015	0.05593926062113132
2.7300000000000013	0.05565692139389454
2.740000000000001	0.05537311088963029
2.7500000000000013	0.05508781745377471
2.7600000000000016	0.054801028738557266
2.7700000000000014	0.054512731681714485
2.780000000000001	0.054222912484062184
2.7900000000000014	0.053935388097257626
2.8000000000000016	0.05364635346562295
2.8100000000000014	0.053351919905538385
2.820000000000001	0.05305979676389955
2.8300000000000014	0.05276611482380809
2.8400000000000016	0.05247479484773902
2.8500000000000014	0.05217796353983705
2.860000000000001	0.0518835012172313
2.8700000000000014	0.05158744996003997
2.8800000000000017	0.05128978944165554
2.8900000000000015	0.05099049838183479
2.9000000000000012	0.05069363117112263
2.9100000000000015	0.05039513633364581
2.9200000000000017	0.05009499076364045
2.9300000000000015	0.04979317031359683
2.9400000000000013	0.049493825101420745
2.9500000000000015	0.04919280482854547
2.9600000000000017	0.04889008338741386
2.9700000000000015	0.048589886643391436
2.9800000000000013	0.04828798671356962
2.9900000000000015	0.04798435545763295
3.0000000000000013	0.04768329786630563
3.010000000000001	0.047380505122563144
3.020000000000001	0.04707594697495596
3.0300000000000007	0.04677401119601067
3.0400000000000005	0.04647030440748997
3.0500000000000003	0.046164794162825845
3.06	0.0458619549713066
3.07	0.0455618434927592
3.0799999999999996	0.0452553792007212
3.0899999999999994	0.04495623593752074
3.099999999999999	0.04465067004377785
3.109999999999999	0.044347879124727096
3.1199999999999988	0.0440479237627619
3.1299999999999986	0.043746135124091035
3.1399999999999983	0.04344247589426826
3.149999999999998	0.04314170663791674
3.159999999999998	0.04283905807092384
3.1699999999999977	0.042539360090961056
3.1799999999999975	0.042242679383024
3.1899999999999973	0.04194414353460118
3.199999999999997	0.0416437129935498
3.209999999999997	0.041346361944680575
3.2199999999999966	0.04104710908087558
3.2299999999999964	0.04075100418495016
3.239999999999996	0.04045812115862778
3.249999999999996	0.040163366932093464
3.259999999999996	0.03987190893580029
3.2699999999999956	0.03957857702212744
3.2799999999999954	0.03928861905106559
3.289999999999995	0.03899678579909746
3.299999999999995	0.038708407759250836
3.3099999999999947	0.038418154610932606
3.3199999999999945	0.038131441704922296
3.3299999999999943	0.03784835593081014
3.339999999999994	0.037563442708308165
3.349999999999994	0.03728224880325503
3.3599999999999937	0.03700486586860827
3.3699999999999934	0.03672571181422697
3.3799999999999932	0.036444747248165356
3.389999999999993	0.03617346589683956
3.399999999999993	0.035894665507163956
3.4099999999999926	0.035625745909167464
3.4199999999999924	0.03535513672502808
3.429999999999992	0.03508875312545194
3.439999999999992	0.034820700638118304
3.4499999999999917	0.03455698981895483
3.4599999999999915	0.03429772790021243
3.4699999999999913	0.03403688222198632
3.479999999999991	0.03378060895363587
3.489999999999991	0.03352278177516496
3.4999999999999907	0.033269654996888054
3.5099999999999905	0.033015007278699576
3.5199999999999902	0.032771576984050595
3.52999999999999	0.03252676052020985
3.53999999999999	0.03228052961814007
3.5499999999999896	0.032039386983352874
3.5599999999999894	0.03179687227940546
3.569999999999989	0.031566218329406655
3.579999999999989	0.031327658452574486
3.5899999999999888	0.031101203635275017
3.5999999999999885	0.030866794307828228
3.6099999999999883	0.03064473799491357
3.619999999999988	0.030421556534926997
3.629999999999988	0.030197228583083994
3.6399999999999877	0.02997870608515112
3.6499999999999875	0.02976611543027822
3.6599999999999873	0.0295525134685949
3.669999999999987	0.029337881640501735
3.679999999999987	0.029129368851652588
3.6899999999999866	0.028927102708955457
3.6999999999999864	0.028723948190834105
3.709999999999986	0.028519889563563817
3.719999999999986	0.028322269332054374
3.7299999999999858	0.028131214779826597
3.7399999999999856	0.027939401850669288
3.7499999999999853	0.027746817581914794
3.759999999999985	0.02756099246670069
3.769999999999985	0.027374463923605465
3.7799999999999847	0.02718722011328116
3.7899999999999845	0.027006930922659003
3.7999999999999843	0.026833721360326315
3.809999999999984	0.026652176077414828
3.819999999999984	0.026477780230276
3.8299999999999836	0.026310657959676492
3.8399999999999834	0.026143029404183338
3.849999999999983	0.025974886333159725
3.859999999999983	0.025806220399975675
3.869999999999983	0.025645055333532132
3.8799999999999826	0.02548343802452538
3.8899999999999824	0.025329476460852127
3.899999999999982	0.025166976081875847
3.909999999999982	0.025012201737845727
3.9199999999999817	0.024865270937959507
3.9299999999999815	0.024709741087638203
3.9399999999999813	0.024562124184921135
3.949999999999981	0.024422534143129865
3.959999999999981	0.02427428906767783
3.9699999999999807	0.024134138785012176
3.9799999999999804	0.023993720271243194
3.9899999999999802	0.023853028918557718
3.99999999999998	0.02372061031910946
4.00999999999998	0.02357939860219108
4.01999999999998	0.023446526553843765
4.02999999999998	0.023322100356504435
4.03999999999998	0.02318883273634176
4.049999999999979	0.023064075151559022
4.059999999999979	0.02293916409920582
4.069999999999979	0.02281409635935996
4.079999999999979	0.02268886869734138
4.0899999999999785	0.022572347136154688
4.099999999999978	0.0224468254938451
4.109999999999978	0.022330071998834106
4.119999999999978	0.022213214715941162
4.129999999999978	0.022105251435956024
4.1399999999999775	0.0219882118286918
4.149999999999977	0.021988211828691796
4.159999999999977	0.021988211828691796
4.169999999999977	0.021988211828691796
4.179999999999977	0.021988211828691796
4.189999999999976	0.021988211828691796
4.199999999999976	0.021988211828691796
4.209999999999976	0.021988211828691796
4.219999999999976	0.021988211828691796
4.229999999999976	0.021988211828691796
4.239999999999975	0.021988211828691796
4.249999999999975	0.021988211828691796
4.259999999999975	0.021988211828691796
4.269999999999975	0.021988211828691796
4.2799999999999745	0.021988211828691796
4.289999999999974	0.021988211828691796
4.299999999999974	0.021988211828691796
4.309999999999974	0.021988211828691796
4.319999999999974	0.021988211828691796
4.329999999999973	0.021988211828691796
4.339999999999973	0.021988211828691796
4.349999999999973	0.021988211828691796
4.359999999999973	0.021988211828691796
4.369999999999973	0.021988211828691796
4.379999999999972	0.021988211828691796
4.389999999999972	0.021988211828691796
4.399999999999972	0.021988211828691796
4.409999999999972	0.021988211828691796
4.4199999999999715	0.021988211828691796
4.429999999999971	0.021988211828691796
4.439999999999971	0.021988211828691796
4.449999999999971	0.021988211828691796
4.459999999999971	0.021988211828691796
4.46999999999997	0.021988211828691796
4.47999999999997	0.021988211828691796
4.48999999999997	0.021988211828691796
4.49999999999997	0.021988211828691796
4.50999999999997	0.021988211828691796
4.519999999999969	0.021988211828691796
4.529999999999969	0.021988211828691796
4.539999999999969	0.021988211828691796
4.549999999999969	0.021988211828691796
4.5599999999999685	0.021988211828691796
4.569999999999968	0.021988211828691796
4.579999999999968	0.021988211828691796
4.589999999999968	0.021988211828691796
4.599999999999968	0.021988211828691796
4.6099999999999675	0.021988211828691796
4.619999999999967	0.021988211828691796
4.629999999999967	0.021988211828691796
4.639999999999967	0.021988211828691796
4.649999999999967	0.021988211828691796
4.659999999999966	0.021988211828691796
4.669999999999966	0.021988211828691796
4.679999999999966	0.021988211828691796
4.689999999999966	0.021988211828691796
4.6999999999999655	0.021988211828691796
4.709999999999965	0.021988211828691796
4.719999999999965	0.021988211828691796
4.729999999999965	0.021988211828691796
4.739999999999965	0.021988211828691796
4.7499999999999645	0.021988211828691796
4.759999999999964	0.021988211828691796
4.769999999999964	0.021988211828691796
4.779999999999964	0.021988211828691796
4.789999999999964	0.021988211828691796
4.799999999999963	0.021988211828691796
4.809999999999963	0.021988211828691796
4.819999999999963	0.021988211828691796
4.829999999999963	0.021988211828691796
4.8399999999999626	0.021988211828691796
4.849999999999962	0.021988211828691796
4.859999999999962	0.021988211828691796
4.869999999999962	0.021988211828691796
4.879999999999962	0.021988211828691796
4.8899999999999615	0.021988211828691796
4.899999999999961	0.021988211828691796
4.909999999999961	0.021988211828691796
4.919999999999961	0.021988211828691796
4.929999999999961	0.021988211828691796
4.93999999999996	0.021988211828691796
4.94999999999996	0.021988211828691796
4.95999999999996	0.021988211828691796
4.96999999999996	0.021988211828691796
4.97999999999996	0.021988211828691796
4.989999999999959	0.021988211828691796
4.999999999999959	0.021988211828691796
5.009999999999959	0.021988211828691796


==> figures/tikz/rawdata/neohooke_dinfty=0.99_d0=0.5_lambda=0_mu=0.5/xi_F.txt <==
1.01	0.0
1.02	0.0
1.03	0.0
1.04	0.0
1.05	0.0
1.06	0.0
1.07	0.0
1.08	0.0
1.09	0.0008628127696289912
1.1	0.0015818234109864838
1.1099999999999999	0.0023008340523439606
1.1199999999999999	0.0030200618393614593
1.13	0.0037391241820665727
1.14	0.004458186524771686
1.15	0.0051772488674767985
1.16	0.005896311210181912
1.17	0.006615849273694798
1.18	0.0073349633251833645
1.19	0.00805465659834591
1.2	0.008773822366055367
1.21	0.009493670886075943
1.22	0.010213622959073574
1.23	0.010933678607394613
1.24	0.011653837853391837
1.25	0.012374100719424455
1.26	0.013095409411426099
1.27	0.013815931496006328
1.28	0.014537603454480024
1.29	0.015259483192974876
1.3	0.01598157080123821
1.31	0.016705069124423964
1.32	0.0174288800864242
1.33	0.018153003889929402
1.34	0.018877440737805316
1.35	0.019603603603603605
1.36	0.020328719723183394
1.37	0.021057186125333527
1.3800000000000001	0.021784606506528168
1.3900000000000001	0.022514071294559103
1.4000000000000001	0.02324406265790804
1.4100000000000001	0.023976312558676972
1.4200000000000002	0.02470919731233293
1.4300000000000002	0.025442717744850022
1.4400000000000002	0.02617876771767429
1.4500000000000002	0.0269155632732798
1.4600000000000002	0.027653105545099182
1.4700000000000002	0.02839345212226569
1.4800000000000002	0.02913676886279627
1.4900000000000002	0.029881055990716575
1.5000000000000002	0.030626315407504184
1.5100000000000002	0.03137482751107561
1.5200000000000002	0.0321244276473581
1.5300000000000002	0.03287750945592087
1.5400000000000003	0.03363424577751894
1.5500000000000003	0.03438979963570129
1.5600000000000003	0.03515169194865812
1.5700000000000003	0.035915030294182075
1.5800000000000003	0.036679818792927095
1.5900000000000003	0.03744880046811002
1.6000000000000003	0.03822215713553491
1.6100000000000003	0.03899721448467968
1.6200000000000003	0.03977689710846912
1.6300000000000003	0.040558412931667905
1.6400000000000003	0.041344809828588264
1.6500000000000004	0.042136279926335195
1.6600000000000004	0.04292985173711
1.6700000000000004	0.043728763480573224
1.6800000000000004	0.04452992085213406
1.6900000000000004	0.04533669160678571
1.7000000000000004	0.04614928030865116
1.7100000000000004	0.04696440514230514
1.7200000000000004	0.04778563453665801
1.7300000000000004	0.04861318222487327
1.7400000000000004	0.049443573082381086
1.7500000000000004	0.050280583613916977
1.7600000000000005	0.05112443778110948
1.7700000000000005	0.051971460758543024
1.7800000000000005	0.05282564527052452
1.7900000000000005	0.05368722666264518
1.8000000000000005	0.05455232338496414
1.8100000000000005	0.05542515332778075
1.8200000000000005	0.056305964486265014
1.8300000000000005	0.05719066088675948
1.8400000000000005	0.05808369540361311
1.8500000000000005	0.05898082359232947
1.8600000000000005	0.059891246074902385
1.8700000000000006	0.06080614203454898
1.8800000000000006	0.06172554452397448
1.8900000000000006	0.0626591557990586
1.9000000000000006	0.06359767891682788
1.9100000000000006	0.0645411527422233
1.9200000000000006	0.06549980552314279
1.9300000000000006	0.06646384273344258
1.9400000000000006	0.06743330986466405
1.9500000000000006	0.06841898783836803
1.9600000000000006	0.06940509915014169
1.9700000000000006	0.07040808272160395
1.9800000000000006	0.07141726049089474
1.9900000000000007	0.072438443208896
2.000000000000001	0.07347198979998412
2.0100000000000007	0.07451231212024309
2.0200000000000005	0.07556553826407832
2.0300000000000007	0.07662588538312946
2.040000000000001	0.07769970115499562
2.0500000000000007	0.07878738753343606
2.0600000000000005	0.07988286016432118
2.0700000000000007	0.08099281515349449
2.080000000000001	0.0821176856253074
2.0900000000000007	0.08325106943073385
2.1000000000000005	0.08439306358381506
2.1100000000000008	0.08555795058862549
2.120000000000001	0.08672492717436545
2.130000000000001	0.08791576132375067
2.1400000000000006	0.0891163883527734
2.150000000000001	0.09032692955847664
2.160000000000001	0.09155525469622616
2.170000000000001	0.09280190362879244
2.1800000000000006	0.0940594059405941
2.190000000000001	0.09532790398628381
2.200000000000001	0.09662418188081304
2.210000000000001	0.09792387543252601
2.2200000000000006	0.09924393847223432
2.230000000000001	0.10058499956343323
2.240000000000001	0.10193876655847012
2.250000000000001	0.1033054208902601
2.2600000000000007	0.10469441984056692
2.270000000000001	0.10610646252447933
2.280000000000001	0.10753265342637332
2.290000000000001	0.10897320625786737
2.3000000000000007	0.11043831902394943
2.310000000000001	0.11191860465116286
2.320000000000001	0.1134143000639212
2.330000000000001	0.11493619755806489
2.3400000000000007	0.11647438855560688
2.350000000000001	0.11804008908685977
2.360000000000001	0.11962302883269582
2.370000000000001	0.12122349408894734
2.380000000000001	0.12285336856010574
2.390000000000001	0.12450180299867156
2.4000000000000012	0.12616911624355803
2.410000000000001	0.12786790822693683
2.420000000000001	0.12957420102346245
2.430000000000001	0.13132588635259845
2.4400000000000013	0.1330857924565176
2.450000000000001	0.1348800629178137
2.460000000000001	0.13668282069033733
2.470000000000001	0.13853503184713387
2.4800000000000013	0.14039655517724825
2.490000000000001	0.14229567671067228
2.500000000000001	0.1442044417401887
2.510000000000001	0.14615227597468883
2.5200000000000014	0.14812532100667705
2.530000000000001	0.1501395925964224
2.540000000000001	0.152164862614488
2.550000000000001	0.1542330259849121
2.5600000000000014	0.15631262525050113
2.570000000000001	0.15843686949134556
2.580000000000001	0.16059018496739025
2.590000000000001	0.1627731725697062
2.6000000000000014	0.16498644986449876
2.610000000000001	0.16723065167558138
2.620000000000001	0.16952506596306077
2.6300000000000012	0.1718334809565989
2.6400000000000015	0.17417484388938465
2.6500000000000012	0.17656969560822208
2.660000000000001	0.17897952257042662
2.6700000000000013	0.18142450142450156
2.6800000000000015	0.18392652123995423
2.6900000000000013	0.18644459865833923
2.700000000000001	0.18900023304591015
2.7100000000000013	0.191616766467066
2.7200000000000015	0.19425056193067564
2.7300000000000013	0.19692454404577436
2.740000000000001	0.19963963963963974
2.7500000000000013	0.20239680426098547
2.7600000000000016	0.20519702330120793
2.7700000000000014	0.2080413131685726
2.780000000000001	0.21093072251827993
2.7900000000000014	0.21383962028478656
2.8000000000000016	0.21679466196651156
2.8100000000000014	0.21982485086939982
2.820000000000001	0.22287615148413525
2.8300000000000014	0.22597704114536327
2.8400000000000016	0.22909894682095977
2.8500000000000014	0.23230204509701122
2.860000000000001	0.2355273592386996
2.8700000000000014	0.2388059701492539
2.8800000000000017	0.2421392098898148
2.8900000000000015	0.24552845528455303
2.9000000000000012	0.2489411121737944
2.9100000000000015	0.2524111325434006
2.9200000000000017	0.2559399749895792
2.9300000000000015	0.259529147982063
2.9400000000000013	0.2631430186546073
2.9500000000000015	0.2668187001140253
2.9600000000000017	0.27055779183438783
2.9700000000000015	0.2743221690590114
2.9800000000000013	0.2781515062883886
2.9900000000000015	0.2820474996312143
3.0000000000000013	0.28596934979913724
3.010000000000001	0.2899594777127422
3.020000000000001	0.29401968205904633
3.0300000000000007	0.2981062919975566
3.0400000000000005	0.3022646741642275
3.0500000000000003	0.3064967360895245
3.06	0.31075572279711505
3.07	0.3150403289577732
3.0799999999999996	0.31945109302696667
3.0899999999999994	0.3238371157250925
3.099999999999999	0.32835336148100025
3.109999999999999	0.33289646133682815
3.1199999999999988	0.3374648818377126
3.1299999999999986	0.3421140380126707
3.1399999999999983	0.3468460891505465
3.149999999999998	0.35160359748854547
3.159999999999998	0.3564458140729324
3.1699999999999977	0.3613126079447319
3.1799999999999975	0.3662020905923341
3.1899999999999973	0.3711775043936727
3.199999999999997	0.37624113475177257
3.209999999999997	0.3813271328921476
3.2199999999999966	0.386503067484662
3.2299999999999964	0.3917000364033485
3.239999999999996	0.39691573343124587
3.249999999999996	0.40222222222222154
3.259999999999996	0.40754576017930444
3.2699999999999956	0.4129615674453647
3.2799999999999954	0.41839255177655243
3.289999999999995	0.42391720965887225
3.299999999999995	0.4294549671434085
3.3099999999999947	0.43508771929824464
3.3199999999999945	0.44073127580106053
3.3299999999999943	0.4463825569871149
3.339999999999994	0.45212872276633903
3.349999999999994	0.4578798871422802
3.3599999999999937	0.4636326696464839
3.3699999999999934	0.4694797214256439
3.3799999999999932	0.47542337876910234
3.389999999999993	0.48126561199000695
3.399999999999993	0.4873032528856229
3.4099999999999926	0.49323181049069226
3.4199999999999924	0.4992538904284785
3.429999999999992	0.5052631578947353
3.439999999999992	0.5113660965576948
3.4499999999999917	0.5174520069808011
3.4599999999999915	0.5235164835164817
3.4699999999999913	0.529672276350751
3.479999999999991	0.5358019183582403
3.489999999999991	0.5420224719101104
3.4999999999999907	0.5482118605703917
3.5099999999999905	0.5544915640674853
3.5199999999999902	0.5606060606060584
3.52999999999999	0.5668053629218656
3.53999999999999	0.5730912476722511
3.5499999999999896	0.5793297398640708
3.5599999999999894	0.585653610193485
3.569999999999989	0.5917834243647565
3.579999999999989	0.5981353095864187
3.5899999999999888	0.6042819340870793
3.5999999999999885	0.6106537530266316
3.6099999999999883	0.6168087697929328
3.619999999999988	0.6230392156862716
3.629999999999988	0.6293464858199724
3.6399999999999877	0.6355742991813416
3.6499999999999875	0.6417165668662643
3.6599999999999873	0.6479297365119167
3.669999999999987	0.6542150429076192
3.679999999999987	0.6604060913705552
3.6899999999999866	0.6664965552436813
3.6999999999999864	0.6726526423807047
3.709999999999986	0.6788754191385057
3.719999999999986	0.6849883329012151
3.7299999999999858	0.6909848879624768
3.7399999999999856	0.6970411102382785
3.7499999999999853	0.7031578947368383
3.759999999999985	0.7091485986250622
3.769999999999985	0.7151965993623766
3.7799999999999847	0.7213027229044274
3.7899999999999845	0.7272727272727232
3.7999999999999843	0.7330999192027967
3.809999999999984	0.7391774891774849
3.819999999999984	0.7451086956521696
3.8299999999999836	0.7508867667121375
3.8399999999999834	0.7567123287671189
3.849999999999983	0.7625859697386475
3.859999999999983	0.768508287292813
3.869999999999983	0.7742651136993852
3.8799999999999826	0.7800668151447614
3.8899999999999824	0.785694328024583
3.899999999999982	0.791584852734918
3.909999999999982	0.7972972972972924
3.9199999999999817	0.802824858757057
3.9299999999999815	0.8086192231358043
3.9399999999999813	0.8142247510668511
3.949999999999981	0.8196347031963418
3.959999999999981	0.8253150057273714
3.9699999999999807	0.8307957483481704
3.9799999999999804	0.836311239193078
3.9899999999999802	0.8418618097716047
3.99999999999998	0.8472020875616063
4.00999999999998	0.852821407795224
4.01999999999998	0.8582263710618377
4.02999999999998	0.8634103539046446
4.03999999999998	0.8688765033734173
4.049999999999979	0.8741176470588176
4.059999999999979	0.8793866116189852
4.069999999999979	0.884683619160254
4.079999999999979	0.8900088941594957
4.0899999999999785	0.8950965824665613
4.099999999999978	0.9004767580452855
4.109999999999978	0.9056152927120603
4.119999999999978	0.9107784431137658
4.129999999999978	0.9156915691569091
4.1399999999999775	0.9209022556390911
4.149999999999977	0.9209022556390911
4.159999999999977	0.9209022556390911
4.169999999999977	0.9209022556390911
4.179999999999977	0.9209022556390911
4.189999999999976	0.9209022556390911
4.199999999999976	0.9209022556390911
4.209999999999976	0.9209022556390911
4.219999999999976	0.9209022556390911
4.229999999999976	0.9209022556390911
4.239999999999975	0.9209022556390911
4.249999999999975	0.9209022556390911
4.259999999999975	0.9209022556390911
4.269999999999975	0.9209022556390911
4.2799999999999745	0.9209022556390911
4.289999999999974	0.9209022556390911
4.299999999999974	0.9209022556390911
4.309999999999974	0.9209022556390911
4.319999999999974	0.9209022556390911
4.329999999999973	0.9209022556390911
4.339999999999973	0.9209022556390911
4.349999999999973	0.9209022556390911
4.359999999999973	0.9209022556390911
4.369999999999973	0.9209022556390911
4.379999999999972	0.9209022556390911
4.389999999999972	0.9209022556390911
4.399999999999972	0.9209022556390911
4.409999999999972	0.9209022556390911
4.4199999999999715	0.9209022556390911
4.429999999999971	0.9209022556390911
4.439999999999971	0.9209022556390911
4.449999999999971	0.9209022556390911
4.459999999999971	0.9209022556390911
4.46999999999997	0.9209022556390911
4.47999999999997	0.9209022556390911
4.48999999999997	0.9209022556390911
4.49999999999997	0.9209022556390911
4.50999999999997	0.9209022556390911
4.519999999999969	0.9209022556390911
4.529999999999969	0.9209022556390911
4.539999999999969	0.9209022556390911
4.549999999999969	0.9209022556390911
4.5599999999999685	0.9209022556390911
4.569999999999968	0.9209022556390911
4.579999999999968	0.9209022556390911
4.589999999999968	0.9209022556390911
4.599999999999968	0.9209022556390911
4.6099999999999675	0.9209022556390911
4.619999999999967	0.9209022556390911
4.629999999999967	0.9209022556390911
4.639999999999967	0.9209022556390911
4.649999999999967	0.9209022556390911
4.659999999999966	0.9209022556390911
4.669999999999966	0.9209022556390911
4.679999999999966	0.9209022556390911
4.689999999999966	0.9209022556390911
4.6999999999999655	0.9209022556390911
4.709999999999965	0.9209022556390911
4.719999999999965	0.9209022556390911
4.729999999999965	0.9209022556390911
4.739999999999965	0.9209022556390911
4.7499999999999645	0.9209022556390911
4.759999999999964	0.9209022556390911
4.769999999999964	0.9209022556390911
4.779999999999964	0.9209022556390911
4.789999999999964	0.9209022556390911
4.799999999999963	0.9209022556390911
4.809999999999963	0.9209022556390911
4.819999999999963	0.9209022556390911
4.829999999999963	0.9209022556390911
4.8399999999999626	0.9209022556390911
4.849999999999962	0.9209022556390911
4.859999999999962	0.9209022556390911
4.869999999999962	0.9209022556390911
4.879999999999962	0.9209022556390911
4.8899999999999615	0.9209022556390911
4.899999999999961	0.9209022556390911
4.909999999999961	0.9209022556390911
4.919999999999961	0.9209022556390911
4.929999999999961	0.9209022556390911
4.93999999999996	0.9209022556390911
4.94999999999996	0.9209022556390911
4.95999999999996	0.9209022556390911
4.96999999999996	0.9209022556390911
4.97999999999996	0.9209022556390911
4.989999999999959	0.9209022556390911
4.999999999999959	0.9209022556390911
5.009999999999959	0.9209022556390911


==> figures/tikz/rawdata/shear_ele5_yeohdinfty=0.99_d0=1.0_c1=6.0_c2=1.0_c3=900_inele90_gp8/F21_P21.txt <==
0.019253452065912294	0.001233903293212749
0.038529136233529604	0.0024655761532864076
0.05781293860631018	0.0036926190260610364
0.07710721493385808	0.004913779529457709
0.09640969795063853	0.006127499272688098
0.11571832747754013	0.0073322518805110145
0.1350843318006844	0.00852964046765003
0.15470439022521948	0.009729186413265428
0.17451043887044715	0.010925266526380411
0.19443774894388788	0.012111726943140177
0.20884281135400729	0.01296076925242728
0.22936876709996645	0.014151490125851407
0.2440941769003404	0.014979429857957456
0.2567222563389593	0.01567842097413671
0.2700483907368333	0.016358707236466367
0.2814680298288186	0.016914937378292055
0.2917204567796472	0.017331680406799305
0.3034954248818943	0.017796088681549638
0.31603260187514526	0.018113424845795242
0.32897149561163586	0.01841215098653963
0.34005124033382306	0.01865099450799872
0.34667650305439424	0.018774044156701974
0.35337167863986874	0.018895086975884677
0.3630981258008439	0.019020536659945995
0.3698145992198446	0.019099212149788335
0.3798712862354189	0.01918870386890212
0.3886391489159272	0.019269452612634727
0.3950058366480318	0.01932578276184463
0.40759906784332467	0.019395609594709103
0.4154203163642034	0.019433810526694933
0.4268036815693932	0.019470903367588895
0.435416552557097	0.01947972842914878
0.4504925932525028	0.019441539733431344
0.4553304531941522	0.019408708063801683
0.4686541178953829	0.019311285138045357
0.4754356708219505	0.019249338721538854
0.4867265800802367	0.01913306113681283
0.49478182983722196	0.01904946082745579
0.5059933806273365	0.01891871312760157
0.5128246352048573	0.018833413606686944
0.5293241956321499	0.018615560927785907
0.5376342236399094	0.018489840545348562
0.5528862774445902	0.018207449664241055
0.5605454707562925	0.01806572262632846
0.5889250280288729	0.017574773020603757
0.5978297116631994	0.017407557222618386
0.6107957071706507	0.01716558589343123
0.6239682882262356	0.016872466585326578
0.6333768060590848	0.016696844220114034
0.6491729866541815	0.016378412918883225
0.6602908196700104	0.01615061072925531
0.673925248362526	0.0158639431254727
0.683384691990292	0.015656912687493595
0.6996420788079103	0.015265598590052996
0.7066764820230518	0.015112697540618319
0.7307611216217811	0.014572305636121703
0.7428151947408186	0.014301302172493794
0.7716978230870679	0.013633626623082658
0.7890862535479974	0.013215243955782998
0.8202305042326878	0.012581135011057933
0.8363453101905636	0.01227797837388295
0.8531566674433166	0.011996014999911545
0.8653006686980369	0.011791340989773238
0.8829851436066614	0.011504957641435273
0.8933612940638813	0.011332380168369589
0.9149634906754811	0.010977272638430348
0.9255289473305697	0.01079368422430083
0.947100631334459	0.010476095153876389
0.9560331936118207	0.010353720866095227
0.9866720689182025	0.009901013361790917
0.9956918607548224	0.009754752323402413
1.025344112722109	0.009262790350635037
1.0357506843442164	0.009068905114492034
1.0779471619205794	0.00839612308748727
1.0963014608111301	0.008122576783784464
1.1265682044994694	0.007650686923565987
1.1486749678798587	0.007322255999416226
1.1716838650860895	0.0070252414177008424
1.19099238596828	0.006774949401713022
1.21042346075801	0.006512197532942288
1.2302586045150306	0.006238022867439736
1.2468427232408603	0.006052563622191545
1.2632108955902142	0.005867313329291636
1.2748379706515587	0.005732575350249657
1.294309971119081	0.005507375226904489
1.3108307210723158	0.005314379673745342
1.3223064951013048	0.00517303273370532
1.349948207268044	0.004930703491405731
1.3591269505205146	0.004852473759727799
1.3726032068101128	0.004748782386716581
1.3881281896782485	0.004619995322032349
1.406705185567854	0.0044651510558647
1.4197135247442256	0.0043515432553425226
1.4464929764261178	0.004131595757071746
1.461452654943104	0.003990296639112497
1.4801518807812453	0.003822394489897534
1.5063473984529392	0.003636144606578755
1.5211972848943731	0.0035316147343174334
1.539745470588734	0.0034103437681797704
1.555017856897861	0.0033034617014305943
1.570613893488114	0.0031991984810787193
1.5863865974711515	0.0030938396445126036
1.602023874021652	0.002985454188843107
1.617657953810721	0.0028752876129086026
1.6283822746846217	0.002792409332224231
1.6394035054568437	0.0027126526539605848
1.6553227771599401	0.0026026607678959037
1.664160721400008	0.002527553855880875
1.6753302004437873	0.002452547521556002
1.69102370825444	0.002346060163224921
1.695512912125522	0.0023116213557300984
1.7031046108022971	0.002265157610916454
1.7187370321597606	0.002178390088675532
1.7209116159477003	0.002145325681947584
1.726187570018505	0.002111031336570449
1.7420766895543385	0.0020238088157940193


==> figures/tikz/rawdata/shear_ele5_yeohdinfty=0.99_d0=1.0_c1=6.0_c2=1.0_c3=900_inele90_gp8/F21___21.txt <==
0.019253452065912294	0.0012378717047267346
0.038529136233529604	0.0024781815483715746
0.05781293860631018	0.0037207633079157925
0.07710721493385808	0.004966546796781956
0.09640969795063853	0.006216126518823995
0.11571832747754013	0.007470081392939174
0.1350843318006844	0.008732168600659134
0.15470439022521948	0.010014613588124815
0.17451043887044715	0.011313802761600003
0.19443774894388788	0.012625909976633945
0.20884281135400729	0.013579057123373074
0.22936876709996645	0.014940611057020093
0.2440941769003404	0.015911998499925313
0.2567222563389593	0.01674784386603223
0.2700483907368333	0.0175806374650401
0.2814680298288186	0.018282216374747653
0.2917204567796472	0.018828501537651365
0.3034954248818943	0.019443540419164396
0.31603260187514526	0.019905207984574666
0.32897149561163586	0.020354361440347166
0.34005124033382306	0.02072962886578594
0.34667650305439424	0.02094036036399327
0.35337167863986874	0.021152083067361313
0.3630981258008439	0.02140511691339122
0.3698145992198446	0.02157770778689505
0.3798712862354189	0.021804381768030883
0.3886391489159272	0.022010128187258497
0.3950058366480318	0.02216082188838602
0.40759906784332467	0.022421172146248856
0.4154203163642034	0.022568748048104235
0.4268036815693932	0.022777244852728768
0.435416552557097	0.02289146755214531
0.4504925932525028	0.023045061644780797
0.4553304531941522	0.023066407019535072
0.4686541178953829	0.023139763840868195
0.4754356708219505	0.023169146416740602
0.4867265800802367	0.023212355551220313
0.49478182983722196	0.023245527564139813
0.5059933806273365	0.02328431173943791
0.5128246352048573	0.023306275181697075
0.5293241956321499	0.023331442650159673
0.5376342236399094	0.02333861701183025
0.5528862774445902	0.023280792353947522
0.5605454707562925	0.023256446645798838
0.5889250280288729	0.02315453869549787
0.5978297116631994	0.023118909409604062
0.6107957071706507	0.023045959244871666
0.6239682882262356	0.022908874528994698
0.6333768060590848	0.022827611004459465
0.6491729866541815	0.02268409881885776
0.6602908196700104	0.022583670720979214
0.673925248362526	0.022460548495232796
0.683384691990292	0.02236966317036574
0.6996420788079103	0.022187855708121297
0.7066764820230518	0.02211376096134799
0.7307611216217811	0.021845824904431318
0.7428151947408186	0.021717027207716295
0.7716978230870679	0.021393775209816612
0.7890862535479974	0.021195507937686556
0.8202305042326878	0.02089186763177503
0.8363453101905636	0.020741665916267204
0.8531566674433166	0.02058801496330425
0.8653006686980369	0.02047131627483761
0.8829851436066614	0.020318654914823292
0.8933612940638813	0.02021562327448609
0.9149634906754811	0.020012686047269714
0.9255289473305697	0.019905804174306017
0.947100631334459	0.01971173156057739
0.9560331936118207	0.019634197536645567
0.9866720689182025	0.019337117661976926
0.9956918607548224	0.019237842378438563
1.025344112722109	0.01890431747462359
1.0357506843442164	0.018768140221635986
1.0779471619205794	0.01830126990848664
1.0963014608111301	0.01812232797430045
1.1265682044994694	0.01780984781220095
1.1486749678798587	0.017585426582765844
1.1716838650860895	0.017375695457958674
1.19099238596828	0.0172012247823552
1.21042346075801	0.017017542896869426
1.2302586045150306	0.016823892475384464
1.2468427232408603	0.016680799934049126
1.2632108955902142	0.016535315307156642
1.2748379706515587	0.01643116965583651
1.294309971119081	0.016251286074205888
1.3108307210723158	0.01610013012824922
1.3223064951013048	0.015987281402149143
1.349948207268044	0.015759463354052903
1.3591269505205146	0.01566778410888943
1.3726032068101128	0.015553563908158569
1.3881281896782485	0.015411057156563695
1.406705185567854	0.015242435209863335
1.4197135247442256	0.015119036196721905
1.4464929764261178	0.014893622643400968
1.461452654943104	0.014743945781869817
1.4801518807812453	0.014573875276032702
1.5063473984529392	0.014357421119225583
1.5211972848943731	0.014223566707347724
1.539745470588734	0.014077131375918287
1.555017856897861	0.01394671833099185
1.570613893488114	0.013822640245513858
1.5863865974711515	0.013700549060642832
1.602023874021652	0.013576984230438094
1.617657953810721	0.013451746287076663
1.6283822746846217	0.013354339643090907
1.6394035054568437	0.013263518485563168
1.6553227771599401	0.013143531481904315
1.664160721400008	0.013055486812712791
1.6753302004437873	0.012966910819484177
1.69102370825444	0.012843371325836414
1.695512912125522	0.012780761196459227
1.7031046108022971	0.01271818333212797
1.7187370321597606	0.012607286611050851
1.7209116159477003	0.012554332764414628
1.726187570018505	0.012509082614935014
1.7420766895543385	0.012402568490217484


==> figures/tikz/rawdata/stress-softening-yeoh_1.0_0.2_2.0_pull=0.75_5_cycles_d_F.txt <==
1.0015	0.0
1.003	0.0
1.0045	0.0
1.006	0.0
1.0075	0.0
1.009	0.0
1.0105	0.0
1.012	0.0
1.0135	0.0
1.015	0.0
1.0165	0.0
1.018	0.0
1.0195	0.0
1.021	0.0
1.0225	0.0
1.024	0.0
1.0255	0.0
1.027	0.0
1.0285	0.0
1.03	0.0
1.0315	0.0
1.033	0.0
1.0345	0.0
1.036	0.0
1.0375	0.0
1.039	0.0
1.0405	0.0
1.042	0.0
1.0435	0.0
1.045	0.0
1.0465	0.0
1.048	0.0
1.0495	0.0
1.051	0.0
1.0525	0.0
1.054	0.0
1.0555	0.0
1.057	0.0
1.0585	0.0
1.06	0.0
1.0615	0.0
1.063	0.0
1.0645	0.0
1.066	0.0
1.0675000000000001	0.0
1.069	0.0
1.0705	0.0
1.072	0.0
1.0735000000000001	0.0
1.075	0.0
1.0765	0.0
1.078	0.0
1.0795000000000001	0.0
1.081	0.0
1.0825	0.0
1.084	0.0
1.0855000000000001	0.0
1.087	0.0
1.0885	0.0
1.09	0.0
1.0915000000000001	0.0
1.093	0.0
1.0945	0.0
1.096	0.0
1.0975000000000001	0.0
1.099	0.0
1.1005	0.0
1.102	0.0
1.1035000000000001	0.0
1.105	0.0
1.1065	0.0
1.108	0.0
1.1095000000000002	0.0
1.111	0.0
1.1125	0.0
1.114	0.0
1.1155000000000002	0.0
1.117	0.0
1.1185	0.0
1.12	0.0
1.1215000000000002	0.0
1.123	0.0
1.1245	0.0
1.1260000000000001	0.0
1.1275000000000002	0.0
1.129	0.0
1.1305	0.0
1.1320000000000001	0.0
1.1335000000000002	0.0
1.135	0.0
1.1365	0.0
1.1380000000000001	0.0
1.1395000000000002	0.0
1.141	0.0
1.1425	0.0
1.1440000000000001	0.0
1.1455000000000002	0.0
1.147	0.0
1.1485	0.0
1.15	0.0
1.1484999999999999	0.0
1.1469999999999998	0.0
1.1455	0.0
1.144	0.0
1.1424999999999998	0.0
1.141	0.0
1.1395	0.0
1.138	0.0
1.1364999999999998	0.0
1.1349999999999998	0.0
1.1335	0.0
1.132	0.0
1.1304999999999998	0.0
1.129	0.0
1.1275	0.0
1.126	0.0
1.1244999999999998	0.0
1.1229999999999998	0.0
1.1215	0.0
1.1199999999999999	0.0
1.1184999999999998	0.0
1.117	0.0
1.1155	0.0
1.1139999999999999	0.0
1.1124999999999998	0.0
1.111	0.0
1.1095	0.0
1.1079999999999999	0.0
1.1064999999999998	0.0
1.105	0.0
1.1035	0.0
1.1019999999999999	0.0
1.1004999999999998	0.0
1.099	0.0
1.0975	0.0
1.0959999999999999	0.0
1.0944999999999998	0.0
1.093	0.0
1.0915	0.0
1.0899999999999999	0.0
1.0884999999999998	0.0
1.087	0.0
1.0855	0.0
1.0839999999999999	0.0
1.0824999999999998	0.0
1.081	0.0
1.0795	0.0
1.0779999999999998	0.0
1.0764999999999998	0.0
1.075	0.0
1.0735	0.0
1.0719999999999998	0.0
1.0704999999999998	0.0
1.069	0.0
1.0675	0.0
1.0659999999999998	0.0
1.0644999999999998	0.0
1.063	0.0
1.0614999999999999	0.0
1.0599999999999998	0.0
1.0584999999999998	0.0
1.057	0.0
1.0554999999999999	0.0
1.0539999999999998	0.0
1.0524999999999998	0.0
1.051	0.0
1.0494999999999999	0.0
1.0479999999999998	0.0
1.0464999999999998	0.0
1.045	0.0
1.0434999999999999	0.0
1.0419999999999998	0.0
1.0404999999999998	0.0
1.039	0.0
1.0374999999999999	0.0
1.0359999999999998	0.0
1.0344999999999998	0.0
1.033	0.0
1.0314999999999999	0.0
1.0299999999999998	0.0
1.0284999999999997	0.0
1.027	0.0
1.0254999999999999	0.0
1.0239999999999998	0.0
1.0224999999999997	0.0
1.021	0.0
1.0194999999999999	0.0
1.0179999999999998	0.0
1.0164999999999997	0.0
1.015	0.0
1.0134999999999998	0.0
1.0119999999999998	0.0
1.0104999999999997	0.0
1.009	0.0
1.0074999999999998	0.0
1.0059999999999998	0.0
1.0044999999999997	0.0
1.003	0.0
1.0014999999999998	0.0
1.0000000000000004	0.0
1.0030000000000003	0.0
1.0060000000000004	0.0
1.0090000000000003	0.0
1.0120000000000005	0.0
1.0150000000000003	0.0
1.0180000000000005	0.0
1.0210000000000004	0.0
1.0240000000000005	0.0
1.0270000000000004	0.0
1.0300000000000005	0.0
1.0330000000000004	0.0
1.0360000000000005	0.0
1.0390000000000004	0.0
1.0420000000000005	0.0
1.0450000000000004	0.0
1.0480000000000005	0.0
1.0510000000000004	0.0
1.0540000000000005	0.0
1.0570000000000004	0.0
1.0600000000000005	0.0
1.0630000000000004	0.0
1.0660000000000005	0.0
1.0690000000000004	0.0
1.0720000000000005	0.0
1.0750000000000004	0.0
1.0780000000000005	0.0
1.0810000000000004	0.0
1.0840000000000005	0.0
1.0870000000000004	0.0
1.0900000000000005	0.0
1.0930000000000004	0.0
1.0960000000000005	0.0
1.0990000000000004	0.0
1.1020000000000005	0.0
1.1050000000000004	0.0
1.1080000000000005	0.0
1.1110000000000004	0.0
1.1140000000000005	0.0
1.1170000000000004	0.0
1.1200000000000006	0.0
1.1230000000000004	0.0
1.1260000000000006	0.0
1.1290000000000004	0.0
1.1320000000000006	0.0
1.1350000000000005	0.0
1.1380000000000006	0.0
1.1410000000000005	0.0
1.1440000000000006	0.0
1.1470000000000005	0.0
1.1500000000000004	0.0
1.1530000000000005	0.0
1.1560000000000006	0.0
1.1590000000000005	0.0
1.1620000000000004	0.0
1.1650000000000005	0.0
1.1680000000000006	0.0
1.1710000000000005	0.0
1.1740000000000004	0.0
1.1770000000000005	0.0
1.1800000000000006	0.0
1.1830000000000005	0.0
1.1860000000000004	0.0
1.1890000000000005	0.0
1.1920000000000006	0.0
1.1950000000000005	0.0
1.1980000000000004	0.0
1.2010000000000005	0.0
1.2040000000000006	0.0
1.2070000000000005	0.0
1.2100000000000004	0.0
1.2130000000000005	0.0
1.2160000000000006	0.0
1.2190000000000005	0.0
1.2220000000000004	0.0
1.2250000000000005	0.0
1.2280000000000006	0.0
1.2310000000000005	0.0
1.2340000000000004	0.0
1.2370000000000005	0.0
1.2400000000000007	0.0
1.2430000000000005	0.0
1.2460000000000004	0.0
1.2490000000000006	0.0
1.2520000000000007	0.0
1.2550000000000006	0.0
1.2580000000000005	0.0
1.2610000000000006	0.0
1.2640000000000007	0.0
1.2670000000000006	0.0
1.2700000000000005	0.0
1.2730000000000006	0.0
1.2760000000000007	0.0
1.2790000000000006	0.0
1.2820000000000005	0.0
1.2850000000000006	0.0
1.2880000000000007	0.0
1.2910000000000006	0.0
1.2940000000000005	0.0
1.2970000000000006	0.0
1.2999999999999994	0.0
1.2969999999999995	0.0
1.2939999999999994	0.0
1.2909999999999995	0.0
1.2879999999999994	0.0
1.2849999999999995	0.0
1.2819999999999994	0.0
1.2789999999999995	0.0
1.2759999999999994	0.0
1.2729999999999995	0.0
1.2699999999999994	0.0
1.2669999999999995	0.0
1.2639999999999993	0.0
1.2609999999999995	0.0
1.2579999999999993	0.0
1.2549999999999994	0.0
1.2519999999999993	0.0
1.2489999999999994	0.0
1.2459999999999993	0.0
1.2429999999999994	0.0
1.2399999999999993	0.0
1.2369999999999994	0.0
1.2339999999999993	0.0
1.2309999999999994	0.0
1.2279999999999993	0.0
1.2249999999999994	0.0
1.2219999999999993	0.0
1.2189999999999994	0.0
1.2159999999999993	0.0
1.2129999999999994	0.0
1.2099999999999993	0.0
1.2069999999999994	0.0
1.2039999999999993	0.0
1.2009999999999994	0.0
1.1979999999999993	0.0
1.1949999999999994	0.0
1.1919999999999993	0.0
1.1889999999999994	0.0
1.1859999999999993	0.0
1.1829999999999994	0.0
1.1799999999999993	0.0
1.1769999999999994	0.0
1.1739999999999993	0.0
1.1709999999999994	0.0
1.1679999999999993	0.0
1.1649999999999994	0.0
1.1619999999999993	0.0
1.1589999999999994	0.0
1.1559999999999993	0.0
1.1529999999999994	0.0
1.1499999999999992	0.0
1.1469999999999994	0.0
1.1439999999999992	0.0
1.1409999999999993	0.0
1.1379999999999992	0.0
1.1349999999999993	0.0
1.1319999999999992	0.0
1.1289999999999993	0.0
1.1259999999999992	0.0
1.1229999999999993	0.0
1.1199999999999992	0.0
1.1169999999999993	0.0
1.1139999999999992	0.0
1.1109999999999993	0.0
1.1079999999999992	0.0
1.1049999999999993	0.0
1.1019999999999992	0.0
1.0989999999999993	0.0
1.0959999999999992	0.0
1.0929999999999993	0.0
1.0899999999999992	0.0
1.0869999999999993	0.0
1.0839999999999992	0.0
1.0809999999999993	0.0
1.0779999999999992	0.0
1.0749999999999993	0.0
1.0719999999999992	0.0
1.0689999999999993	0.0
1.0659999999999992	0.0
1.0629999999999993	0.0
1.0599999999999992	0.0
1.0569999999999993	0.0
1.0539999999999992	0.0
1.0509999999999993	0.0
1.0479999999999992	0.0
1.0449999999999993	0.0
1.0419999999999991	0.0
1.0389999999999993	0.0
1.0359999999999991	0.0
1.0329999999999993	0.0
1.0299999999999991	0.0
1.0269999999999992	0.0
1.0239999999999991	0.0
1.0209999999999992	0.0
1.0179999999999991	0.0
1.0149999999999992	0.0
1.0119999999999991	0.0
1.0089999999999992	0.0
1.0059999999999991	0.0
1.0029999999999992	0.0
1.0000000000000013	0.0
1.0045000000000013	0.0
1.0090000000000012	0.0
1.0135000000000012	0.0
1.0180000000000013	0.0
1.0225000000000013	0.0
1.0270000000000012	0.0
1.0315000000000012	0.0
1.0360000000000014	0.0
1.0405000000000013	0.0
1.0450000000000013	0.0
1.0495000000000012	0.0
1.0540000000000014	0.0
1.0585000000000013	0.0
1.0630000000000013	0.0
1.0675000000000012	0.0
1.0720000000000014	0.0
1.0765000000000013	0.0
1.0810000000000013	0.0
1.0855000000000012	0.0
1.0900000000000014	0.0
1.0945000000000014	0.0
1.0990000000000013	0.0
1.1035000000000013	0.0
1.1080000000000014	0.0
1.1125000000000014	0.0
1.1170000000000013	0.0
1.1215000000000013	0.0
1.1260000000000014	0.0
1.1305000000000014	0.0
1.1350000000000013	0.0
1.1395000000000013	0.0
1.1440000000000015	0.0
1.1485000000000014	0.0
1.1530000000000014	0.0
1.1575000000000013	0.0
1.1620000000000015	0.0
1.1665000000000014	0.0
1.1710000000000014	0.0
1.1755000000000013	0.0
1.1800000000000015	0.0
1.1845000000000014	0.0
1.1890000000000014	0.0
1.1935000000000013	0.0
1.1980000000000015	0.0
1.2025000000000015	0.0
1.2070000000000014	0.0
1.2115000000000014	0.0
1.2160000000000015	0.0
1.2205000000000015	0.0
1.2250000000000014	0.0
1.2295000000000014	0.0
1.2340000000000015	0.0
1.2385000000000015	0.0
1.2430000000000014	0.0
1.2475000000000014	0.0
1.2520000000000016	0.0
1.2565000000000015	0.0
1.2610000000000015	0.0
1.2655000000000016	0.0
1.2700000000000014	0.0
1.2745000000000015	0.0
1.2790000000000015	0.0
1.2835000000000014	0.0
1.2880000000000016	0.0
1.2925000000000015	0.0
1.2970000000000015	0.0
1.3015000000000017	0.0
1.3060000000000014	0.0
1.3105000000000016	0.0
1.3150000000000015	0.0
1.3195000000000014	0.0
1.3240000000000016	0.0
1.3285000000000016	0.0
1.3330000000000015	0.0
1.3375000000000017	0.0
1.3420000000000014	0.0
1.3465000000000016	0.0
1.3510000000000015	0.0
1.3555000000000015	0.0
1.3600000000000017	0.0
1.3645000000000016	0.4008794430194205
1.3690000000000015	0.3995617238860477
1.3735000000000017	0.3982526392428098
1.3780000000000014	0.3969521044992738
1.3825000000000016	0.39566003616636475
1.3870000000000016	0.3936553713049742
1.3915000000000015	0.39238232123607564
1.3960000000000017	0.39111747851002804
1.4005000000000016	0.38986076401285197
1.4050000000000016	0.3886120996441276
1.4095000000000018	0.3873714083008153
1.4140000000000015	0.3861386138613856
1.4185000000000016	0.3849136411702497
1.4230000000000016	0.38299367533380135
1.4275000000000015	0.38178633975481563
1.4320000000000017	0.38058659217877044
1.4365000000000017	0.3793943612948133
1.4410000000000016	0.377515614156835
1.4455000000000018	0.37634036665513604
1.4499999999999984	0.37517241379310373
1.4454999999999985	0.37517241379310373
1.4409999999999985	0.37517241379310373
1.4364999999999983	0.37517241379310373
1.4319999999999984	0.37517241379310373
1.4274999999999984	0.37517241379310373
1.4229999999999983	0.37517241379310373
1.4184999999999983	0.37517241379310373
1.4139999999999984	0.37517241379310373
1.4094999999999984	0.37517241379310373
1.4049999999999985	0.37517241379310373
1.4004999999999983	0.37517241379310373
1.3959999999999984	0.37517241379310373
1.3914999999999984	0.37517241379310373
1.3869999999999982	0.37517241379310373
1.3824999999999983	0.37517241379310373
1.3779999999999983	0.37517241379310373
1.3734999999999984	0.37517241379310373
1.3689999999999984	0.37517241379310373
1.3644999999999983	0.37517241379310373
1.3599999999999983	0.37517241379310373
1.3554999999999984	0.37517241379310373
1.3509999999999982	0.37517241379310373
1.3464999999999983	0.37517241379310373
1.3419999999999983	0.37517241379310373
1.3374999999999984	0.37517241379310373
1.3329999999999984	0.37517241379310373
1.3284999999999982	0.37517241379310373
1.3239999999999983	0.37517241379310373
1.3194999999999983	0.37517241379310373
1.3149999999999982	0.37517241379310373
1.3104999999999982	0.37517241379310373
1.3059999999999983	0.37517241379310373
1.3014999999999983	0.37517241379310373
1.2969999999999984	0.37517241379310373
1.2924999999999982	0.37517241379310373
1.2879999999999983	0.37517241379310373
1.2834999999999983	0.37517241379310373
1.2789999999999981	0.37517241379310373
1.2744999999999982	0.37517241379310373
1.2699999999999982	0.37517241379310373
1.2654999999999983	0.37517241379310373
1.2609999999999983	0.37517241379310373
1.2564999999999982	0.37517241379310373
1.2519999999999982	0.37517241379310373
1.2474999999999983	0.37517241379310373
1.242999999999998	0.37517241379310373
1.2384999999999982	0.37517241379310373
1.2339999999999982	0.37517241379310373
1.2294999999999983	0.37517241379310373
1.2249999999999983	0.37517241379310373
1.2204999999999981	0.37517241379310373
1.2159999999999982	0.37517241379310373
1.2114999999999982	0.37517241379310373
1.206999999999998	0.37517241379310373
1.2024999999999981	0.37517241379310373
1.1979999999999982	0.37517241379310373
1.1934999999999982	0.37517241379310373
1.1889999999999983	0.37517241379310373
1.184499999999998	0.37517241379310373
1.1799999999999982	0.37517241379310373
1.1754999999999982	0.37517241379310373
1.170999999999998	0.37517241379310373
1.166499999999998	0.37517241379310373
1.1619999999999981	0.37517241379310373
1.1574999999999982	0.37517241379310373
1.1529999999999982	0.37517241379310373
1.148499999999998	0.37517241379310373
1.1439999999999981	0.37517241379310373
1.1394999999999982	0.37517241379310373
1.134999999999998	0.37517241379310373
1.130499999999998	0.37517241379310373
1.1259999999999981	0.37517241379310373
1.1214999999999982	0.37517241379310373
1.1169999999999982	0.37517241379310373
1.112499999999998	0.37517241379310373
1.107999999999998	0.37517241379310373
1.1034999999999981	0.37517241379310373
1.098999999999998	0.37517241379310373
1.094499999999998	0.37517241379310373
1.089999999999998	0.37517241379310373
1.0854999999999981	0.37517241379310373
1.0809999999999982	0.37517241379310373
1.076499999999998	0.37517241379310373
1.071999999999998	0.37517241379310373
1.0674999999999981	0.37517241379310373
1.062999999999998	0.37517241379310373
1.058499999999998	0.37517241379310373
1.053999999999998	0.37517241379310373
1.049499999999998	0.37517241379310373
1.0449999999999982	0.37517241379310373
1.040499999999998	0.37517241379310373
1.035999999999998	0.37517241379310373
1.031499999999998	0.37517241379310373
1.026999999999998	0.37517241379310373
1.022499999999998	0.37517241379310373
1.017999999999998	0.37517241379310373
1.013499999999998	0.37517241379310373
1.0089999999999981	0.37517241379310373
1.004499999999998	0.37517241379310373
1.0000000000000027	0.37517241379310373
1.0060000000000027	0.37517241379310373
1.0120000000000027	0.37517241379310373
1.0180000000000027	0.37517241379310373
1.0240000000000027	0.37517241379310373
1.0300000000000027	0.37517241379310373
1.0360000000000027	0.37517241379310373
1.0420000000000027	0.37517241379310373
1.0480000000000027	0.37517241379310373
1.0540000000000027	0.37517241379310373
1.0600000000000027	0.37517241379310373
1.0660000000000027	0.37517241379310373
1.0720000000000027	0.37517241379310373
1.0780000000000027	0.37517241379310373
1.0840000000000027	0.37517241379310373
1.0900000000000027	0.37517241379310373
1.0960000000000027	0.37517241379310373
1.1020000000000028	0.37517241379310373
1.1080000000000028	0.37517241379310373
1.1140000000000028	0.37517241379310373
1.1200000000000028	0.37517241379310373
1.1260000000000028	0.37517241379310373
1.1320000000000028	0.37517241379310373
1.1380000000000028	0.37517241379310373
1.1440000000000028	0.37517241379310373
1.1500000000000028	0.37517241379310373
1.1560000000000028	0.37517241379310373
1.1620000000000028	0.37517241379310373
1.1680000000000028	0.37517241379310373
1.1740000000000028	0.37517241379310373
1.1800000000000028	0.37517241379310373
1.1860000000000028	0.37517241379310373
1.1920000000000028	0.37517241379310373
1.1980000000000028	0.37517241379310373
1.2040000000000028	0.37517241379310373
1.2100000000000029	0.37517241379310373
1.2160000000000029	0.37517241379310373
1.2220000000000029	0.37517241379310373
1.2280000000000029	0.37517241379310373
1.2340000000000029	0.37517241379310373
1.2400000000000029	0.37517241379310373
1.2460000000000029	0.37517241379310373
1.2520000000000029	0.37517241379310373
1.258000000000003	0.37517241379310373
1.264000000000003	0.37517241379310373
1.270000000000003	0.37517241379310373
1.276000000000003	0.37517241379310373
1.282000000000003	0.37517241379310373
1.288000000000003	0.37517241379310373
1.294000000000003	0.37517241379310373
1.300000000000003	0.37517241379310373
1.306000000000003	0.37517241379310373
1.312000000000003	0.37517241379310373
1.318000000000003	0.37517241379310373
1.324000000000003	0.37517241379310373
1.330000000000003	0.37517241379310373
1.336000000000003	0.37517241379310373
1.342000000000003	0.37517241379310373
1.348000000000003	0.37517241379310373
1.354000000000003	0.37517241379310373
1.360000000000003	0.37517241379310373
1.366000000000003	0.37517241379310373
1.372000000000003	0.37517241379310373
1.378000000000003	0.37517241379310373
1.384000000000003	0.37517241379310373
1.390000000000003	0.37517241379310373
1.396000000000003	0.37517241379310373
1.402000000000003	0.37517241379310373
1.408000000000003	0.37517241379310373
1.414000000000003	0.37517241379310373
1.420000000000003	0.37517241379310373
1.426000000000003	0.37517241379310373
1.432000000000003	0.37517241379310373
1.438000000000003	0.37517241379310373
1.444000000000003	0.37517241379310373
1.450000000000003	0.3744827586206888
1.456000000000003	0.3729395604395596
1.462000000000003	0.3714090287277693
1.468000000000003	0.3692098092643043
1.474000000000003	0.367706919945725
1.480000000000003	0.36554054054053975
1.486000000000003	0.3640646029609682
1.492000000000003	0.36193029490616535
1.498000000000003	0.35981308411214874
1.5040000000000031	0.35837765957446727
1.5100000000000031	0.356291390728476
1.5160000000000031	0.3542216358839042
1.5220000000000031	0.35216819973718705
1.5280000000000031	0.35013089005235526
1.5340000000000031	0.3487614080834412
1.5400000000000031	0.3467532467532459
1.5460000000000031	0.3447606727037509
1.5520000000000032	0.34278350515463835
1.5580000000000032	0.3401797175866487
1.5640000000000032	0.3382352941176463
1.5700000000000032	0.33630573248407564
1.5760000000000032	0.3343908629441617
1.5820000000000032	0.3324905183312255
1.5880000000000032	0.32997481108312265
1.5940000000000032	0.32810539523211973
1.5999999999999972	0.32625000000000043
1.5939999999999972	0.32625000000000043
1.5879999999999972	0.32625000000000043
1.5819999999999972	0.32625000000000043
1.5759999999999972	0.32625000000000043
1.5699999999999972	0.32625000000000043
1.5639999999999972	0.32625000000000043
1.5579999999999972	0.32625000000000043
1.5519999999999972	0.32625000000000043
1.5459999999999972	0.32625000000000043
1.5399999999999971	0.32625000000000043
1.5339999999999971	0.32625000000000043
1.5279999999999971	0.32625000000000043
1.5219999999999971	0.32625000000000043
1.5159999999999971	0.32625000000000043
1.5099999999999971	0.32625000000000043
1.5039999999999971	0.32625000000000043
1.4979999999999971	0.32625000000000043
1.491999999999997	0.32625000000000043
1.485999999999997	0.32625000000000043
1.479999999999997	0.32625000000000043
1.473999999999997	0.32625000000000043
1.467999999999997	0.32625000000000043
1.461999999999997	0.32625000000000043
1.455999999999997	0.32625000000000043
1.449999999999997	0.32625000000000043
1.443999999999997	0.32625000000000043
1.437999999999997	0.32625000000000043
1.431999999999997	0.32625000000000043
1.425999999999997	0.32625000000000043
1.419999999999997	0.32625000000000043
1.413999999999997	0.32625000000000043
1.407999999999997	0.32625000000000043
1.401999999999997	0.32625000000000043
1.395999999999997	0.32625000000000043
1.389999999999997	0.32625000000000043
1.383999999999997	0.32625000000000043
1.377999999999997	0.32625000000000043
1.371999999999997	0.32625000000000043
1.365999999999997	0.32625000000000043
1.359999999999997	0.32625000000000043
1.353999999999997	0.32625000000000043
1.347999999999997	0.32625000000000043
1.341999999999997	0.32625000000000043
1.335999999999997	0.32625000000000043
1.329999999999997	0.32625000000000043
1.323999999999997	0.32625000000000043
1.317999999999997	0.32625000000000043
1.311999999999997	0.32625000000000043
1.305999999999997	0.32625000000000043
1.299999999999997	0.32625000000000043
1.293999999999997	0.32625000000000043
1.287999999999997	0.32625000000000043
1.281999999999997	0.32625000000000043
1.275999999999997	0.32625000000000043
1.269999999999997	0.32625000000000043
1.263999999999997	0.32625000000000043
1.257999999999997	0.32625000000000043
1.251999999999997	0.32625000000000043
1.2459999999999969	0.32625000000000043
1.2399999999999969	0.32625000000000043
1.2339999999999969	0.32625000000000043
1.2279999999999969	0.32625000000000043
1.2219999999999969	0.32625000000000043
1.2159999999999969	0.32625000000000043
1.2099999999999969	0.32625000000000043
1.2039999999999969	0.32625000000000043
1.1979999999999968	0.32625000000000043
1.1919999999999968	0.32625000000000043
1.1859999999999968	0.32625000000000043
1.1799999999999968	0.32625000000000043
1.1739999999999968	0.32625000000000043
1.1679999999999968	0.32625000000000043
1.1619999999999968	0.32625000000000043
1.1559999999999968	0.32625000000000043
1.1499999999999968	0.32625000000000043
1.1439999999999968	0.32625000000000043
1.1379999999999968	0.32625000000000043
1.1319999999999968	0.32625000000000043
1.1259999999999968	0.32625000000000043
1.1199999999999968	0.32625000000000043
1.1139999999999968	0.32625000000000043
1.1079999999999968	0.32625000000000043
1.1019999999999968	0.32625000000000043
1.0959999999999968	0.32625000000000043
1.0899999999999967	0.32625000000000043
1.0839999999999967	0.32625000000000043
1.0779999999999967	0.32625000000000043
1.0719999999999967	0.32625000000000043
1.0659999999999967	0.32625000000000043
1.0599999999999967	0.32625000000000043
1.0539999999999967	0.32625000000000043
1.0479999999999967	0.32625000000000043
1.0419999999999967	0.32625000000000043
1.0359999999999967	0.32625000000000043
1.0299999999999967	0.32625000000000043
1.0239999999999967	0.32625000000000043
1.0179999999999967	0.32625000000000043
1.0119999999999967	0.32625000000000043
1.0059999999999967	0.32625000000000043
1.0000000000000042	0.32625000000000043
1.0075000000000043	0.32625000000000043
1.0150000000000041	0.32625000000000043
1.0225000000000042	0.32625000000000043
1.0300000000000042	0.32625000000000043
1.037500000000004	0.32625000000000043
1.0450000000000041	0.32625000000000043
1.0525000000000042	0.32625000000000043
1.0600000000000043	0.32625000000000043
1.0675000000000043	0.32625000000000043
1.0750000000000042	0.32625000000000043
1.0825000000000042	0.32625000000000043
1.0900000000000043	0.32625000000000043
1.0975000000000041	0.32625000000000043
1.1050000000000042	0.32625000000000043
1.1125000000000043	0.32625000000000043
1.1200000000000043	0.32625000000000043
1.1275000000000044	0.32625000000000043
1.1350000000000042	0.32625000000000043
1.1425000000000043	0.32625000000000043
1.1500000000000044	0.32625000000000043
1.1575000000000042	0.32625000000000043
1.1650000000000043	0.32625000000000043
1.1725000000000043	0.32625000000000043
1.1800000000000044	0.32625000000000043
1.1875000000000044	0.32625000000000043
1.1950000000000043	0.32625000000000043
1.2025000000000043	0.32625000000000043
1.2100000000000044	0.32625000000000043
1.2175000000000042	0.32625000000000043
1.2250000000000043	0.32625000000000043
1.2325000000000044	0.32625000000000043
1.2400000000000044	0.32625000000000043
1.2475000000000045	0.32625000000000043
1.2550000000000043	0.32625000000000043
1.2625000000000044	0.32625000000000043
1.2700000000000045	0.32625000000000043
1.2775000000000043	0.32625000000000043
1.2850000000000044	0.32625000000000043
1.2925000000000044	0.32625000000000043
1.3000000000000045	0.32625000000000043
1.3075000000000045	0.32625000000000043
1.3150000000000044	0.32625000000000043
1.3225000000000044	0.32625000000000043
1.3300000000000045	0.32625000000000043
1.3375000000000044	0.32625000000000043
1.3450000000000044	0.32625000000000043
1.3525000000000045	0.32625000000000043
1.3600000000000045	0.32625000000000043
1.3675000000000046	0.32625000000000043
1.3750000000000044	0.32625000000000043
1.3825000000000045	0.32625000000000043
1.3900000000000046	0.32625000000000043
1.3975000000000044	0.32625000000000043
1.4050000000000045	0.32625000000000043
1.4125000000000045	0.32625000000000043
1.4200000000000046	0.32625000000000043
1.4275000000000047	0.32625000000000043
1.4350000000000045	0.32625000000000043
1.4425000000000046	0.32625000000000043
1.4500000000000046	0.32625000000000043
1.4575000000000045	0.32625000000000043
1.4650000000000045	0.32625000000000043
1.4725000000000046	0.32625000000000043
1.4800000000000046	0.32625000000000043
1.4875000000000047	0.32625000000000043
1.4950000000000045	0.32625000000000043
1.5025000000000046	0.32625000000000043
1.5100000000000047	0.32625000000000043
1.5175000000000045	0.32625000000000043
1.5250000000000046	0.32625000000000043
1.5325000000000046	0.32625000000000043
1.5400000000000047	0.32625000000000043
1.5475000000000048	0.32625000000000043
1.5550000000000046	0.32625000000000043
1.5625000000000047	0.32625000000000043
1.5700000000000047	0.32625000000000043
1.5775000000000046	0.32625000000000043
1.5850000000000046	0.32625000000000043
1.5925000000000047	0.32625000000000043
1.6000000000000048	0.3249999999999989
1.6075000000000048	0.3234836702954888
1.6150000000000047	0.3207430340557265
1.6225000000000047	0.31802773497688647
1.6300000000000048	0.3153374233128825
1.6375000000000046	0.31267175572518996
1.6450000000000047	0.3100303951367772
1.6525000000000047	0.30741301059001425
1.6600000000000048	0.3042168674698786
1.6675000000000049	0.3016491754122929
1.6750000000000047	0.2985074626865663
1.6825000000000048	0.29598811292719085
1.6900000000000048	0.2928994082840228
1.6975000000000047	0.2898379970544911
1.7050000000000047	0.2868035190615827
1.7125000000000048	0.2837956204379554
1.7200000000000049	0.28081395348837124
1.727500000000005	0.27785817655571554
1.7350000000000048	0.2749279538904891
1.7425000000000048	0.2720229555236721
1.749999999999995	0.2720229555236721
1.7424999999999948	0.2720229555236721
1.7349999999999948	0.2720229555236721
1.7274999999999947	0.2720229555236721
1.7199999999999949	0.2720229555236721
1.7124999999999948	0.2720229555236721
1.7049999999999947	0.2720229555236721
1.697499999999995	0.2720229555236721
1.6899999999999948	0.2720229555236721
1.6824999999999948	0.2720229555236721
1.6749999999999947	0.2720229555236721
1.6674999999999947	0.2720229555236721
1.6599999999999948	0.2720229555236721
1.6524999999999948	0.2720229555236721
1.6449999999999947	0.2720229555236721
1.6374999999999948	0.2720229555236721
1.6299999999999948	0.2720229555236721
1.6224999999999947	0.2720229555236721
1.6149999999999947	0.2720229555236721
1.6074999999999946	0.2720229555236721
1.5999999999999948	0.2720229555236721
1.5924999999999947	0.2720229555236721
1.5849999999999946	0.2720229555236721
1.5774999999999948	0.2720229555236721
1.5699999999999947	0.2720229555236721
1.5624999999999947	0.2720229555236721
1.5549999999999946	0.2720229555236721
1.5474999999999945	0.2720229555236721
1.5399999999999947	0.2720229555236721
1.5324999999999946	0.2720229555236721
1.5249999999999946	0.2720229555236721
1.5174999999999947	0.2720229555236721
1.5099999999999947	0.2720229555236721
1.5024999999999946	0.2720229555236721
1.4949999999999946	0.2720229555236721
1.4874999999999945	0.2720229555236721
1.4799999999999947	0.2720229555236721
1.4724999999999946	0.2720229555236721
1.4649999999999945	0.2720229555236721
1.4574999999999947	0.2720229555236721
1.4499999999999946	0.2720229555236721
1.4424999999999946	0.2720229555236721
1.4349999999999945	0.2720229555236721
1.4274999999999944	0.2720229555236721
1.4199999999999946	0.2720229555236721
1.4124999999999945	0.2720229555236721
1.4049999999999945	0.2720229555236721
1.3974999999999946	0.2720229555236721
1.3899999999999946	0.2720229555236721
1.3824999999999945	0.2720229555236721
1.3749999999999944	0.2720229555236721
1.3674999999999944	0.2720229555236721
1.3599999999999945	0.2720229555236721
1.3524999999999945	0.2720229555236721
1.3449999999999944	0.2720229555236721
1.3374999999999946	0.2720229555236721
1.3299999999999945	0.2720229555236721
1.3224999999999945	0.2720229555236721
1.3149999999999944	0.2720229555236721
1.3074999999999943	0.2720229555236721
1.2999999999999945	0.2720229555236721
1.2924999999999944	0.2720229555236721
1.2849999999999944	0.2720229555236721
1.2774999999999945	0.2720229555236721
1.2699999999999945	0.2720229555236721
1.2624999999999944	0.2720229555236721
1.2549999999999943	0.2720229555236721
1.2474999999999943	0.2720229555236721
1.2399999999999944	0.2720229555236721
1.2324999999999944	0.2720229555236721
1.2249999999999943	0.2720229555236721
1.2174999999999945	0.2720229555236721
1.2099999999999944	0.2720229555236721
1.2024999999999944	0.2720229555236721
1.1949999999999943	0.2720229555236721
1.1874999999999942	0.2720229555236721
1.1799999999999944	0.2720229555236721
1.1724999999999943	0.2720229555236721
1.1649999999999943	0.2720229555236721
1.1574999999999944	0.2720229555236721
1.1499999999999944	0.2720229555236721
1.1424999999999943	0.2720229555236721
1.1349999999999942	0.2720229555236721
1.1274999999999942	0.2720229555236721
1.1199999999999943	0.2720229555236721
1.1124999999999943	0.2720229555236721
1.1049999999999942	0.2720229555236721
1.0974999999999944	0.2720229555236721
1.0899999999999943	0.2720229555236721
1.0824999999999942	0.2720229555236721
1.0749999999999942	0.2720229555236721
1.0674999999999941	0.2720229555236721
1.0599999999999943	0.2720229555236721
1.0524999999999942	0.2720229555236721
1.0449999999999942	0.2720229555236721
1.0374999999999943	0.2720229555236721
1.0299999999999943	0.2720229555236721
1.0224999999999942	0.2720229555236721
1.0149999999999941	0.2720229555236721
1.007499999999994	0.2720229555236721
0.999999999999995	0.2720229555236721


==> figures/tikz/rawdata/stress-softening-yeoh_1.0_0.2_2.0_pull=0.75_5_cycles_sigma_F.txt <==
1.0015	0.00399298136949058
1.003	0.007971851514323659
1.0045	0.011936500753661696
1.006	0.01588682110704123
1.0075	0.019822706311576118
1.009	0.023744051838450533
1.0105	0.027650754908729588
1.012	0.03154271450846719
1.0135	0.03541983140312856
1.015	0.03928200815132785
1.0165	0.04312914911788531
1.018	0.04696116048619945
1.0195	0.050777950269951584
1.021	0.054579428324133206
1.0225	0.05836550635541867
1.024	0.062136097931860736
1.0255	0.06589111849193961
1.027	0.0696304853529595
1.0285	0.07335411771879725
1.03	0.07706193668700309
1.0315	0.08075386525527997
1.033	0.08442982832731381
1.0345	0.08808975271799681
1.036	0.09173356715801657
1.0375	0.09536120229784448
1.039	0.09897259071110792
1.0405	0.10256766689737071
1.042	0.10614636728430972
1.0435	0.10970863022931314
1.045	0.113254396020491
1.0465	0.11678360687711807
1.048	0.12029620694950297
1.0495	0.12379214231830159
1.051	0.12727136099327205
1.0525	0.13073381291149555
1.054	0.13417944993504122
1.0555	0.13760822584811486
1.057	0.14102009635367171
1.0585	0.14441501906952553
1.06	0.14779295352393343
1.0615	0.15115386115069254
1.063	0.15449770528373538
1.0645	0.1578244511512425
1.066	0.16113406586927367
1.0675000000000001	0.16442651843493328
1.069	0.16770177971906663
1.0705	0.17095982245851096
1.072	0.17420062124789001
1.0735000000000001	0.17742415253097354
1.075	0.18063039459160946
1.0765	0.18381932754422792
1.078	0.18699093332393382
1.0795000000000001	0.19014519567619145
1.081	0.193282100146111
1.0825	0.1964016340673436
1.084	0.19950378655059486
1.0855000000000001	0.20258854847176452
1.087	0.20565591245971543
1.0885	0.20870587288369505
1.09	0.21173842584039124
1.0915000000000001	0.21475356914065916
1.093	0.21775130229590703
1.0945	0.22073162650416076
1.096	0.22369454463580185
1.0975000000000001	0.2266400612190077
1.099	0.22956818242487836
1.1005	0.23247891605227838
1.102	0.23537227151238332
1.1035000000000001	0.23824825981295344
1.105	0.24110689354233883
1.1065	0.24394818685321673
1.108	0.24677215544607686
1.1095000000000002	0.2495788165524575
1.111	0.25236818891794344
1.1125	0.25514029278493333
1.114	0.2578951498751808
1.1155000000000002	0.2606327833721154
1.117	0.2633532179029643
1.1185	0.26605647952066
1.12	0.268742595685564
1.1215000000000002	0.2714115952469948
1.123	0.2740635084245806
1.1245	0.2766983667894414
1.1260000000000001	0.2793162032451992
1.1275000000000002	0.281917052008837
1.129	0.2845009485913966
1.1305	0.28706792977854534
1.1320000000000001	0.28961803361099403
1.1335000000000002	0.292151299364786
1.135	0.29466776753147045
1.1365	0.2971674797981454
1.1380000000000001	0.29965047902740266
1.1395000000000002	0.3021168092371592
1.141	0.3045665155803976
1.1425	0.3069996443248069
1.1440000000000001	0.30941624283235286
1.1455000000000002	0.311816359538752
1.147	0.31420004393288725
1.1485	0.3165673465361507
1.15	0.3189183188817271
1.1484999999999999	0.3189183188817271
1.1469999999999998	0.31605224147398053
1.1455	0.3131819054468175
1.144	0.3103072100911209
1.1424999999999998	0.3074280551205682
1.141	0.30454434066942127
1.1395	0.30165596729021504
1.138	0.2987628359513473
1.1364999999999998	0.29586484803455576
1.1349999999999998	0.2929619053322855
1.1335	0.2900539100449514
1.132	0.28714076477807754
1.1304999999999998	0.2842223725393325
1.129	0.28129863673543254
1.1275	0.2783694611689334
1.126	0.27543475003489576
1.1244999999999998	0.2724944079174253
1.1229999999999998	0.2695483397860816
1.1215	0.26659645099215795
1.1199999999999999	0.2636386472648258
1.1184999999999998	0.26067483470714464
1.117	0.2577049197919296
1.1155	0.25472880935747655
1.1139999999999999	0.2517464106031457
1.1124999999999998	0.24875763108479118
1.111	0.2457623787100431
1.1095	0.24276056173343333
1.1079999999999999	0.2397520887513649
1.1064999999999998	0.23673686869692104
1.105	0.23371481083450524
1.1035	0.23068582475431995
1.1019999999999999	0.22764982036667294
1.1004999999999998	0.22460670789610762
1.099	0.22155639787535455
1.0975	0.21849880113910727
1.0959999999999999	0.21543382881760523
1.0944999999999998	0.21236139233003476
1.093	0.20928140337773546
1.0915	0.20619377393720734
1.0899999999999999	0.20309841625291852
1.0884999999999998	0.19999524282991715
1.087	0.1968841664262208
1.0855	0.19376510004500222
1.0839999999999999	0.190637956926558
1.0824999999999998	0.18750265054005433
1.081	0.18435909457504715
1.0795	0.18120720293277204
1.0779999999999998	0.1780468897172031
1.0764999999999998	0.17487806922586885
1.075	0.1717006559404239
1.0735	0.16851456451697527
1.0719999999999998	0.16531970977615493
1.0704999999999998	0.1621160066929304
1.069	0.1589033703861536
1.0675	0.15568171610784126
1.0659999999999998	0.15245095923218194
1.0644999999999998	0.14921101524426103
1.063	0.14596179972850368
1.0614999999999999	0.14270322835682162
1.0599999999999998	0.13943521687647348
1.0584999999999998	0.13615768109761298
1.057	0.13287053688053468
1.0554999999999999	0.12957370012260352
1.0539999999999998	0.1262670867448656
1.0524999999999998	0.12295061267833274
1.051	0.11962419384993128
1.0494999999999999	0.1162877461681143
1.0479999999999998	0.11294118550812855
1.0464999999999998	0.10958442769692622
1.045	0.1062173884977187
1.0434999999999999	0.10283998359416166
1.0419999999999998	0.09945212857417246
1.0404999999999998	0.09605373891335986
1.039	0.09264472995806645
1.0374999999999999	0.08922501690801984
1.0359999999999998	0.08579451479857551
1.0344999999999998	0.08235313848255041
1.033	0.07890080261163804
1.0314999999999999	0.07543742161739156
1.0299999999999998	0.071962909691778
1.0284999999999997	0.06847718076728242
1.027	0.06498014849656207
1.0254999999999999	0.06147172623163803
1.0239999999999998	0.05795182700261559
1.0224999999999997	0.0544203634959302
1.021	0.050877248032094376
1.0194999999999999	0.047322392542955866
1.0179999999999998	0.04375570854844327
1.0164999999999997	0.04017710713279474
1.015	0.03658649892025907
1.0134999999999998	0.03298379405025609
1.0119999999999998	0.0293689021519955
1.0104999999999997	0.025741732318528804
1.009	0.022102193080234814
1.0074999999999998	0.018450192377725386
1.0059999999999998	0.014785637534159572
1.0044999999999997	0.011108435226950621
1.003	0.007418491458861253
1.0014999999999998	0.0037157115284699497
1.0000000000000004	8.264964999429806e-16
1.0030000000000003	0.007418491458862494
1.0060000000000004	0.014785637534161228
1.0090000000000003	0.02210219308023564
1.0120000000000005	0.029368902151997146
1.0150000000000003	0.036586498920260314
1.0180000000000005	0.04375570854844472
1.0210000000000004	0.05087724803209562
1.0240000000000005	0.057951827002617445
1.0270000000000004	0.06498014849656289
1.0300000000000005	0.07196290969177968
1.0330000000000004	0.0789008026116393
1.0360000000000005	0.08579451479857675
1.0390000000000004	0.0926447299580679
1.0420000000000005	0.09945212857417453
1.0450000000000004	0.10621738849771951
1.0480000000000005	0.11294118550813023
1.0510000000000004	0.11962419384993254
1.0540000000000005	0.12626708674486642
1.0570000000000004	0.1328705368805355
1.0600000000000005	0.1394352168764747
1.0630000000000004	0.14596179972850468
1.0660000000000005	0.1524509592321836
1.0690000000000004	0.1589033703861542
1.0720000000000005	0.16531970977615656
1.0750000000000004	0.17170065594042455
1.0780000000000005	0.17804688971720475
1.0810000000000004	0.18435909457504804
1.0840000000000005	0.19063795692655927
1.0870000000000004	0.19688416642622208
1.0900000000000005	0.20309841625292005
1.0930000000000004	0.2092814033777367
1.0960000000000005	0.21543382881760606
1.0990000000000004	0.22155639787535572
1.1020000000000005	0.22764982036667417
1.1050000000000004	0.23371481083450585
1.1080000000000005	0.2397520887513664
1.1110000000000004	0.24576237871004372
1.1140000000000005	0.25174641060314673
1.1170000000000004	0.2577049197919302
1.1200000000000006	0.26363864726482733
1.1230000000000004	0.26954833978608334
1.1260000000000006	0.2754347500348972
1.1290000000000004	0.2812986367354336
1.1320000000000006	0.2871407647780793
1.1350000000000005	0.29296190533228655
1.1380000000000006	0.29876283595134817
1.1410000000000005	0.30454434066942215
1.1440000000000006	0.31030721009112233
1.1470000000000005	0.3160522414739818
1.1500000000000004	0.3189183188817285
1.1530000000000005	0.3235714838668488
1.1560000000000006	0.32815997059913615
1.1590000000000005	0.3326842256443179
1.1620000000000004	0.33714470975289285
1.1650000000000005	0.3415418971887631
1.1680000000000006	0.3458762750572641
1.1710000000000005	0.3501483426332573
1.1740000000000004	0.354358610689942
1.1770000000000005	0.3585076008290008
1.1800000000000006	0.36259584481270596
1.1830000000000005	0.36662388389856126
1.1860000000000004	0.3705922681770643
1.1890000000000005	0.3745015559131255
1.1920000000000006	0.3783523128916843
1.1950000000000005	0.3821451117680378
1.1980000000000004	0.3858805314233662
1.2010000000000005	0.38955915632594285
1.2040000000000006	0.39318157589848235
1.2070000000000005	0.39674838389206046
1.2100000000000004	0.40026017776704576
1.2130000000000005	0.4037175580814303
1.2160000000000006	0.40712112788696775
1.2190000000000005	0.4104714921334794
1.2220000000000004	0.41376925708169476
1.2250000000000005	0.41701502972496823
1.2280000000000006	0.4202094172201985
1.2310000000000005	0.423353026328272
1.2340000000000004	0.4264464628643266
1.2370000000000005	0.42949033115811786
1.2400000000000007	0.43248523352478185
1.2430000000000005	0.4354317697462343
1.2460000000000004	0.43833053656347454
1.2490000000000006	0.4411821271800285
1.2520000000000007	0.44398713077675833
1.2550000000000006	0.4467461320382554
1.2580000000000005	0.44945971069103874
1.2610000000000006	0.4521284410537399
1.2640000000000007	0.4547528915994808
1.2670000000000006	0.45733362453061827
1.2700000000000005	0.4598711953660336
1.2730000000000006	0.4623661525411322
1.2760000000000007	0.46481903702071226
1.2790000000000006	0.46723038192486344
1.2820000000000005	0.4696007121680268
1.2850000000000006	0.47193054411137425
1.2880000000000007	0.47422038522863397
1.2910000000000006	0.47647073378548827
1.2940000000000005	0.47868207853267886
1.2970000000000006	0.4808548984129355
1.2999999999999994	0.4829896622818438
1.2969999999999995	0.4829896622818437
1.2939999999999994	0.4781416151588317
1.2909999999999995	0.4733184666182923
1.2879999999999994	0.46851930000621816
1.2849999999999995	0.4637432035014009
1.2819999999999994	0.45898927015883617
1.2789999999999995	0.4542565979527762
1.2759999999999994	0.44954428981937405
1.2729999999999995	0.44485145369888324
1.2699999999999994	0.4401772025773854
1.2669999999999995	0.43552065452799427
1.2639999999999993	0.43088093275150124
1.2609999999999995	0.42625716561641286
1.2579999999999993	0.4216484866983403
1.2549999999999994	0.4170540348186958
1.2519999999999993	0.4124729540826303
1.2489999999999994	0.40790439391618655
1.2459999999999993	0.40334750910259276
1.2429999999999994	0.3988014598176533
1.2399999999999993	0.39426541166417184
1.2369999999999994	0.3897385357053557
1.2339999999999993	0.38522000849712823
1.2309999999999994	0.38070901211929287
1.2279999999999993	0.37620473420547607
1.2249999999999994	0.3717063679717869
1.2219999999999993	0.36721311224410713
1.2189999999999994	0.3627241714839496
1.2159999999999993	0.3582387558128005
1.2129999999999994	0.3537560810348607
1.2099999999999993	0.3492753686581064
1.2069999999999994	0.344795845913582
1.2039999999999993	0.34031674577282195
1.2009999999999994	0.3358373069633273
1.1979999999999993	0.33135677398197216
1.1949999999999994	0.32687439710626265
1.1919999999999993	0.3223894324033199
1.1889999999999994	0.31790114173649536
1.1859999999999993	0.31340879276948713
1.1829999999999994	0.3089116589678469
1.1799999999999993	0.3044090195977529
1.1769999999999994	0.2999001597219177
1.1739999999999993	0.29538437019249625
1.1709999999999994	0.290860947640861
1.1679999999999993	0.28632919446408767
1.1649999999999994	0.2817884188080208
1.1619999999999993	0.2772379345467459
1.1589999999999994	0.2726770612583152
1.1559999999999993	0.2681051241965569
1.1529999999999994	0.2635214542588038
1.1499999999999992	0.2589253879493375
1.1469999999999994	0.25431626733839424
1.1439999999999992	0.24969344001650295
1.1409999999999993	0.24505625904398323
1.1379999999999992	0.24040408289537385
1.1349999999999993	0.2357362753985862
1.1319999999999992	0.2310522056685501
1.1289999999999993	0.2263512480351244
1.1259999999999992	0.22163278196501815
1.1229999999999993	0.21689619197749269
1.1199999999999992	0.2121408675535484
1.1169999999999993	0.20736620303836406
1.1139999999999992	0.20257159753667275
1.1109999999999993	0.19775645480080611
1.1079999999999992	0.1929201831110889
1.1049999999999993	0.18806219514827704
1.1019999999999992	0.1831819078577054
1.0989999999999993	0.17827874230481885
1.0959999999999992	0.17335212352171314
1.0929999999999993	0.1684014803443443
1.0899999999999992	0.16342624524000982
1.0869999999999993	0.1584258541247195
1.0839999999999992	0.15339974617003635
1.0809999999999993	0.1483473635989755
1.0779999999999992	0.14326815147051378
1.0749999999999993	0.1381615574522578
1.0719999999999992	0.13302703158078794
1.0689999999999993	0.12786402600920493
1.0659999999999992	0.1226719947413434
1.0629999999999993	0.11745039335214773
1.0599999999999992	0.11219867869364013
1.0569999999999993	0.10691630858592623
1.0539999999999992	0.1016027414926299
1.0509999999999993	0.09625743618016129
1.0479999999999992	0.09087985136015808
1.0449999999999993	0.08546944531445576
1.0419999999999991	0.08002567550188854
1.0389999999999993	0.07454799814621264
1.0359999999999991	0.06903586780439966
1.0329999999999993	0.06348873691454844
1.0299999999999991	0.0579060553225951
1.0269999999999992	0.05228726978701221
1.0239999999999991	0.04663182346061167
1.0209999999999992	0.04093915534858429
1.0179999999999991	0.03520869974181934
1.0149999999999992	0.029439885624561023
1.0119999999999991	0.023632136055382218
1.0089999999999992	0.017784867520454033
1.0059999999999991	0.01189748925800601
1.0029999999999992	0.005969402552882414
1.0000000000000013	2.6602121706648416e-15
1.0045000000000013	0.008938572211081729
1.0090000000000012	0.01778486752045802
1.0135000000000012	0.02654091407926559
1.0180000000000013	0.03520869974182383
1.0225000000000013	0.04379017736731948
1.0270000000000012	0.05228726978701553
1.0315000000000012	0.060701874455612655
1.0360000000000014	0.06903586780440397
1.0405000000000013	0.07729110931287088
1.0450000000000013	0.08546944531445956
1.0495000000000012	0.09357271255139948
1.0540000000000014	0.10160274149263394
1.0585000000000013	0.1095613594281308
1.0630000000000013	0.1174503933521516
1.0675000000000012	0.1252716726473276
1.0720000000000014	0.13302703158079196
1.0765000000000013	0.14071831162295512
1.0810000000000013	0.14834736359897865
1.0855000000000012	0.1559160496824166
1.0900000000000014	0.16342624524001356
1.0945000000000014	0.1708798405361283
1.0990000000000013	0.17827874230482219
1.1035000000000013	0.1856248751971856
1.1080000000000014	0.1929201831110927
1.1125000000000014	0.20016663041016422
1.1170000000000013	0.2073662030383675
1.1215000000000013	0.21452090953631556
1.1260000000000014	0.22163278196502195
1.1305000000000014	0.22870387674253273
1.1350000000000013	0.2357362753985893
1.1395000000000013	0.24273208525216772
1.1440000000000015	0.24969344001650623
1.1485000000000014	0.25662250033596
1.1530000000000014	0.26352145425880663
1.1575000000000013	0.2703925176498838
1.1620000000000015	0.2772379345467493
1.1665000000000014	0.2840599774628284
1.1710000000000014	0.2908609476408641
1.1755000000000013	0.2976431752597559
1.1800000000000015	0.3044090195977559
1.1845000000000014	0.31116086915478147
1.1890000000000014	0.3179011417364987
1.1935000000000013	0.3246322845026485
1.1980000000000015	0.3313567739819756
1.2025000000000015	0.3380771160559777
1.2070000000000014	0.3447958459135847
1.2115000000000014	0.35151552797874586
1.2160000000000015	0.3582387558128043
1.2205000000000015	0.3649681519934284
1.2250000000000014	0.37170636797179024
1.2295000000000014	0.3784560839095442
1.2340000000000015	0.3852200084971319
1.2385000000000015	0.39200087875479517
1.2430000000000014	0.39880145981765597
1.2475000000000014	0.4056245447060953
1.2520000000000016	0.4124729540826337
1.2565000000000015	0.4193495359964231
1.2610000000000015	0.42625716561641575
1.2655000000000016	0.4331987449541905
1.2700000000000014	0.4401772025773885
1.2745000000000015	0.447195493314635
1.2790000000000015	0.4542565979527795
1.2835000000000014	0.4613635229272456
1.2880000000000016	0.46851930000622155
1.2925000000000015	0.47572698596938906
1.2970000000000015	0.48298966228184664
1.3015000000000017	0.4840429169056878
1.3060000000000014	0.48714684539593656
1.3105000000000016	0.49016816806184854
1.3150000000000015	0.4931083130951624
1.3195000000000014	0.4959686511509372
1.3240000000000016	0.4987504939637639
1.3285000000000016	0.5014550931320111
1.3330000000000015	0.5040836390716321
1.3375000000000017	0.5066372601409755
1.3420000000000014	0.5091170219380119
1.3465000000000016	0.5115239267713153
1.3510000000000015	0.5138589133060814
1.3555000000000015	0.5161228563864193
1.3600000000000017	0.5183165670350622
1.3645000000000016	0.5183168448067459
1.3690000000000015	0.5183171207523201
1.3735000000000017	0.5183173948897325
1.3780000000000014	0.5183176672366973
1.3825000000000016	0.5183179378106982
1.3870000000000016	0.5182079291192819
1.3915000000000015	0.5181902326807309
1.3960000000000017	0.5181726503309675
1.4005000000000016	0.518155180970242
1.4050000000000016	0.518137823512895
1.4095000000000018	0.5181205768871306
1.4140000000000015	0.5181034400347977
1.4185000000000016	0.5180864119111718
1.4230000000000016	0.5178186909915985
1.4275000000000015	0.5177848100099066
1.4320000000000017	0.5177511419673456
1.4365000000000017	0.5177176848627472
1.4410000000000016	0.5173660093163965
1.4455000000000018	0.517316324144123
1.4499999999999984	0.5172669473625741
1.4454999999999985	0.517266947362574
1.4409999999999985	0.5099598743835179
1.4364999999999983	0.5027651402537174
1.4319999999999984	0.49568027065408476
1.4274999999999984	0.4887028004888729
1.4229999999999983	0.48183027408088686
1.4184999999999983	0.475060245369017
1.4139999999999984	0.46839027810808803
1.4094999999999984	0.46181794607097815
1.4049999999999985	0.4553408332529854
1.4004999999999983	0.4489565340783694
1.3959999999999984	0.44266265360905027
1.3914999999999984	0.43645680775538603
1.3869999999999982	0.43033662348897816
1.3824999999999983	0.42429973905744517
1.3779999999999983	0.4183438042010738
1.3734999999999984	0.4124664803712879
1.3689999999999984	0.4066654409508358
1.3644999999999983	0.4009383714755977
1.3599999999999983	0.39528296985793193
1.3554999999999984	0.38969694661141585
1.3509999999999982	0.3841780250768915
1.3464999999999983	0.3787239416496691
1.3419999999999983	0.37333244600775056
1.3374999999999984	0.3680013013409232
1.3329999999999984	0.362728284580562
1.3284999999999982	0.35751118662996456
1.3239999999999983	0.3523478125950329
1.3194999999999983	0.3472359820150929
1.3149999999999982	0.3421735290936533
1.3104999999999982	0.33715830292885435
1.3059999999999983	0.3321881677433751
1.3014999999999983	0.327261003113525
1.2969999999999984	0.32237470419725295
1.2924999999999982	0.31752718196075674
1.2879999999999983	0.3127163634033885
1.2834999999999983	0.30794019178050575
1.2789999999999981	0.3031966268239151
1.2744999999999982	0.2984836449595135
1.2699999999999982	0.29379923952172193
1.2654999999999983	0.28914142096427486
1.2609999999999983	0.2845082170668979
1.2564999999999982	0.2798976731373887
1.2519999999999982	0.2753078522085664
1.2474999999999983	0.2707368352295429
1.242999999999998	0.2661827212507228
1.2384999999999982	0.26164362760190235
1.2339999999999982	0.2571176900628117
1.2294999999999983	0.25260306302538343
1.2249999999999983	0.24809791964701608
1.2204999999999981	0.24360045199402483
1.2159999999999982	0.23910887117445626
1.2114999999999982	0.234621407459363
1.206999999999998	0.2301363103916084
1.2024999999999981	0.22565184888120154
1.1979999999999982	0.2211663112860995
1.1934999999999982	0.2166780054773711
1.1889999999999983	0.212185258887526
1.184499999999998	0.20768641854076883
1.1799999999999982	0.20317985106384392
1.1754999999999982	0.19866394267606868
1.170999999999998	0.19413709915708025
1.166499999999998	0.18959774579071556
1.1619999999999981	0.18504432728336728
1.1574999999999982	0.18047530765506323
1.1529999999999982	0.1758891701014054
1.148499999999998	0.17128441682440787
1.1439999999999981	0.16665956883015542
1.1394999999999982	0.16201316569108368
1.134999999999998	0.1573437652705594
1.130499999999998	0.15264994340730706
1.1259999999999981	0.14793029355707754
1.1214999999999982	0.14318342638882173
1.1169999999999982	0.13840796933245864
1.112499999999998	0.13360256607517434
1.107999999999998	0.1287658760030042
1.1034999999999981	0.12389657358426823
1.098999999999998	0.11899334769123156
1.094499999999998	0.11405490085616159
1.089999999999998	0.10907994845772083
1.0854999999999981	0.10406721783341437
1.0809999999999982	0.09901544731355906
1.076499999999998	0.09392338517198698
1.071999999999998	0.08878978848841264
1.0674999999999981	0.0836134219171131
1.062999999999998	0.07839305635625508
1.058499999999998	0.07312746751188304
1.053999999999998	0.06781543435023374
1.049499999999998	0.06245573743167956
1.0449999999999982	0.05704715711921815
1.040499999999998	0.051588471654021854
1.035999999999998	0.04607845509011453
1.031499999999998	0.04051587507979837
1.026999999999998	0.03489949050096448
1.022499999999998	0.02922804891690457
1.017999999999998	0.023500283858694498
1.013499999999998	0.017714911919653853
1.0089999999999981	0.01187062965075921
1.004499999999998	0.005966110245253276
1.0000000000000027	3.662126606105563e-15
1.0060000000000027	0.007941059363717425
1.0120000000000027	0.01577342842994376
1.0180000000000027	0.023500283858700493
1.0240000000000027	0.031124724747262033
1.0300000000000027	0.03864978676284887
1.0360000000000027	0.046078455090120304
1.0420000000000027	0.05341367628082833
1.0480000000000027	0.06065836908663944
1.0540000000000027	0.06781543435023965
1.0600000000000027	0.07488776402439934
1.0660000000000027	0.0818782493836335
1.0720000000000027	0.08878978848841801
1.0780000000000027	0.09562529295760559
1.0840000000000027	0.10238769410067386
1.0900000000000027	0.10907994845772588
1.0960000000000027	0.11570504279172199
1.1020000000000028	0.12226599857422724
1.1080000000000028	0.12876587600300932
1.1140000000000028	0.13520777758705832
1.1200000000000028	0.14159485133207345
1.1260000000000028	0.14793029355708232
1.1320000000000028	0.15421735137067738
1.1380000000000028	0.1604593248333041
1.1440000000000028	0.16665956883016014
1.1500000000000028	0.17282149467749922
1.1560000000000028	0.17894857148350224
1.1620000000000028	0.18504432728337217
1.1680000000000028	0.19111234996689475
1.1740000000000028	0.19715628801540053
1.1800000000000028	0.20317985106384834
1.1860000000000028	0.209186810302631
1.1920000000000028	0.21518099873262994
1.1980000000000028	0.2211663112861042
1.2040000000000028	0.22714670482505603
1.2100000000000029	0.2331261980279004
1.2160000000000029	0.23910887117446095
1.2220000000000029	0.24509886583860152
1.2280000000000029	0.25110038449710714
1.2340000000000029	0.2571176900628164
1.2400000000000029	0.2631551053493963
1.2460000000000029	0.26921701247463237
1.2520000000000029	0.2753078522085711
1.258000000000003	0.28143212327240114
1.264000000000003	0.28759438159350786
1.270000000000003	0.29379923952172704
1.276000000000003	0.300051365011452
1.282000000000003	0.3063554807738843
1.288000000000003	0.31271636340339315
1.294000000000003	0.319138842481644
1.300000000000003	0.3256277996628675
1.306000000000003	0.33218816774338017
1.312000000000003	0.33882492971821737
1.318000000000003	0.3455431178275122
1.324000000000003	0.3523478125950379
1.330000000000003	0.3592441418611418
1.336000000000003	0.3662372798120977
1.342000000000003	0.37333244600775667
1.348000000000003	0.38053490440918675
1.354000000000003	0.38784996240788194
1.360000000000003	0.395282969857938
1.366000000000003	0.4028393181125109
1.372000000000003	0.4105244390657221
1.378000000000003	0.4183438042010796
1.384000000000003	0.4263029236473788
1.390000000000003	0.4344073452429535
1.396000000000003	0.4426626536090563
1.402000000000003	0.4510744692330759
1.408000000000003	0.4596484475621982
1.414000000000003	0.46839027810809436
1.420000000000003	0.4773056835630998
1.426000000000003	0.4864004189283275
1.432000000000003	0.49568027065409126
1.438000000000003	0.5051510557929622
1.444000000000003	0.5148186211657281
1.450000000000003	0.5169153349812183
1.456000000000003	0.5168280787727371
1.462000000000003	0.5167415387574857
1.468000000000003	0.5162389411691646
1.474000000000003	0.5161324444415291
1.480000000000003	0.5155674856913242
1.486000000000003	0.5154416865450424
1.492000000000003	0.514815691970342
1.498000000000003	0.5141493123896128
1.5040000000000031	0.513985474903552
1.5100000000000031	0.5132601318442325
1.5160000000000031	0.5124956539393617
1.5220000000000031	0.5116924953608961
1.5280000000000031	0.5108511023424682
1.5340000000000031	0.510614721452593
1.5400000000000031	0.5097177993773261
1.5460000000000031	0.5087837928653569
1.5520000000000032	0.5078131201263737
1.5580000000000032	0.5060857015886209
1.5640000000000032	0.5050238465893135
1.5700000000000032	0.5039266705690367
1.5760000000000032	0.5027945613221052
1.5820000000000032	0.5016278999228322
1.5880000000000032	0.4996123702733875
1.5940000000000032	0.49835928172866517
1.5999999999999972	0.4970728678053066
1.5939999999999972	0.4970728678053065
1.5879999999999972	0.48725166097132444
1.5819999999999972	0.47763831645509236
1.5759999999999972	0.4682290623724353
1.5699999999999972	0.45902013472272046
1.5639999999999972	0.45000777768790107
1.5579999999999972	0.441188243938595
1.5519999999999972	0.43255779494727065
1.5459999999999972	0.4241127013086667
1.5399999999999971	0.41584924306754656
1.5339999999999971	0.4077637100538648
1.5279999999999971	0.3998524022254663
1.5219999999999971	0.39211163001839855
1.5159999999999971	0.38453771470491505
1.5099999999999971	0.37712698875927186
1.5039999999999971	0.3698757962313763
1.4979999999999971	0.3627804931283723
1.491999999999997	0.3558374478042082
1.485999999999997	0.34904304135727393
1.479999999999997	0.34239366803611715
1.473999999999997	0.33588573565331464
1.467999999999997	0.32951566600750176
1.461999999999997	0.3232798953135943
1.455999999999997	0.3171748746412003
1.449999999999997	0.3111970703612194
1.443999999999997	0.30534296460060556
1.437999999999997	0.29960905570526275
1.431999999999997	0.2939918587110084
1.425999999999997	0.28848790582254685
1.419999999999997	0.2830937469003455
1.413999999999997	0.2778059499553098
1.407999999999997	0.2726211016511129
1.401999999999997	0.2675358078140185
1.395999999999997	0.262546693950002
1.389999999999997	0.25765040576895193
1.383999999999997	0.2528436097156888
1.377999999999997	0.24812299350751735
1.371999999999997	0.24348526667798223
1.365999999999997	0.2389271611264496
1.359999999999997	0.23444543167311055
1.353999999999997	0.23003685661893072
1.347999999999997	0.22569823831004085
1.341999999999997	0.22142640370599045
1.335999999999997	0.2172182049512314
1.329999999999997	0.21307051994914086
1.323999999999997	0.2089802529378081
1.317999999999997	0.20494433506674517
1.311999999999997	0.2009597249735991
1.305999999999997	0.19702340935984625
1.299999999999997	0.19313240356437003
1.293999999999997	0.18928375213370768
1.287999999999997	0.18547452938764983
1.281999999999997	0.18170183997876088
1.275999999999997	0.17796281944425146
1.269999999999997	0.17425463474851358
1.263999999999997	0.17057448481446902
1.257999999999997	0.1669196010417321
1.251999999999997	0.16328724780941611
1.2459999999999969	0.1596747229612341
1.2399999999999969	0.15607935827034175
1.2339999999999969	0.15249851988117266
1.2279999999999969	0.14892960872527655
1.2219999999999969	0.14537006090794113
1.2159999999999969	0.14181734806210636
1.2099999999999969	0.13826897766580867
1.2039999999999969	0.13472249331908595
1.1979999999999968	0.13117547497595153
1.1919999999999968	0.1276255391266988
1.1859999999999968	0.12407033892541987
1.1799999999999968	0.12050756425722385
1.1739999999999968	0.11693494173920548
1.1679999999999968	0.11335023464874637
1.1619999999999968	0.10975124277223822
1.1559999999999968	0.1061358021667702
1.1499999999999968	0.10250178482675194
1.1439999999999968	0.09884709824681567
1.1379999999999968	0.09516968487167315
1.1319999999999968	0.0914675214228822
1.1259999999999968	0.08773861809170194
1.1199999999999968	0.08398101758638246
1.1139999999999968	0.08019279402133439
1.1079999999999968	0.07637205163465652
1.1019999999999968	0.07251692331946304
1.0959999999999968	0.0686255689533223
1.0899999999999967	0.0646961735089219
1.0839999999999967	0.060726944927763406
1.0779999999999967	0.056716111737294204
1.0719999999999967	0.05266192039037612
1.0659999999999967	0.04856263230435203
1.0599999999999967	0.04441652057522979
1.0539999999999967	0.040221866340596504
1.0479999999999967	0.0359769547628466
1.0419999999999967	0.03168007060209456
1.0359999999999967	0.027329493345777646
1.0299999999999967	0.0229234918593756
1.0239999999999967	0.018460318519918698
1.0179999999999967	0.013938202790957671
1.0119999999999967	0.009355344194439657
1.0059999999999967	0.004709904631448937
1.0000000000000042	3.290963683478567e-15
1.0075000000000043	0.005877233655315997
1.0150000000000041	0.011654480255927429
1.0225000000000042	0.01733538519949672
1.0300000000000042	0.02292349185938094
1.037500000000004	0.028422265824219976
1.0450000000000041	0.03383511660354975
1.0525000000000042	0.039165417030927976
1.0600000000000043	0.044416520575235076
1.0675000000000043	0.04959177675190659
1.0750000000000042	0.05469454480868532
1.0825000000000042	0.05972820584487831
1.0900000000000043	0.0646961735089271
1.0975000000000041	0.06960190340620138
1.1050000000000042	0.07444890133719954
1.1125000000000043	0.07924073047566092
1.1200000000000043	0.08398101758638729
1.1275000000000044	0.08867345837371945
1.1350000000000042	0.09332182204355656
1.1425000000000043	0.09792995515446844
1.1500000000000044	0.1025017848267565
1.1575000000000042	0.10704132137222479
1.1650000000000043	0.11155266040185725
1.1725000000000043	0.1160399844635256
1.1800000000000044	0.1205075642572284
1.1875000000000044	0.12495975947113634
1.1950000000000043	0.12940101927786765
1.2025000000000043	0.13383588252689996
1.2100000000000044	0.13826897766581311
1.2175000000000042	0.14270502242012706
1.2250000000000043	0.14714882325882167
1.2325000000000044	0.15160527467017756
1.2400000000000044	0.15607935827034633
1.2475000000000045	0.1605761417650156
1.2550000000000043	0.16510077778267315
1.2625000000000044	0.1696585025962691
1.2700000000000045	0.17425463474851818
1.2775000000000043	0.1788945735946684
1.2850000000000044	0.18358379777525508
1.2925000000000044	0.18832786363018159
1.3000000000000045	0.19313240356437494
1.3075000000000045	0.1980031243742839
1.3150000000000044	0.20294580554357614
1.3225000000000044	0.20796629751556475
1.3300000000000045	0.2130705199491461
1.3375000000000044	0.21826445996433752
1.3450000000000044	0.22355417038287534
1.3525000000000045	0.22894576796875946
1.3600000000000045	0.234445431673116
1.3675000000000046	0.2400594008872564
1.3750000000000044	0.24579397370739314
1.3825000000000045	0.2516555052140629
1.3900000000000046	0.2576504057689583
1.3975000000000044	0.26378513933152603
1.4050000000000045	0.27006622179741274
1.4125000000000045	0.2765002193605372
1.4200000000000046	0.28309374690035255
1.4275000000000047	0.28985346639561343
1.4350000000000045	0.29678608536577533
1.4425000000000046	0.30389835534095455
1.4500000000000046	0.31119707036122685
1.4575000000000045	0.318689065505873
1.4650000000000045	0.3263812154530673
1.4725000000000046	0.3342804330703452
1.4800000000000046	0.3423936680361257
1.4875000000000047	0.3507279054924045
1.4950000000000045	0.3592901647287074
1.5025000000000046	0.36808749789725903
1.5100000000000047	0.37712698875928036
1.5175000000000045	0.38641575146226054
1.5250000000000046	0.39596092934798205
1.5325000000000046	0.4057696937910431
1.5400000000000047	0.41584924306755733
1.5475000000000048	0.4262068012536865
1.5550000000000046	0.4368496171536321
1.5625000000000047	0.4477849632566616
1.5700000000000047	0.459020134722731
1.5775000000000046	0.47056244839626327
1.5850000000000046	0.4824192418475754
1.5925000000000047	0.49459787244149367
1.6000000000000048	0.49536946301602147
1.6075000000000048	0.4947627744183175
1.6150000000000047	0.49236788977073004
1.6225000000000047	0.4898892501012716
1.6300000000000048	0.48732786341659207
1.6375000000000046	0.48468470997889185
1.6450000000000047	0.4819607427765053
1.6525000000000047	0.4791568879778784
1.6600000000000048	0.47524339427605683
1.6675000000000049	0.4722606395507653
1.6750000000000047	0.4681261530742849
1.6825000000000048	0.46496829138722906
1.6900000000000048	0.46061675688851345
1.6975000000000047	0.45614705492561297
1.7050000000000047	0.45156005909703567
1.7125000000000048	0.44685658818468366
1.7200000000000049	0.4420374062264149
1.727500000000005	0.4371032225449256
1.7350000000000048	0.4320546917324163
1.7425000000000048	0.42689241359048224
1.749999999999995	0.42689241359048224
1.7424999999999948	0.42689241359048224
1.7349999999999948	0.4268924135904822
1.7274999999999947	0.4163348724596643
1.7199999999999949	0.4060260244670519
1.7124999999999948	0.39596180508776946
1.7049999999999947	0.38613815331190754
1.697499999999995	0.3765510119201847
1.6899999999999948	0.3671963277689002
1.6824999999999948	0.3580700520844336
1.6749999999999947	0.34916814076754615
1.6674999999999947	0.34048655470774486
1.6599999999999948	0.3320212601079845
1.6524999999999948	0.3237682288199675
1.6449999999999947	0.31572343869033453
1.6374999999999948	0.30788287391799934
1.6299999999999948	0.3002425254229271
1.6224999999999947	0.29279839122663726
1.6149999999999947	0.28554647684470175
1.6074999999999946	0.27848279569154666
1.5999999999999948	0.27160336949782626
1.5924999999999947	0.2649042287406668
1.5849999999999946	0.25838141308706536
1.5774999999999948	0.2520309718507274
1.5699999999999947	0.24584896446263188
1.5624999999999947	0.23983146095559785
1.5549999999999946	0.23397454246313504
1.5474999999999945	0.22827430173284816
1.5399999999999947	0.22272684365465414
1.5324999999999946	0.2173282858040762
1.5249999999999946	0.21207475900085423
1.5174999999999947	0.20696240788311107
1.5099999999999947	0.20198739149729167
1.5024999999999946	0.1971458839040794
1.4949999999999946	0.1924340748004815
1.4874999999999945	0.18784817015824337
1.4799999999999947	0.18338439287873584
1.4724999999999946	0.17903898346443275
1.4649999999999945	0.17480820070705733
1.4574999999999947	0.17068832239245757
1.4499999999999946	0.16667564602220877
1.4424999999999946	0.1627664895519253
1.4349999999999945	0.15895719214619644
1.4274999999999944	0.15524411495001247
1.4199999999999946	0.15162364187649122
1.4124999999999945	0.14809218041064823
1.4049999999999945	0.1446461624288776
1.3974999999999946	0.1412820450337325
1.3899999999999946	0.1379963114035017
1.3824999999999945	0.13478547165598684
1.3749999999999944	0.13164606372576532
1.3674999999999944	0.1285746542541138
1.3599999999999945	0.12556783949062814
1.3524999999999945	0.12262224620543258
1.3449999999999944	0.11973453261071289
1.3374999999999946	0.11690138929012592
1.3299999999999945	0.11411954013445165
1.3224999999999945	0.1113857432816384
1.3149999999999944	0.10869679205915674
1.3074999999999943	0.10604951592632768
1.2999999999999945	0.10344078141400388
1.2924999999999944	0.10086749305868081
1.2849999999999944	0.09832659432777727
1.2774999999999945	0.09581506853245056
1.2699999999999945	0.0933299397239181
1.2624999999999944	0.09086827356880176
1.2549999999999943	0.0884271781985408
1.2474999999999943	0.08600380502737599
1.2399999999999944	0.08359534953283679
1.2324999999999944	0.08119905199202153
1.2249999999999943	0.07881219816626989
1.2174999999999945	0.07643211992606133
1.2099999999999944	0.07405619580714053
1.2024999999999944	0.07168185148796485
1.1949999999999943	0.06930656017755944
1.1874999999999942	0.06692784290178236
1.1799999999999944	0.06454326867480231
1.1724999999999943	0.062150454541279584
1.1649999999999943	0.059747065473312225
1.1574999999999944	0.05733081410463323
1.1499999999999944	0.05489946028282792
1.1424999999999943	0.0524508104184587
1.1349999999999942	0.049982716607915825
1.1274999999999942	0.0474930755045565
1.1199999999999943	0.044979826910211726
1.1124999999999943	0.04244095205642856
1.1049999999999942	0.03987447154183363
1.0974999999999944	0.037278442888737114
1.0899999999999943	0.03465095767851447
1.0824999999999942	0.03199013822137231
1.0749999999999942	0.029294133711784655
1.0674999999999941	0.026561115816153755
1.0599999999999943	0.023789273634040882
1.0524999999999942	0.0209768079685993
1.0449999999999942	0.018121924835559175
1.0374999999999943	0.01522282813320475
1.0299999999999943	0.012277711388192199
1.0224999999999942	0.009284748483701631
1.0149999999999941	0.006242083267216438
1.007499999999994	0.0031478179251009613
0.999999999999995	-2.1504015663069324e-15


==> figures/tikz/rawdata/stress-softening-yeoh_1.0_0.2_2.0_pull=0.75_5_cycles_xi_F.txt <==
1.0015	0.0
1.003	0.0
1.0045	0.0
1.006	0.0
1.0075	0.0
1.009	0.0
1.0105	0.0
1.012	0.0
1.0135	0.0
1.015	0.0
1.0165	0.0
1.018	0.0
1.0195	0.0
1.021	0.0
1.0225	0.0
1.024	0.0
1.0255	0.0
1.027	0.0
1.0285	0.0
1.03	0.0
1.0315	0.0
1.033	0.0
1.0345	0.0
1.036	0.0
1.0375	0.0
1.039	0.0
1.0405	0.0
1.042	0.0
1.0435	0.0
1.045	0.0
1.0465	0.0
1.048	0.0
1.0495	0.0
1.051	0.0
1.0525	0.0
1.054	0.0
1.0555	0.0
1.057	0.0
1.0585	0.0
1.06	0.0
1.0615	0.0
1.063	0.0
1.0645	0.0
1.066	0.0
1.0675000000000001	0.0
1.069	0.0
1.0705	0.0
1.072	0.0
1.0735000000000001	0.0
1.075	0.0
1.0765	0.0
1.078	0.0
1.0795000000000001	0.0
1.081	0.0
1.0825	0.0
1.084	0.0
1.0855000000000001	0.0
1.087	0.0
1.0885	0.0
1.09	0.0
1.0915000000000001	0.0
1.093	0.0
1.0945	0.0
1.096	0.0
1.0975000000000001	0.0
1.099	0.0
1.1005	0.0
1.102	0.0
1.1035000000000001	0.0
1.105	0.0
1.1065	0.0
1.108	0.0
1.1095000000000002	0.0
1.111	0.0
1.1125	0.0
1.114	0.0
1.1155000000000002	0.0
1.117	0.0
1.1185	0.0
1.12	0.0
1.1215000000000002	0.0
1.123	0.0
1.1245	0.0
1.1260000000000001	0.0
1.1275000000000002	0.0
1.129	0.0
1.1305	0.0
1.1320000000000001	0.0
1.1335000000000002	0.0
1.135	0.0
1.1365	0.0
1.1380000000000001	0.0
1.1395000000000002	0.0
1.141	0.0
1.1425	0.0
1.1440000000000001	0.0
1.1455000000000002	0.0
1.147	0.0
1.1485	0.0
1.15	0.0
1.1484999999999999	0.0
1.1469999999999998	0.0
1.1455	0.0
1.144	0.0
1.1424999999999998	0.0
1.141	0.0
1.1395	0.0
1.138	0.0
1.1364999999999998	0.0
1.1349999999999998	0.0
1.1335	0.0
1.132	0.0
1.1304999999999998	0.0
1.129	0.0
1.1275	0.0
1.126	0.0
1.1244999999999998	0.0
1.1229999999999998	0.0
1.1215	0.0
1.1199999999999999	0.0
1.1184999999999998	0.0
1.117	0.0
1.1155	0.0
1.1139999999999999	0.0
1.1124999999999998	0.0
1.111	0.0
1.1095	0.0
1.1079999999999999	0.0
1.1064999999999998	0.0
1.105	0.0
1.1035	0.0
1.1019999999999999	0.0
1.1004999999999998	0.0
1.099	0.0
1.0975	0.0
1.0959999999999999	0.0
1.0944999999999998	0.0
1.093	0.0
1.0915	0.0
1.0899999999999999	0.0
1.0884999999999998	0.0
1.087	0.0
1.0855	0.0
1.0839999999999999	0.0
1.0824999999999998	0.0
1.081	0.0
1.0795	0.0
1.0779999999999998	0.0
1.0764999999999998	0.0
1.075	0.0
1.0735	0.0
1.0719999999999998	0.0
1.0704999999999998	0.0
1.069	0.0
1.0675	0.0
1.0659999999999998	0.0
1.0644999999999998	0.0
1.063	0.0
1.0614999999999999	0.0
1.0599999999999998	0.0
1.0584999999999998	0.0
1.057	0.0
1.0554999999999999	0.0
1.0539999999999998	0.0
1.0524999999999998	0.0
1.051	0.0
1.0494999999999999	0.0
1.0479999999999998	0.0
1.0464999999999998	0.0
1.045	0.0
1.0434999999999999	0.0
1.0419999999999998	0.0
1.0404999999999998	0.0
1.039	0.0
1.0374999999999999	0.0
1.0359999999999998	0.0
1.0344999999999998	0.0
1.033	0.0
1.0314999999999999	0.0
1.0299999999999998	0.0
1.0284999999999997	0.0
1.027	0.0
1.0254999999999999	0.0
1.0239999999999998	0.0
1.0224999999999997	0.0
1.021	0.0
1.0194999999999999	0.0
1.0179999999999998	0.0
1.0164999999999997	0.0
1.015	0.0
1.0134999999999998	0.0
1.0119999999999998	0.0
1.0104999999999997	0.0
1.009	0.0
1.0074999999999998	0.0
1.0059999999999998	0.0
1.0044999999999997	0.0
1.003	0.0
1.0014999999999998	0.0
1.0000000000000004	0.0
1.0030000000000003	0.0
1.0060000000000004	0.0
1.0090000000000003	0.0
1.0120000000000005	0.0
1.0150000000000003	0.0
1.0180000000000005	0.0
1.0210000000000004	0.0
1.0240000000000005	0.0
1.0270000000000004	0.0
1.0300000000000005	0.0
1.0330000000000004	0.0
1.0360000000000005	0.0
1.0390000000000004	0.0
1.0420000000000005	0.0
1.0450000000000004	0.0
1.0480000000000005	0.0
1.0510000000000004	0.0
1.0540000000000005	0.0
1.0570000000000004	0.0
1.0600000000000005	0.0
1.0630000000000004	0.0
1.0660000000000005	0.0
1.0690000000000004	0.0
1.0720000000000005	0.0
1.0750000000000004	0.0
1.0780000000000005	0.0
1.0810000000000004	0.0
1.0840000000000005	0.0
1.0870000000000004	0.0
1.0900000000000005	0.0
1.0930000000000004	0.0
1.0960000000000005	0.0
1.0990000000000004	0.0
1.1020000000000005	0.0
1.1050000000000004	0.0
1.1080000000000005	0.0
1.1110000000000004	0.0
1.1140000000000005	0.0
1.1170000000000004	0.0
1.1200000000000006	0.0
1.1230000000000004	0.0
1.1260000000000006	0.0
1.1290000000000004	0.0
1.1320000000000006	0.0
1.1350000000000005	0.0
1.1380000000000006	0.0
1.1410000000000005	0.0
1.1440000000000006	0.0
1.1470000000000005	0.0
1.1500000000000004	0.0
1.1530000000000005	0.0
1.1560000000000006	0.0
1.1590000000000005	0.0
1.1620000000000004	0.0
1.1650000000000005	0.0
1.1680000000000006	0.0
1.1710000000000005	0.0
1.1740000000000004	0.0
1.1770000000000005	0.0
1.1800000000000006	0.0
1.1830000000000005	0.0
1.1860000000000004	0.0
1.1890000000000005	0.0
1.1920000000000006	0.0
1.1950000000000005	0.0
1.1980000000000004	0.0
1.2010000000000005	0.0
1.2040000000000006	0.0
1.2070000000000005	0.0
1.2100000000000004	0.0
1.2130000000000005	0.0
1.2160000000000006	0.0
1.2190000000000005	0.0
1.2220000000000004	0.0
1.2250000000000005	0.0
1.2280000000000006	0.0
1.2310000000000005	0.0
1.2340000000000004	0.0
1.2370000000000005	0.0
1.2400000000000007	0.0
1.2430000000000005	0.0
1.2460000000000004	0.0
1.2490000000000006	0.0
1.2520000000000007	0.0
1.2550000000000006	0.0
1.2580000000000005	0.0
1.2610000000000006	0.0
1.2640000000000007	0.0
1.2670000000000006	0.0
1.2700000000000005	0.0
1.2730000000000006	0.0
1.2760000000000007	0.0
1.2790000000000006	0.0
1.2820000000000005	0.0
1.2850000000000006	0.0
1.2880000000000007	0.0
1.2910000000000006	0.0
1.2940000000000005	0.0
1.2970000000000006	0.0
1.2999999999999994	0.0
1.2969999999999995	0.0
1.2939999999999994	0.0
1.2909999999999995	0.0
1.2879999999999994	0.0
1.2849999999999995	0.0
1.2819999999999994	0.0
1.2789999999999995	0.0
1.2759999999999994	0.0
1.2729999999999995	0.0
1.2699999999999994	0.0
1.2669999999999995	0.0
1.2639999999999993	0.0
1.2609999999999995	0.0
1.2579999999999993	0.0
1.2549999999999994	0.0
1.2519999999999993	0.0
1.2489999999999994	0.0
1.2459999999999993	0.0
1.2429999999999994	0.0
1.2399999999999993	0.0
1.2369999999999994	0.0
1.2339999999999993	0.0
1.2309999999999994	0.0
1.2279999999999993	0.0
1.2249999999999994	0.0
1.2219999999999993	0.0
1.2189999999999994	0.0
1.2159999999999993	0.0
1.2129999999999994	0.0
1.2099999999999993	0.0
1.2069999999999994	0.0
1.2039999999999993	0.0
1.2009999999999994	0.0
1.1979999999999993	0.0
1.1949999999999994	0.0
1.1919999999999993	0.0
1.1889999999999994	0.0
1.1859999999999993	0.0
1.1829999999999994	0.0
1.1799999999999993	0.0
1.1769999999999994	0.0
1.1739999999999993	0.0
1.1709999999999994	0.0
1.1679999999999993	0.0
1.1649999999999994	0.0
1.1619999999999993	0.0
1.1589999999999994	0.0
1.1559999999999993	0.0
1.1529999999999994	0.0
1.1499999999999992	0.0
1.1469999999999994	0.0
1.1439999999999992	0.0
1.1409999999999993	0.0
1.1379999999999992	0.0
1.1349999999999993	0.0
1.1319999999999992	0.0
1.1289999999999993	0.0
1.1259999999999992	0.0
1.1229999999999993	0.0
1.1199999999999992	0.0
1.1169999999999993	0.0
1.1139999999999992	0.0
1.1109999999999993	0.0
1.1079999999999992	0.0
1.1049999999999993	0.0
1.1019999999999992	0.0
1.0989999999999993	0.0
1.0959999999999992	0.0
1.0929999999999993	0.0
1.0899999999999992	0.0
1.0869999999999993	0.0
1.0839999999999992	0.0
1.0809999999999993	0.0
1.0779999999999992	0.0
1.0749999999999993	0.0
1.0719999999999992	0.0
1.0689999999999993	0.0
1.0659999999999992	0.0
1.0629999999999993	0.0
1.0599999999999992	0.0
1.0569999999999993	0.0
1.0539999999999992	0.0
1.0509999999999993	0.0
1.0479999999999992	0.0
1.0449999999999993	0.0
1.0419999999999991	0.0
1.0389999999999993	0.0
1.0359999999999991	0.0
1.0329999999999993	0.0
1.0299999999999991	0.0
1.0269999999999992	0.0
1.0239999999999991	0.0
1.0209999999999992	0.0
1.0179999999999991	0.0
1.0149999999999992	0.0
1.0119999999999991	0.0
1.0089999999999992	0.0
1.0059999999999991	0.0
1.0029999999999992	0.0
1.0000000000000013	0.0
1.0045000000000013	0.0
1.0090000000000012	0.0
1.0135000000000012	0.0
1.0180000000000013	0.0
1.0225000000000013	0.0
1.0270000000000012	0.0
1.0315000000000012	0.0
1.0360000000000014	0.0
1.0405000000000013	0.0
1.0450000000000013	0.0
1.0495000000000012	0.0
1.0540000000000014	0.0
1.0585000000000013	0.0
1.0630000000000013	0.0
1.0675000000000012	0.0
1.0720000000000014	0.0
1.0765000000000013	0.0
1.0810000000000013	0.0
1.0855000000000012	0.0
1.0900000000000014	0.0
1.0945000000000014	0.0
1.0990000000000013	0.0
1.1035000000000013	0.0
1.1080000000000014	0.0
1.1125000000000014	0.0
1.1170000000000013	0.0
1.1215000000000013	0.0
1.1260000000000014	0.0
1.1305000000000014	0.0
1.1350000000000013	0.0
1.1395000000000013	0.0
1.1440000000000015	0.0
1.1485000000000014	0.0
1.1530000000000014	0.0
1.1575000000000013	0.0
1.1620000000000015	0.0
1.1665000000000014	0.0
1.1710000000000014	0.0
1.1755000000000013	0.0
1.1800000000000015	0.0
1.1845000000000014	0.0
1.1890000000000014	0.0
1.1935000000000013	0.0
1.1980000000000015	0.0
1.2025000000000015	0.0
1.2070000000000014	0.0
1.2115000000000014	0.0
1.2160000000000015	0.0
1.2205000000000015	0.0
1.2250000000000014	0.0
1.2295000000000014	0.0
1.2340000000000015	0.0
1.2385000000000015	0.0
1.2430000000000014	0.0
1.2475000000000014	0.0
1.2520000000000016	0.0
1.2565000000000015	0.0
1.2610000000000015	0.0
1.2655000000000016	0.0
1.2700000000000014	0.0
1.2745000000000015	0.0
1.2790000000000015	0.0
1.2835000000000014	0.0
1.2880000000000016	0.0
1.2925000000000015	0.0
1.2970000000000015	0.0
1.3015000000000017	0.0
1.3060000000000014	0.0
1.3105000000000016	0.0
1.3150000000000015	0.0
1.3195000000000014	0.0
1.3240000000000016	0.0
1.3285000000000016	0.0
1.3330000000000015	0.0
1.3375000000000017	0.0
1.3420000000000014	0.0
1.3465000000000016	0.0
1.3510000000000015	0.0
1.3555000000000015	0.0
1.3600000000000017	0.0
1.3645000000000016	0.008226691042050281
1.3690000000000015	0.01645338208409772
1.3735000000000017	0.024680073126145563
1.3780000000000014	0.0329067641681926
1.3825000000000016	0.04113345521024044
1.3870000000000016	0.049450549450552155
1.3915000000000015	0.057692307692310305
1.3960000000000017	0.06593406593406886
1.4005000000000016	0.07417582417582701
1.4050000000000016	0.08241758241758516
1.4095000000000018	0.09065934065934372
1.4140000000000015	0.09890109890110146
1.4185000000000016	0.10714285714286002
1.4230000000000016	0.11559633027523213
1.4275000000000015	0.12385321100917698
1.4320000000000017	0.13211009174312224
1.4365000000000017	0.14036697247706711
1.4410000000000016	0.14889705882353224
1.4455000000000018	0.15716911764706198
1.4499999999999984	0.16544117647058518
1.4454999999999985	0.16544117647058518
1.4409999999999985	0.16544117647058518
1.4364999999999983	0.16544117647058518
1.4319999999999984	0.16544117647058518
1.4274999999999984	0.16544117647058518
1.4229999999999983	0.16544117647058518
1.4184999999999983	0.16544117647058518
1.4139999999999984	0.16544117647058518
1.4094999999999984	0.16544117647058518
1.4049999999999985	0.16544117647058518
1.4004999999999983	0.16544117647058518
1.3959999999999984	0.16544117647058518
1.3914999999999984	0.16544117647058518
1.3869999999999982	0.16544117647058518
1.3824999999999983	0.16544117647058518
1.3779999999999983	0.16544117647058518
1.3734999999999984	0.16544117647058518
1.3689999999999984	0.16544117647058518
1.3644999999999983	0.16544117647058518
1.3599999999999983	0.16544117647058518
1.3554999999999984	0.16544117647058518
1.3509999999999982	0.16544117647058518
1.3464999999999983	0.16544117647058518
1.3419999999999983	0.16544117647058518
1.3374999999999984	0.16544117647058518
1.3329999999999984	0.16544117647058518
1.3284999999999982	0.16544117647058518
1.3239999999999983	0.16544117647058518
1.3194999999999983	0.16544117647058518
1.3149999999999982	0.16544117647058518
1.3104999999999982	0.16544117647058518
1.3059999999999983	0.16544117647058518
1.3014999999999983	0.16544117647058518
1.2969999999999984	0.16544117647058518
1.2924999999999982	0.16544117647058518
1.2879999999999983	0.16544117647058518
1.2834999999999983	0.16544117647058518
1.2789999999999981	0.16544117647058518
1.2744999999999982	0.16544117647058518
1.2699999999999982	0.16544117647058518
1.2654999999999983	0.16544117647058518
1.2609999999999983	0.16544117647058518
1.2564999999999982	0.16544117647058518
1.2519999999999982	0.16544117647058518
1.2474999999999983	0.16544117647058518
1.242999999999998	0.16544117647058518
1.2384999999999982	0.16544117647058518
1.2339999999999982	0.16544117647058518
1.2294999999999983	0.16544117647058518
1.2249999999999983	0.16544117647058518
1.2204999999999981	0.16544117647058518
1.2159999999999982	0.16544117647058518
1.2114999999999982	0.16544117647058518
1.206999999999998	0.16544117647058518
1.2024999999999981	0.16544117647058518
1.1979999999999982	0.16544117647058518
1.1934999999999982	0.16544117647058518
1.1889999999999983	0.16544117647058518
1.184499999999998	0.16544117647058518
1.1799999999999982	0.16544117647058518
1.1754999999999982	0.16544117647058518
1.170999999999998	0.16544117647058518
1.166499999999998	0.16544117647058518
1.1619999999999981	0.16544117647058518
1.1574999999999982	0.16544117647058518
1.1529999999999982	0.16544117647058518
1.148499999999998	0.16544117647058518
1.1439999999999981	0.16544117647058518
1.1394999999999982	0.16544117647058518
1.134999999999998	0.16544117647058518
1.130499999999998	0.16544117647058518
1.1259999999999981	0.16544117647058518
1.1214999999999982	0.16544117647058518
1.1169999999999982	0.16544117647058518
1.112499999999998	0.16544117647058518
1.107999999999998	0.16544117647058518
1.1034999999999981	0.16544117647058518
1.098999999999998	0.16544117647058518
1.094499999999998	0.16544117647058518
1.089999999999998	0.16544117647058518
1.0854999999999981	0.16544117647058518
1.0809999999999982	0.16544117647058518
1.076499999999998	0.16544117647058518
1.071999999999998	0.16544117647058518
1.0674999999999981	0.16544117647058518
1.062999999999998	0.16544117647058518
1.058499999999998	0.16544117647058518
1.053999999999998	0.16544117647058518
1.049499999999998	0.16544117647058518
1.0449999999999982	0.16544117647058518
1.040499999999998	0.16544117647058518
1.035999999999998	0.16544117647058518
1.031499999999998	0.16544117647058518
1.026999999999998	0.16544117647058518
1.022499999999998	0.16544117647058518
1.017999999999998	0.16544117647058518
1.013499999999998	0.16544117647058518
1.0089999999999981	0.16544117647058518
1.004499999999998	0.16544117647058518
1.0000000000000027	0.16544117647058518
1.0060000000000027	0.16544117647058518
1.0120000000000027	0.16544117647058518
1.0180000000000027	0.16544117647058518
1.0240000000000027	0.16544117647058518
1.0300000000000027	0.16544117647058518
1.0360000000000027	0.16544117647058518
1.0420000000000027	0.16544117647058518
1.0480000000000027	0.16544117647058518
1.0540000000000027	0.16544117647058518
1.0600000000000027	0.16544117647058518
1.0660000000000027	0.16544117647058518
1.0720000000000027	0.16544117647058518
1.0780000000000027	0.16544117647058518
1.0840000000000027	0.16544117647058518
1.0900000000000027	0.16544117647058518
1.0960000000000027	0.16544117647058518
1.1020000000000028	0.16544117647058518
1.1080000000000028	0.16544117647058518
1.1140000000000028	0.16544117647058518
1.1200000000000028	0.16544117647058518
1.1260000000000028	0.16544117647058518
1.1320000000000028	0.16544117647058518
1.1380000000000028	0.16544117647058518
1.1440000000000028	0.16544117647058518
1.1500000000000028	0.16544117647058518
1.1560000000000028	0.16544117647058518
1.1620000000000028	0.16544117647058518
1.1680000000000028	0.16544117647058518
1.1740000000000028	0.16544117647058518
1.1800000000000028	0.16544117647058518
1.1860000000000028	0.16544117647058518
1.1920000000000028	0.16544117647058518
1.1980000000000028	0.16544117647058518
1.2040000000000028	0.16544117647058518
1.2100000000000029	0.16544117647058518
1.2160000000000029	0.16544117647058518
1.2220000000000029	0.16544117647058518
1.2280000000000029	0.16544117647058518
1.2340000000000029	0.16544117647058518
1.2400000000000029	0.16544117647058518
1.2460000000000029	0.16544117647058518
1.2520000000000029	0.16544117647058518
1.258000000000003	0.16544117647058518
1.264000000000003	0.16544117647058518
1.270000000000003	0.16544117647058518
1.276000000000003	0.16544117647058518
1.282000000000003	0.16544117647058518
1.288000000000003	0.16544117647058518
1.294000000000003	0.16544117647058518
1.300000000000003	0.16544117647058518
1.306000000000003	0.16544117647058518
1.312000000000003	0.16544117647058518
1.318000000000003	0.16544117647058518
1.324000000000003	0.16544117647058518
1.330000000000003	0.16544117647058518
1.336000000000003	0.16544117647058518
1.342000000000003	0.16544117647058518
1.348000000000003	0.16544117647058518
1.354000000000003	0.16544117647058518
1.360000000000003	0.16544117647058518
1.366000000000003	0.16544117647058518
1.372000000000003	0.16544117647058518
1.378000000000003	0.16544117647058518
1.384000000000003	0.16544117647058518
1.390000000000003	0.16544117647058518
1.396000000000003	0.16544117647058518
1.402000000000003	0.16544117647058518
1.408000000000003	0.16544117647058518
1.414000000000003	0.16544117647058518
1.420000000000003	0.16544117647058518
1.426000000000003	0.16544117647058518
1.432000000000003	0.16544117647058518
1.438000000000003	0.16544117647058518
1.444000000000003	0.16544117647058518
1.450000000000003	0.16574585635359665
1.456000000000003	0.17679558011050273
1.462000000000003	0.18784530386740883
1.468000000000003	0.19926199261993177
1.474000000000003	0.2103321033210388
1.480000000000003	0.2218114602587856
1.486000000000003	0.23290203327172462
1.492000000000003	0.2444444444444501
1.498000000000003	0.2560296846011188
1.5040000000000031	0.26716141001855853
1.5100000000000031	0.2788104089219388
1.5160000000000031	0.2905027932960951
1.5220000000000031	0.302238805970155
1.5280000000000031	0.31401869158879075
1.5340000000000031	0.3252336448598188
1.5400000000000031	0.3370786516853991
1.5460000000000031	0.34896810506567183
1.5520000000000032	0.3609022556391036
1.5580000000000032	0.37358490566038327
1.5640000000000032	0.3856332703213669
1.5700000000000032	0.3977272727272787
1.5760000000000032	0.40986717267552775
1.5820000000000032	0.4220532319391695
1.5880000000000032	0.43511450381679995
1.5940000000000032	0.4474187380497192
1.5999999999999972	0.45977011494252334
1.5939999999999972	0.45977011494252334
1.5879999999999972	0.45977011494252334
1.5819999999999972	0.45977011494252334
1.5759999999999972	0.45977011494252334
1.5699999999999972	0.45977011494252334
1.5639999999999972	0.45977011494252334
1.5579999999999972	0.45977011494252334
1.5519999999999972	0.45977011494252334
1.5459999999999972	0.45977011494252334
1.5399999999999971	0.45977011494252334
1.5339999999999971	0.45977011494252334
1.5279999999999971	0.45977011494252334
1.5219999999999971	0.45977011494252334
1.5159999999999971	0.45977011494252334
1.5099999999999971	0.45977011494252334
1.5039999999999971	0.45977011494252334
1.4979999999999971	0.45977011494252334
1.491999999999997	0.45977011494252334
1.485999999999997	0.45977011494252334
1.479999999999997	0.45977011494252334
1.473999999999997	0.45977011494252334
1.467999999999997	0.45977011494252334
1.461999999999997	0.45977011494252334
1.455999999999997	0.45977011494252334
1.449999999999997	0.45977011494252334
1.443999999999997	0.45977011494252334
1.437999999999997	0.45977011494252334
1.431999999999997	0.45977011494252334
1.425999999999997	0.45977011494252334
1.419999999999997	0.45977011494252334
1.413999999999997	0.45977011494252334
1.407999999999997	0.45977011494252334
1.401999999999997	0.45977011494252334
1.395999999999997	0.45977011494252334
1.389999999999997	0.45977011494252334
1.383999999999997	0.45977011494252334
1.377999999999997	0.45977011494252334
1.371999999999997	0.45977011494252334
1.365999999999997	0.45977011494252334
1.359999999999997	0.45977011494252334
1.353999999999997	0.45977011494252334
1.347999999999997	0.45977011494252334
1.341999999999997	0.45977011494252334
1.335999999999997	0.45977011494252334
1.329999999999997	0.45977011494252334
1.323999999999997	0.45977011494252334
1.317999999999997	0.45977011494252334
1.311999999999997	0.45977011494252334
1.305999999999997	0.45977011494252334
1.299999999999997	0.45977011494252334
1.293999999999997	0.45977011494252334
1.287999999999997	0.45977011494252334
1.281999999999997	0.45977011494252334
1.275999999999997	0.45977011494252334
1.269999999999997	0.45977011494252334
1.263999999999997	0.45977011494252334
1.257999999999997	0.45977011494252334
1.251999999999997	0.45977011494252334
1.2459999999999969	0.45977011494252334
1.2399999999999969	0.45977011494252334
1.2339999999999969	0.45977011494252334
1.2279999999999969	0.45977011494252334
1.2219999999999969	0.45977011494252334
1.2159999999999969	0.45977011494252334
1.2099999999999969	0.45977011494252334
1.2039999999999969	0.45977011494252334
1.1979999999999968	0.45977011494252334
1.1919999999999968	0.45977011494252334
1.1859999999999968	0.45977011494252334
1.1799999999999968	0.45977011494252334
1.1739999999999968	0.45977011494252334
1.1679999999999968	0.45977011494252334
1.1619999999999968	0.45977011494252334
1.1559999999999968	0.45977011494252334
1.1499999999999968	0.45977011494252334
1.1439999999999968	0.45977011494252334
1.1379999999999968	0.45977011494252334
1.1319999999999968	0.45977011494252334
1.1259999999999968	0.45977011494252334
1.1199999999999968	0.45977011494252334
1.1139999999999968	0.45977011494252334
1.1079999999999968	0.45977011494252334
1.1019999999999968	0.45977011494252334
1.0959999999999968	0.45977011494252334
1.0899999999999967	0.45977011494252334
1.0839999999999967	0.45977011494252334
1.0779999999999967	0.45977011494252334
1.0719999999999967	0.45977011494252334
1.0659999999999967	0.45977011494252334
1.0599999999999967	0.45977011494252334
1.0539999999999967	0.45977011494252334
1.0479999999999967	0.45977011494252334
1.0419999999999967	0.45977011494252334
1.0359999999999967	0.45977011494252334
1.0299999999999967	0.45977011494252334
1.0239999999999967	0.45977011494252334
1.0179999999999967	0.45977011494252334
1.0119999999999967	0.45977011494252334
1.0059999999999967	0.45977011494252334
1.0000000000000042	0.45977011494252334
1.0075000000000043	0.45977011494252334
1.0150000000000041	0.45977011494252334
1.0225000000000042	0.45977011494252334
1.0300000000000042	0.45977011494252334
1.037500000000004	0.45977011494252334
1.0450000000000041	0.45977011494252334
1.0525000000000042	0.45977011494252334
1.0600000000000043	0.45977011494252334
1.0675000000000043	0.45977011494252334
1.0750000000000042	0.45977011494252334
1.0825000000000042	0.45977011494252334
1.0900000000000043	0.45977011494252334
1.0975000000000041	0.45977011494252334
1.1050000000000042	0.45977011494252334
1.1125000000000043	0.45977011494252334
1.1200000000000043	0.45977011494252334
1.1275000000000044	0.45977011494252334
1.1350000000000042	0.45977011494252334
1.1425000000000043	0.45977011494252334
1.1500000000000044	0.45977011494252334
1.1575000000000042	0.45977011494252334
1.1650000000000043	0.45977011494252334
1.1725000000000043	0.45977011494252334
1.1800000000000044	0.45977011494252334
1.1875000000000044	0.45977011494252334
1.1950000000000043	0.45977011494252334
1.2025000000000043	0.45977011494252334
1.2100000000000044	0.45977011494252334
1.2175000000000042	0.45977011494252334
1.2250000000000043	0.45977011494252334
1.2325000000000044	0.45977011494252334
1.2400000000000044	0.45977011494252334
1.2475000000000045	0.45977011494252334
1.2550000000000043	0.45977011494252334
1.2625000000000044	0.45977011494252334
1.2700000000000045	0.45977011494252334
1.2775000000000043	0.45977011494252334
1.2850000000000044	0.45977011494252334
1.2925000000000044	0.45977011494252334
1.3000000000000045	0.45977011494252334
1.3075000000000045	0.45977011494252334
1.3150000000000044	0.45977011494252334
1.3225000000000044	0.45977011494252334
1.3300000000000045	0.45977011494252334
1.3375000000000044	0.45977011494252334
1.3450000000000044	0.45977011494252334
1.3525000000000045	0.45977011494252334
1.3600000000000045	0.45977011494252334
1.3675000000000046	0.45977011494252334
1.3750000000000044	0.45977011494252334
1.3825000000000045	0.45977011494252334
1.3900000000000046	0.45977011494252334
1.3975000000000044	0.45977011494252334
1.4050000000000045	0.45977011494252334
1.4125000000000045	0.45977011494252334
1.4200000000000046	0.45977011494252334
1.4275000000000047	0.45977011494252334
1.4350000000000045	0.45977011494252334
1.4425000000000046	0.45977011494252334
1.4500000000000046	0.45977011494252334
1.4575000000000045	0.45977011494252334
1.4650000000000045	0.45977011494252334
1.4725000000000046	0.45977011494252334
1.4800000000000046	0.45977011494252334
1.4875000000000047	0.45977011494252334
1.4950000000000045	0.45977011494252334
1.5025000000000046	0.45977011494252334
1.5100000000000047	0.45977011494252334
1.5175000000000045	0.45977011494252334
1.5250000000000046	0.45977011494252334
1.5325000000000046	0.45977011494252334
1.5400000000000047	0.45977011494252334
1.5475000000000048	0.45977011494252334
1.5550000000000046	0.45977011494252334
1.5625000000000047	0.45977011494252334
1.5700000000000047	0.45977011494252334
1.5775000000000046	0.45977011494252334
1.5850000000000046	0.45977011494252334
1.5925000000000047	0.45977011494252334
1.6000000000000048	0.46153846153847067
1.6075000000000048	0.4759615384615477
1.6150000000000047	0.4922779922780013
1.6225000000000047	0.5087209302325673
1.6300000000000048	0.5252918287937834
1.6375000000000046	0.5419921875000088
1.6450000000000047	0.5588235294117737
1.6525000000000047	0.5757874015748123
1.6600000000000048	0.5940594059406035
1.6675000000000049	0.6113320079522959
1.6750000000000047	0.6300000000000092
1.6825000000000048	0.6475903614457925
1.6900000000000048	0.6666666666666764
1.6975000000000047	0.6859756097561068
1.7050000000000047	0.7055214723926477
1.7125000000000048	0.7253086419753183
1.7200000000000049	0.7453416149068424
1.727500000000005	0.7656250000000101
1.7350000000000048	0.7861635220125887
1.7425000000000048	0.8069620253164657
1.749999999999995	0.8069620253164657
1.7424999999999948	0.8069620253164657
1.7349999999999948	0.8069620253164657
1.7274999999999947	0.8069620253164657
1.7199999999999949	0.8069620253164657
1.7124999999999948	0.8069620253164657
1.7049999999999947	0.8069620253164657
1.697499999999995	0.8069620253164657
1.6899999999999948	0.8069620253164657
1.6824999999999948	0.8069620253164657
1.6749999999999947	0.8069620253164657
1.6674999999999947	0.8069620253164657
1.6599999999999948	0.8069620253164657
1.6524999999999948	0.8069620253164657
1.6449999999999947	0.8069620253164657
1.6374999999999948	0.8069620253164657
1.6299999999999948	0.8069620253164657
1.6224999999999947	0.8069620253164657
1.6149999999999947	0.8069620253164657
1.6074999999999946	0.8069620253164657
1.5999999999999948	0.8069620253164657
1.5924999999999947	0.8069620253164657
1.5849999999999946	0.8069620253164657
1.5774999999999948	0.8069620253164657
1.5699999999999947	0.8069620253164657
1.5624999999999947	0.8069620253164657
1.5549999999999946	0.8069620253164657
1.5474999999999945	0.8069620253164657
1.5399999999999947	0.8069620253164657
1.5324999999999946	0.8069620253164657
1.5249999999999946	0.8069620253164657
1.5174999999999947	0.8069620253164657
1.5099999999999947	0.8069620253164657
1.5024999999999946	0.8069620253164657
1.4949999999999946	0.8069620253164657
1.4874999999999945	0.8069620253164657
1.4799999999999947	0.8069620253164657
1.4724999999999946	0.8069620253164657
1.4649999999999945	0.8069620253164657
1.4574999999999947	0.8069620253164657
1.4499999999999946	0.8069620253164657
1.4424999999999946	0.8069620253164657
1.4349999999999945	0.8069620253164657
1.4274999999999944	0.8069620253164657
1.4199999999999946	0.8069620253164657
1.4124999999999945	0.8069620253164657
1.4049999999999945	0.8069620253164657
1.3974999999999946	0.8069620253164657
1.3899999999999946	0.8069620253164657
1.3824999999999945	0.8069620253164657
1.3749999999999944	0.8069620253164657
1.3674999999999944	0.8069620253164657
1.3599999999999945	0.8069620253164657
1.3524999999999945	0.8069620253164657
1.3449999999999944	0.8069620253164657
1.3374999999999946	0.8069620253164657
1.3299999999999945	0.8069620253164657
1.3224999999999945	0.8069620253164657
1.3149999999999944	0.8069620253164657
1.3074999999999943	0.8069620253164657
1.2999999999999945	0.8069620253164657
1.2924999999999944	0.8069620253164657
1.2849999999999944	0.8069620253164657
1.2774999999999945	0.8069620253164657
1.2699999999999945	0.8069620253164657
1.2624999999999944	0.8069620253164657
1.2549999999999943	0.8069620253164657
1.2474999999999943	0.8069620253164657
1.2399999999999944	0.8069620253164657
1.2324999999999944	0.8069620253164657
1.2249999999999943	0.8069620253164657
1.2174999999999945	0.8069620253164657
1.2099999999999944	0.8069620253164657
1.2024999999999944	0.8069620253164657
1.1949999999999943	0.8069620253164657
1.1874999999999942	0.8069620253164657
1.1799999999999944	0.8069620253164657
1.1724999999999943	0.8069620253164657
1.1649999999999943	0.8069620253164657
1.1574999999999944	0.8069620253164657
1.1499999999999944	0.8069620253164657
1.1424999999999943	0.8069620253164657
1.1349999999999942	0.8069620253164657
1.1274999999999942	0.8069620253164657
1.1199999999999943	0.8069620253164657
1.1124999999999943	0.8069620253164657
1.1049999999999942	0.8069620253164657
1.0974999999999944	0.8069620253164657
1.0899999999999943	0.8069620253164657
1.0824999999999942	0.8069620253164657
1.0749999999999942	0.8069620253164657
1.0674999999999941	0.8069620253164657
1.0599999999999943	0.8069620253164657
1.0524999999999942	0.8069620253164657
1.0449999999999942	0.8069620253164657
1.0374999999999943	0.8069620253164657
1.0299999999999943	0.8069620253164657
1.0224999999999942	0.8069620253164657
1.0149999999999941	0.8069620253164657
1.007499999999994	0.8069620253164657
0.999999999999995	0.8069620253164657


==> figures/tikz/rawdata/stress-softening_yeoh_1.0_0.2_2.0_pull=0.75_d_F.txt <==
1.0015	0.0
1.003	0.0
1.0045	0.0
1.006	0.0
1.0075	0.0
1.009	0.0
1.0105	0.0
1.012	0.0
1.0135	0.0
1.015	0.0
1.0165	0.0
1.018	0.0
1.0195	0.0
1.021	0.0
1.0225	0.0
1.024	0.0
1.0255	0.0
1.027	0.0
1.0285	0.0
1.03	0.0
1.0315	0.0
1.033	0.0
1.0345	0.0
1.036	0.0
1.0375	0.0
1.039	0.0
1.0405	0.0
1.042	0.0
1.0435	0.0
1.045	0.0
1.0465	0.0
1.048	0.0
1.0495	0.0
1.051	0.0
1.0525	0.0
1.054	0.0
1.0555	0.0
1.057	0.0
1.0585	0.0
1.06	0.0
1.0615	0.0
1.063	0.0
1.0645	0.0
1.066	0.0
1.0675000000000001	0.0
1.069	0.0
1.0705	0.0
1.072	0.0
1.0735000000000001	0.0
1.075	0.0
1.0765	0.0
1.078	0.0
1.0795000000000001	0.0
1.081	0.0
1.0825	0.0
1.084	0.0
1.0855000000000001	0.0
1.087	0.0
1.0885	0.0
1.09	0.0
1.0915000000000001	0.0
1.093	0.0
1.0945	0.0
1.096	0.0
1.0975000000000001	0.0
1.099	0.0
1.1005	0.0
1.102	0.0
1.1035000000000001	0.0
1.105	0.0
1.1065	0.0
1.108	0.0
1.1095000000000002	0.0
1.111	0.0
1.1125	0.0
1.114	0.0
1.1155000000000002	0.0
1.117	0.0
1.1185	0.0
1.12	0.0
1.1215000000000002	0.0
1.123	0.0
1.1245	0.0
1.1260000000000001	0.0
1.1275000000000002	0.0
1.129	0.0
1.1305	0.0
1.1320000000000001	0.0
1.1335000000000002	0.0
1.135	0.0
1.1365	0.0
1.1380000000000001	0.0
1.1395000000000002	0.0
1.141	0.0
1.1425	0.0
1.1440000000000001	0.0
1.1455000000000002	0.0
1.147	0.0
1.1485	0.0
1.1500000000000001	0.0
1.1515000000000002	0.0
1.153	0.0
1.1545	0.0
1.1560000000000001	0.0
1.1575000000000002	0.0
1.159	0.0
1.1605	0.0
1.1620000000000001	0.0
1.1635000000000002	0.0
1.165	0.0
1.1665	0.0
1.1680000000000001	0.0
1.1695000000000002	0.0
1.171	0.0
1.1725	0.0
1.1740000000000002	0.0
1.1755000000000002	0.0
1.177	0.0
1.1785	0.0
1.1800000000000002	0.0
1.1815000000000002	0.0
1.183	0.0
1.1845	0.0
1.1860000000000002	0.0
1.1875	0.0
1.189	0.0
1.1905000000000001	0.0
1.1920000000000002	0.0
1.1935000000000002	0.0
1.195	0.0
1.1965000000000001	0.0
1.1980000000000002	0.0
1.1995	0.0
1.201	0.0
1.2025000000000001	0.0
1.2040000000000002	0.0
1.2055000000000002	0.0
1.207	0.0
1.2085000000000001	0.0
1.2100000000000002	0.0
1.2115	0.0
1.213	0.0
1.2145000000000001	0.0
1.2160000000000002	0.0
1.2175000000000002	0.0
1.219	0.0
1.2205000000000001	0.0
1.2220000000000002	0.0
1.2235	0.0
1.225	0.0
1.2265000000000001	0.0
1.2280000000000002	0.0
1.2295000000000003	0.0
1.231	0.0
1.2325000000000002	0.0
1.2340000000000002	0.0
1.2355	0.0
1.237	0.0
1.2385000000000002	0.0
1.2400000000000002	0.0
1.2415000000000003	0.0
1.243	0.0
1.2445000000000002	0.0
1.2460000000000002	0.0
1.2475	0.0
1.249	0.0
1.2494999999999998	0.0
1.2479999999999998	0.0
1.2464999999999997	0.0
1.2449999999999997	0.0
1.2434999999999998	0.0
1.2419999999999998	0.0
1.2404999999999997	0.0
1.2389999999999999	0.0
1.2374999999999998	0.0
1.2359999999999998	0.0
1.2344999999999997	0.0
1.2329999999999997	0.0
1.2314999999999998	0.0
1.2299999999999998	0.0
1.2284999999999997	0.0
1.2269999999999999	0.0
1.2254999999999998	0.0
1.2239999999999998	0.0
1.2224999999999997	0.0
1.2209999999999996	0.0
1.2194999999999998	0.0
1.2179999999999997	0.0
1.2164999999999997	0.0
1.2149999999999999	0.0
1.2134999999999998	0.0
1.2119999999999997	0.0
1.2104999999999997	0.0
1.2089999999999996	0.0
1.2074999999999998	0.0
1.2059999999999997	0.0
1.2044999999999997	0.0
1.2029999999999998	0.0
1.2014999999999998	0.0
1.1999999999999997	0.0
1.1984999999999997	0.0
1.1969999999999996	0.0
1.1954999999999998	0.0
1.1939999999999997	0.0
1.1924999999999997	0.0
1.1909999999999998	0.0
1.1894999999999998	0.0
1.1879999999999997	0.0
1.1864999999999997	0.0
1.1849999999999996	0.0
1.1834999999999998	0.0
1.1819999999999997	0.0
1.1804999999999997	0.0
1.1789999999999998	0.0
1.1774999999999998	0.0
1.1759999999999997	0.0
1.1744999999999997	0.0
1.1729999999999996	0.0
1.1714999999999998	0.0
1.1699999999999997	0.0
1.1684999999999997	0.0
1.1669999999999998	0.0
1.1654999999999998	0.0
1.1639999999999997	0.0
1.1624999999999996	0.0
1.1609999999999996	0.0
1.1594999999999998	0.0
1.1579999999999997	0.0
1.1564999999999996	0.0
1.1549999999999998	0.0
1.1534999999999997	0.0
1.1519999999999997	0.0
1.1504999999999996	0.0
1.1489999999999996	0.0
1.1474999999999997	0.0
1.1459999999999997	0.0
1.1444999999999996	0.0
1.1429999999999998	0.0
1.1414999999999997	0.0
1.1399999999999997	0.0
1.1384999999999996	0.0
1.1369999999999996	0.0
1.1354999999999997	0.0
1.1339999999999997	0.0
1.1324999999999996	0.0
1.1309999999999998	0.0
1.1294999999999997	0.0
1.1279999999999997	0.0
1.1264999999999996	0.0
1.1249999999999998	0.0
1.1234999999999997	0.0
1.1219999999999997	0.0
1.1204999999999998	0.0
1.1189999999999998	0.0
1.1174999999999997	0.0
1.1159999999999997	0.0
1.1144999999999996	0.0
1.1129999999999998	0.0
1.1114999999999997	0.0
1.1099999999999997	0.0
1.1084999999999998	0.0
1.1069999999999998	0.0
1.1054999999999997	0.0
1.1039999999999996	0.0
1.1024999999999996	0.0
1.1009999999999998	0.0
1.0994999999999997	0.0
1.0979999999999996	0.0
1.0964999999999998	0.0
1.0949999999999998	0.0
1.0934999999999997	0.0
1.0919999999999996	0.0
1.0904999999999996	0.0
1.0889999999999997	0.0
1.0874999999999997	0.0
1.0859999999999996	0.0
1.0844999999999998	0.0
1.0829999999999997	0.0
1.0814999999999997	0.0
1.0799999999999996	0.0
1.0784999999999996	0.0
1.0769999999999997	0.0
1.0754999999999997	0.0
1.0739999999999996	0.0
1.0724999999999998	0.0
1.0709999999999997	0.0
1.0694999999999997	0.0
1.0679999999999996	0.0
1.0664999999999996	0.0
1.0649999999999997	0.0
1.0634999999999997	0.0
1.0619999999999996	0.0
1.0604999999999998	0.0
1.0589999999999997	0.0
1.0574999999999997	0.0
1.0559999999999996	0.0
1.0544999999999995	0.0
1.0529999999999997	0.0
1.0514999999999997	0.0
1.0499999999999996	0.0
1.0484999999999998	0.0
1.0469999999999997	0.0
1.0454999999999997	0.0
1.0439999999999996	0.0
1.0424999999999995	0.0
1.0409999999999997	0.0
1.0394999999999996	0.0
1.0379999999999996	0.0
1.0364999999999998	0.0
1.0349999999999997	0.0
1.0334999999999996	0.0
1.0319999999999996	0.0
1.0304999999999995	0.0
1.0289999999999997	0.0
1.0274999999999996	0.0
1.0259999999999996	0.0
1.0244999999999997	0.0
1.0229999999999997	0.0
1.0214999999999996	0.0
1.0199999999999996	0.0
1.0184999999999995	0.0
1.0169999999999997	0.0
1.0154999999999996	0.0
1.0139999999999996	0.0
1.0124999999999997	0.0
1.0109999999999997	0.0
1.0094999999999996	0.0
1.0079999999999996	0.0
1.0064999999999995	0.0
1.0049999999999997	0.0
1.0034999999999996	0.0
1.0019999999999996	0.0
1.0004999999999997	0.0
1.0020000000000007	0.0
1.0050000000000008	0.0
1.008000000000001	0.0
1.0110000000000008	0.0
1.0140000000000007	0.0
1.0170000000000008	0.0
1.020000000000001	0.0
1.0230000000000008	0.0
1.0260000000000007	0.0
1.0290000000000008	0.0
1.032000000000001	0.0
1.0350000000000008	0.0
1.0380000000000007	0.0
1.0410000000000008	0.0
1.044000000000001	0.0
1.0470000000000008	0.0
1.0500000000000007	0.0
1.0530000000000008	0.0
1.056000000000001	0.0
1.0590000000000008	0.0
1.0620000000000007	0.0
1.0650000000000008	0.0
1.068000000000001	0.0
1.0710000000000008	0.0
1.0740000000000007	0.0
1.0770000000000008	0.0
1.080000000000001	0.0
1.0830000000000009	0.0
1.0860000000000007	0.0
1.0890000000000009	0.0
1.092000000000001	0.0
1.0950000000000009	0.0
1.0980000000000008	0.0
1.1010000000000009	0.0
1.104000000000001	0.0
1.1070000000000009	0.0
1.1100000000000008	0.0
1.1130000000000009	0.0
1.116000000000001	0.0
1.1190000000000009	0.0
1.1220000000000008	0.0
1.1250000000000009	0.0
1.128000000000001	0.0
1.131000000000001	0.0
1.1340000000000008	0.0
1.137000000000001	0.0
1.140000000000001	0.0
1.143000000000001	0.0
1.1460000000000008	0.0
1.149000000000001	0.0
1.152000000000001	0.0
1.155000000000001	0.0
1.1580000000000008	0.0
1.161000000000001	0.0
1.164000000000001	0.0
1.167000000000001	0.0
1.1700000000000008	0.0
1.173000000000001	0.0
1.176000000000001	0.0
1.179000000000001	0.0
1.1820000000000008	0.0
1.185000000000001	0.0
1.188000000000001	0.0
1.191000000000001	0.0
1.1940000000000008	0.0
1.197000000000001	0.0
1.200000000000001	0.0
1.203000000000001	0.0
1.2060000000000008	0.0
1.209000000000001	0.0
1.212000000000001	0.0
1.215000000000001	0.0
1.2180000000000009	0.0
1.221000000000001	0.0
1.224000000000001	0.0
1.227000000000001	0.0
1.2300000000000009	0.0
1.233000000000001	0.0
1.236000000000001	0.0
1.239000000000001	0.0
1.2420000000000009	0.0
1.245000000000001	0.0
1.248000000000001	0.0
1.251000000000001	0.0
1.254000000000001	0.0
1.257000000000001	0.0
1.2600000000000011	0.0
1.263000000000001	0.0
1.266000000000001	0.0
1.269000000000001	0.0
1.2720000000000011	0.0
1.275000000000001	0.0
1.278000000000001	0.0
1.281000000000001	0.0
1.2840000000000011	0.0
1.287000000000001	0.0
1.290000000000001	0.0
1.293000000000001	0.0
1.2960000000000012	0.0
1.299000000000001	0.0
1.302000000000001	0.0
1.305000000000001	0.0
1.3080000000000012	0.0
1.311000000000001	0.0
1.314000000000001	0.0
1.317000000000001	0.0
1.3200000000000012	0.0
1.323000000000001	0.0
1.326000000000001	0.0
1.329000000000001	0.0
1.3320000000000012	0.0
1.335000000000001	0.0
1.338000000000001	0.0
1.341000000000001	0.0
1.3440000000000012	0.0
1.347000000000001	0.0
1.350000000000001	0.0
1.353000000000001	0.0
1.3560000000000012	0.0
1.359000000000001	0.0
1.362000000000001	0.0
1.365000000000001	0.3999999999999997
1.3680000000000012	0.39912280701754355
1.371000000000001	0.39824945295404784
1.374000000000001	0.3973799126637552
1.3770000000000011	0.3965141612200433
1.3800000000000012	0.39565217391304314
1.3830000000000011	0.3940708604483004
1.386000000000001	0.39321789321789286
1.3890000000000011	0.39236861051115873
1.3920000000000012	0.39152298850574674
1.3950000000000011	0.390681003584229
1.398000000000001	0.38984263233190236
1.4010000000000011	0.38900785153461775
1.4040000000000012	0.3881766381766378
1.4070000000000011	0.3873489694385213
1.410000000000001	0.38652482269503513
1.4130000000000011	0.38570417551309233
1.4160000000000013	0.3848870056497171
1.4190000000000011	0.38336856941508074
1.422000000000001	0.382559774964838
1.4250000000000012	0.381754385964912
1.4280000000000013	0.38095238095238065
1.4310000000000012	0.3801537386443044
1.434000000000001	0.37935843793584356
1.4370000000000012	0.37787056367432115
1.4400000000000013	0.37708333333333294
1.4430000000000012	0.37629937629937593
1.446000000000001	0.3755186721991698
1.4490000000000012	0.374741200828157
1.4520000000000013	0.37396694214876
1.4550000000000012	0.3725085910652918
1.458000000000001	0.371742112482853
1.4610000000000012	0.37097878165639947
1.4640000000000013	0.37021857923497237
1.4670000000000012	0.3687798227675525
1.470000000000001	0.3680272108843534
1.4730000000000012	0.36727766463000644
1.4760000000000013	0.3658536585365851
1.4790000000000012	0.3651115618661255
1.482000000000001	0.3643724696356273
1.4850000000000012	0.36363636363636337
1.4880000000000013	0.36223118279569855
1.4910000000000012	0.36150234741784004
1.494000000000001	0.36077643908969176
1.4970000000000012	0.3593854375417499
1.499999999999999	0.35866666666666697
1.496999999999999	0.35866666666666697
1.4939999999999989	0.35866666666666697
1.4909999999999988	0.35866666666666697
1.4879999999999989	0.35866666666666697
1.484999999999999	0.35866666666666697
1.4819999999999989	0.35866666666666697
1.4789999999999988	0.35866666666666697
1.4759999999999989	0.35866666666666697
1.472999999999999	0.35866666666666697
1.4699999999999989	0.35866666666666697
1.4669999999999987	0.35866666666666697
1.4639999999999989	0.35866666666666697
1.460999999999999	0.35866666666666697
1.4579999999999989	0.35866666666666697
1.4549999999999987	0.35866666666666697
1.4519999999999988	0.35866666666666697
1.448999999999999	0.35866666666666697
1.4459999999999988	0.35866666666666697
1.4429999999999987	0.35866666666666697
1.4399999999999988	0.35866666666666697
1.436999999999999	0.35866666666666697
1.4339999999999988	0.35866666666666697
1.4309999999999987	0.35866666666666697
1.4279999999999988	0.35866666666666697
1.424999999999999	0.35866666666666697
1.4219999999999988	0.35866666666666697
1.4189999999999987	0.35866666666666697
1.4159999999999988	0.35866666666666697
1.412999999999999	0.35866666666666697
1.4099999999999988	0.35866666666666697
1.4069999999999987	0.35866666666666697
1.4039999999999988	0.35866666666666697
1.400999999999999	0.35866666666666697
1.3979999999999988	0.35866666666666697
1.3949999999999987	0.35866666666666697
1.3919999999999988	0.35866666666666697
1.388999999999999	0.35866666666666697
1.3859999999999988	0.35866666666666697
1.3829999999999987	0.35866666666666697
1.3799999999999988	0.35866666666666697
1.376999999999999	0.35866666666666697
1.3739999999999988	0.35866666666666697
1.3709999999999987	0.35866666666666697
1.3679999999999988	0.35866666666666697
1.3649999999999989	0.35866666666666697
1.3619999999999988	0.35866666666666697
1.3589999999999987	0.35866666666666697
1.3559999999999988	0.35866666666666697
1.3529999999999989	0.35866666666666697
1.3499999999999988	0.35866666666666697
1.3469999999999986	0.35866666666666697
1.3439999999999988	0.35866666666666697
1.3409999999999989	0.35866666666666697
1.3379999999999987	0.35866666666666697
1.3349999999999986	0.35866666666666697
1.3319999999999987	0.35866666666666697
1.3289999999999988	0.35866666666666697
1.3259999999999987	0.35866666666666697
1.3229999999999986	0.35866666666666697
1.3199999999999987	0.35866666666666697
1.3169999999999988	0.35866666666666697
1.3139999999999987	0.35866666666666697
1.3109999999999986	0.35866666666666697
1.3079999999999987	0.35866666666666697
1.3049999999999988	0.35866666666666697
1.3019999999999987	0.35866666666666697
1.2989999999999986	0.35866666666666697
1.2959999999999987	0.35866666666666697
1.2929999999999988	0.35866666666666697
1.2899999999999987	0.35866666666666697
1.2869999999999986	0.35866666666666697
1.2839999999999987	0.35866666666666697
1.2809999999999988	0.35866666666666697
1.2779999999999987	0.35866666666666697
1.2749999999999986	0.35866666666666697
1.2719999999999987	0.35866666666666697
1.2689999999999988	0.35866666666666697
1.2659999999999987	0.35866666666666697
1.2629999999999986	0.35866666666666697
1.2599999999999987	0.35866666666666697
1.2569999999999988	0.35866666666666697
1.2539999999999987	0.35866666666666697
1.2509999999999986	0.35866666666666697
1.2479999999999987	0.35866666666666697
1.2449999999999988	0.35866666666666697
1.2419999999999987	0.35866666666666697
1.2389999999999985	0.35866666666666697
1.2359999999999987	0.35866666666666697
1.2329999999999988	0.35866666666666697
1.2299999999999986	0.35866666666666697
1.2269999999999985	0.35866666666666697
1.2239999999999986	0.35866666666666697
1.2209999999999988	0.35866666666666697
1.2179999999999986	0.35866666666666697
1.2149999999999985	0.35866666666666697
1.2119999999999986	0.35866666666666697
1.2089999999999987	0.35866666666666697
1.2059999999999986	0.35866666666666697
1.2029999999999985	0.35866666666666697
1.1999999999999986	0.35866666666666697
1.1969999999999987	0.35866666666666697
1.1939999999999986	0.35866666666666697
1.1909999999999985	0.35866666666666697
1.1879999999999986	0.35866666666666697
1.1849999999999987	0.35866666666666697
1.1819999999999986	0.35866666666666697
1.1789999999999985	0.35866666666666697
1.1759999999999986	0.35866666666666697
1.1729999999999987	0.35866666666666697
1.1699999999999986	0.35866666666666697
1.1669999999999985	0.35866666666666697
1.1639999999999986	0.35866666666666697
1.1609999999999987	0.35866666666666697
1.1579999999999986	0.35866666666666697
1.1549999999999985	0.35866666666666697
1.1519999999999986	0.35866666666666697
1.1489999999999987	0.35866666666666697
1.1459999999999986	0.35866666666666697
1.1429999999999985	0.35866666666666697
1.1399999999999986	0.35866666666666697
1.1369999999999987	0.35866666666666697
1.1339999999999986	0.35866666666666697
1.1309999999999985	0.35866666666666697
1.1279999999999986	0.35866666666666697
1.1249999999999987	0.35866666666666697
1.1219999999999986	0.35866666666666697
1.1189999999999984	0.35866666666666697
1.1159999999999985	0.35866666666666697
1.1129999999999987	0.35866666666666697
1.1099999999999985	0.35866666666666697
1.1069999999999984	0.35866666666666697
1.1039999999999985	0.35866666666666697
1.1009999999999986	0.35866666666666697
1.0979999999999985	0.35866666666666697
1.0949999999999984	0.35866666666666697
1.0919999999999985	0.35866666666666697
1.0889999999999986	0.35866666666666697
1.0859999999999985	0.35866666666666697
1.0829999999999984	0.35866666666666697
1.0799999999999985	0.35866666666666697
1.0769999999999986	0.35866666666666697
1.0739999999999985	0.35866666666666697
1.0709999999999984	0.35866666666666697
1.0679999999999985	0.35866666666666697
1.0649999999999986	0.35866666666666697
1.0619999999999985	0.35866666666666697
1.0589999999999984	0.35866666666666697
1.0559999999999985	0.35866666666666697
1.0529999999999986	0.35866666666666697
1.0499999999999985	0.35866666666666697
1.0469999999999984	0.35866666666666697
1.0439999999999985	0.35866666666666697
1.0409999999999986	0.35866666666666697
1.0379999999999985	0.35866666666666697
1.0349999999999984	0.35866666666666697
1.0319999999999985	0.35866666666666697
1.0289999999999986	0.35866666666666697
1.0259999999999985	0.35866666666666697
1.0229999999999984	0.35866666666666697
1.0199999999999985	0.35866666666666697
1.0169999999999986	0.35866666666666697
1.0139999999999985	0.35866666666666697
1.0109999999999983	0.35866666666666697
1.0079999999999985	0.35866666666666697
1.0049999999999986	0.35866666666666697
1.0019999999999984	0.35866666666666697
1.0015000000000023	0.35866666666666697
1.0060000000000024	0.35866666666666697
1.0105000000000024	0.35866666666666697
1.0150000000000023	0.35866666666666697
1.0195000000000023	0.35866666666666697
1.0240000000000022	0.35866666666666697
1.0285000000000024	0.35866666666666697
1.0330000000000024	0.35866666666666697
1.0375000000000023	0.35866666666666697
1.0420000000000025	0.35866666666666697
1.0465000000000024	0.35866666666666697
1.0510000000000024	0.35866666666666697
1.0555000000000023	0.35866666666666697
1.0600000000000023	0.35866666666666697
1.0645000000000024	0.35866666666666697
1.0690000000000024	0.35866666666666697
1.0735000000000023	0.35866666666666697
1.0780000000000025	0.35866666666666697
1.0825000000000025	0.35866666666666697
1.0870000000000024	0.35866666666666697
1.0915000000000024	0.35866666666666697
1.0960000000000023	0.35866666666666697
1.1005000000000025	0.35866666666666697
1.1050000000000024	0.35866666666666697
1.1095000000000024	0.35866666666666697
1.1140000000000025	0.35866666666666697
1.1185000000000025	0.35866666666666697
1.1230000000000024	0.35866666666666697
1.1275000000000024	0.35866666666666697
1.1320000000000023	0.35866666666666697
1.1365000000000025	0.35866666666666697
1.1410000000000025	0.35866666666666697
1.1455000000000024	0.35866666666666697
1.1500000000000026	0.35866666666666697
1.1545000000000025	0.35866666666666697
1.1590000000000025	0.35866666666666697
1.1635000000000024	0.35866666666666697
1.1680000000000024	0.35866666666666697
1.1725000000000025	0.35866666666666697
1.1770000000000025	0.35866666666666697
1.1815000000000024	0.35866666666666697
1.1860000000000026	0.35866666666666697
1.1905000000000026	0.35866666666666697
1.1950000000000025	0.35866666666666697
1.1995000000000025	0.35866666666666697
1.2040000000000024	0.35866666666666697
1.2085000000000026	0.35866666666666697
1.2130000000000025	0.35866666666666697
1.2175000000000025	0.35866666666666697
1.2220000000000026	0.35866666666666697
1.2265000000000026	0.35866666666666697
1.2310000000000025	0.35866666666666697
1.2355000000000025	0.35866666666666697
1.2400000000000024	0.35866666666666697
1.2445000000000026	0.35866666666666697
1.2490000000000026	0.35866666666666697
1.2535000000000025	0.35866666666666697
1.2580000000000027	0.35866666666666697
1.2625000000000026	0.35866666666666697
1.2670000000000026	0.35866666666666697
1.2715000000000025	0.35866666666666697
1.2760000000000025	0.35866666666666697
1.2805000000000026	0.35866666666666697
1.2850000000000026	0.35866666666666697
1.2895000000000025	0.35866666666666697
1.2940000000000027	0.35866666666666697
1.2985000000000027	0.35866666666666697
1.3030000000000026	0.35866666666666697
1.3075000000000025	0.35866666666666697
1.3120000000000025	0.35866666666666697
1.3165000000000027	0.35866666666666697
1.3210000000000026	0.35866666666666697
1.3255000000000026	0.35866666666666697
1.3300000000000027	0.35866666666666697
1.3345000000000027	0.35866666666666697
1.3390000000000026	0.35866666666666697
1.3435000000000026	0.35866666666666697
1.3480000000000025	0.35866666666666697
1.3525000000000027	0.35866666666666697
1.3570000000000026	0.35866666666666697
1.3615000000000026	0.35866666666666697
1.3660000000000028	0.35866666666666697
1.3705000000000027	0.35866666666666697
1.3750000000000027	0.35866666666666697
1.3795000000000026	0.35866666666666697
1.3840000000000026	0.35866666666666697
1.3885000000000027	0.35866666666666697
1.3930000000000027	0.35866666666666697
1.3975000000000026	0.35866666666666697
1.4020000000000028	0.35866666666666697
1.4065000000000027	0.35866666666666697
1.4110000000000027	0.35866666666666697
1.4155000000000026	0.35866666666666697
1.4200000000000026	0.35866666666666697
1.4245000000000028	0.35866666666666697
1.4290000000000027	0.35866666666666697
1.4335000000000027	0.35866666666666697
1.4380000000000028	0.35866666666666697
1.4425000000000028	0.35866666666666697
1.4470000000000027	0.35866666666666697
1.4515000000000027	0.35866666666666697
1.4560000000000026	0.35866666666666697
1.4605000000000028	0.35866666666666697
1.4650000000000027	0.35866666666666697
1.4695000000000027	0.35866666666666697
1.4740000000000029	0.35866666666666697
1.4785000000000028	0.35866666666666697
1.4830000000000028	0.35866666666666697
1.4875000000000027	0.35866666666666697
1.4920000000000027	0.35866666666666697
1.4965000000000028	0.35866666666666697
1.5010000000000028	0.35776149233844035
1.5055000000000027	0.3566921288608429
1.510000000000003	0.35562913907284693
1.5145000000000028	0.35391218223836185
1.5190000000000028	0.3528637261356149
1.5235000000000027	0.351165080406957
1.5280000000000027	0.3494764397905753
1.5325000000000029	0.3484502446982049
1.5370000000000028	0.34677944046844433
1.5415000000000028	0.345118391177424
1.546000000000003	0.34346701164294885
1.5505000000000029	0.3424701709126082
1.5550000000000028	0.34083601286173576
1.5595000000000028	0.33921128566848285
1.5640000000000027	0.3375959079283882
1.568500000000003	0.335989799171182
1.5730000000000028	0.3343928798474247
1.5775000000000028	0.3328050713153718
1.582000000000003	0.3312262958280651
1.586500000000003	0.3296564765206423
1.5910000000000029	0.3280955373978624
1.5955000000000028	0.32654340332184206
1.6000000000000028	0.32499999999999946
1.604500000000003	0.32346525397319975
1.6090000000000029	0.32193909260410136
1.6135000000000028	0.32042144406569506
1.618000000000003	0.3189122373300365
1.622500000000003	0.31679506933744167
1.6270000000000029	0.3153042409342343
1.6315000000000028	0.31382163653079936
1.6360000000000028	0.3123471882640582
1.640500000000003	0.3102712587625719
1.645000000000003	0.30881458966565295
1.6495000000000029	0.30736586844498287
1.654000000000003	0.3053204353083429
1.658500000000003	0.303889056376243
1.663000000000003	0.3018641010222484
1.6675000000000029	0.3004497751124433
1.6720000000000028	0.29844497607655457
1.676500000000003	0.29704742022069736
1.681000000000003	0.2950624628197496
1.6855000000000029	0.2930881044200529
1.690000000000003	0.2917159763313605
1.694500000000003	0.28976099144290307
1.699000000000003	0.28781636256621496
1.703500000000003	0.286469034341062
1.7080000000000028	0.2845433255269316
1.712500000000003	0.2826277372262769
1.717000000000003	0.2807221898660449
1.721500000000003	0.2788266047051985
1.726000000000003	0.2769409038238697
1.730500000000003	0.2756428777809877
1.735000000000003	0.2737752161383281
1.739500000000003	0.2719172175912615
1.7440000000000029	0.27006880733944916
1.748500000000003	0.2682299113525875
1.7469999999999972	0.2682299113525875
1.742499999999997	0.2682299113525875
1.737999999999997	0.2682299113525875
1.7334999999999972	0.2682299113525875
1.7289999999999972	0.2682299113525875
1.7244999999999973	0.2682299113525875
1.719999999999997	0.2682299113525875
1.7154999999999971	0.2682299113525875
1.7109999999999972	0.2682299113525875
1.706499999999997	0.2682299113525875
1.701999999999997	0.2682299113525875
1.6974999999999971	0.2682299113525875
1.6929999999999972	0.2682299113525875
1.6884999999999972	0.2682299113525875
1.683999999999997	0.2682299113525875
1.679499999999997	0.2682299113525875
1.6749999999999972	0.2682299113525875
1.670499999999997	0.2682299113525875
1.665999999999997	0.2682299113525875
1.661499999999997	0.2682299113525875
1.6569999999999971	0.2682299113525875
1.6524999999999972	0.2682299113525875
1.647999999999997	0.2682299113525875
1.643499999999997	0.2682299113525875
1.6389999999999971	0.2682299113525875
1.634499999999997	0.2682299113525875
1.629999999999997	0.2682299113525875
1.625499999999997	0.2682299113525875
1.620999999999997	0.2682299113525875
1.6164999999999972	0.2682299113525875
1.611999999999997	0.2682299113525875
1.607499999999997	0.2682299113525875
1.602999999999997	0.2682299113525875
1.598499999999997	0.2682299113525875
1.593999999999997	0.2682299113525875
1.589499999999997	0.2682299113525875
1.584999999999997	0.2682299113525875
1.5804999999999971	0.2682299113525875
1.575999999999997	0.2682299113525875
1.571499999999997	0.2682299113525875
1.566999999999997	0.2682299113525875
1.562499999999997	0.2682299113525875
1.557999999999997	0.2682299113525875
1.553499999999997	0.2682299113525875
1.548999999999997	0.2682299113525875
1.544499999999997	0.2682299113525875
1.539999999999997	0.2682299113525875
1.535499999999997	0.2682299113525875
1.530999999999997	0.2682299113525875
1.5264999999999969	0.2682299113525875
1.521999999999997	0.2682299113525875
1.517499999999997	0.2682299113525875
1.512999999999997	0.2682299113525875
1.508499999999997	0.2682299113525875
1.503999999999997	0.2682299113525875
1.499499999999997	0.2682299113525875
1.494999999999997	0.2682299113525875
1.4904999999999968	0.2682299113525875
1.4859999999999969	0.2682299113525875
1.481499999999997	0.2682299113525875
1.476999999999997	0.2682299113525875
1.472499999999997	0.2682299113525875
1.4679999999999969	0.2682299113525875
1.463499999999997	0.2682299113525875
1.458999999999997	0.2682299113525875
1.4544999999999968	0.2682299113525875
1.4499999999999968	0.2682299113525875
1.445499999999997	0.2682299113525875
1.440999999999997	0.2682299113525875
1.436499999999997	0.2682299113525875
1.4319999999999968	0.2682299113525875
1.4274999999999969	0.2682299113525875
1.422999999999997	0.2682299113525875
1.4184999999999968	0.2682299113525875
1.4139999999999968	0.2682299113525875
1.4094999999999969	0.2682299113525875
1.404999999999997	0.2682299113525875
1.400499999999997	0.2682299113525875
1.3959999999999968	0.2682299113525875
1.3914999999999969	0.2682299113525875
1.386999999999997	0.2682299113525875
1.3824999999999967	0.2682299113525875
1.3779999999999968	0.2682299113525875
1.3734999999999968	0.2682299113525875
1.3689999999999969	0.2682299113525875
1.364499999999997	0.2682299113525875
1.3599999999999968	0.2682299113525875
1.3554999999999968	0.2682299113525875
1.3509999999999969	0.2682299113525875
1.3464999999999967	0.2682299113525875
1.3419999999999968	0.2682299113525875
1.3374999999999968	0.2682299113525875
1.3329999999999969	0.2682299113525875
1.328499999999997	0.2682299113525875
1.3239999999999967	0.2682299113525875
1.3194999999999968	0.2682299113525875
1.3149999999999968	0.2682299113525875
1.3104999999999967	0.2682299113525875
1.3059999999999967	0.2682299113525875
1.3014999999999968	0.2682299113525875
1.2969999999999968	0.2682299113525875
1.2924999999999969	0.2682299113525875
1.2879999999999967	0.2682299113525875
1.2834999999999968	0.2682299113525875
1.2789999999999968	0.2682299113525875
1.2744999999999966	0.2682299113525875
1.2699999999999967	0.2682299113525875
1.2654999999999967	0.2682299113525875
1.2609999999999968	0.2682299113525875
1.2564999999999968	0.2682299113525875
1.2519999999999967	0.2682299113525875
1.2474999999999967	0.2682299113525875
1.2429999999999968	0.2682299113525875
1.2384999999999966	0.2682299113525875
1.2339999999999967	0.2682299113525875
1.2294999999999967	0.2682299113525875
1.2249999999999968	0.2682299113525875
1.2204999999999968	0.2682299113525875
1.2159999999999966	0.2682299113525875
1.2114999999999967	0.2682299113525875
1.2069999999999967	0.2682299113525875
1.2024999999999966	0.2682299113525875
1.1979999999999966	0.2682299113525875
1.1934999999999967	0.2682299113525875
1.1889999999999967	0.2682299113525875
1.1844999999999968	0.2682299113525875
1.1799999999999966	0.2682299113525875
1.1754999999999967	0.2682299113525875
1.1709999999999967	0.2682299113525875
1.1664999999999965	0.2682299113525875
1.1619999999999966	0.2682299113525875
1.1574999999999966	0.2682299113525875
1.1529999999999967	0.2682299113525875
1.1484999999999967	0.2682299113525875
1.1439999999999966	0.2682299113525875
1.1394999999999966	0.2682299113525875
1.1349999999999967	0.2682299113525875
1.1304999999999965	0.2682299113525875
1.1259999999999966	0.2682299113525875
1.1214999999999966	0.2682299113525875
1.1169999999999967	0.2682299113525875
1.1124999999999967	0.2682299113525875
1.1079999999999965	0.2682299113525875
1.1034999999999966	0.2682299113525875
1.0989999999999966	0.2682299113525875
1.0944999999999965	0.2682299113525875
1.0899999999999965	0.2682299113525875
1.0854999999999966	0.2682299113525875
1.0809999999999966	0.2682299113525875
1.0764999999999967	0.2682299113525875
1.0719999999999965	0.2682299113525875
1.0674999999999966	0.2682299113525875
1.0629999999999966	0.2682299113525875
1.0584999999999964	0.2682299113525875
1.0539999999999965	0.2682299113525875
1.0494999999999965	0.2682299113525875
1.0449999999999966	0.2682299113525875
1.0404999999999966	0.2682299113525875
1.0359999999999965	0.2682299113525875
1.0314999999999965	0.2682299113525875
1.0269999999999966	0.2682299113525875
1.0224999999999964	0.2682299113525875
1.0179999999999965	0.2682299113525875
1.0134999999999965	0.2682299113525875
1.0089999999999966	0.2682299113525875
1.0044999999999966	0.2682299113525875
0.999999999999997	0.2682299113525875


==> figures/tikz/rawdata/stress-softening_yeoh_1.0_0.2_2.0_pull=0.75_sigma_F.txt <==
1.0015	0.00399298136949058
1.003	0.007971851514323659
1.0045	0.011936500753661696
1.006	0.01588682110704123
1.0075	0.019822706311576118
1.009	0.023744051838450533
1.0105	0.027650754908729588
1.012	0.03154271450846719
1.0135	0.03541983140312856
1.015	0.03928200815132785
1.0165	0.04312914911788531
1.018	0.04696116048619945
1.0195	0.050777950269951584
1.021	0.054579428324133206
1.0225	0.05836550635541867
1.024	0.062136097931860736
1.0255	0.06589111849193961
1.027	0.0696304853529595
1.0285	0.07335411771879725
1.03	0.07706193668700309
1.0315	0.08075386525527997
1.033	0.08442982832731381
1.0345	0.08808975271799681
1.036	0.09173356715801657
1.0375	0.09536120229784448
1.039	0.09897259071110792
1.0405	0.10256766689737071
1.042	0.10614636728430972
1.0435	0.10970863022931314
1.045	0.113254396020491
1.0465	0.11678360687711807
1.048	0.12029620694950297
1.0495	0.12379214231830159
1.051	0.12727136099327205
1.0525	0.13073381291149555
1.054	0.13417944993504122
1.0555	0.13760822584811486
1.057	0.14102009635367171
1.0585	0.14441501906952553
1.06	0.14779295352393343
1.0615	0.15115386115069254
1.063	0.15449770528373538
1.0645	0.1578244511512425
1.066	0.16113406586927367
1.0675000000000001	0.16442651843493328
1.069	0.16770177971906663
1.0705	0.17095982245851096
1.072	0.17420062124789001
1.0735000000000001	0.17742415253097354
1.075	0.18063039459160946
1.0765	0.18381932754422792
1.078	0.18699093332393382
1.0795000000000001	0.19014519567619145
1.081	0.193282100146111
1.0825	0.1964016340673436
1.084	0.19950378655059486
1.0855000000000001	0.20258854847176413
1.087	0.20565591245971543
1.0885	0.20870587288369505
1.09	0.21173842584039124
1.0915000000000001	0.21475356914065916
1.093	0.21775130229590703
1.0945	0.22073162650416076
1.096	0.22369454463580185
1.0975000000000001	0.2266400612190077
1.099	0.2295681824248788
1.1005	0.23247891605227838
1.102	0.23537227151238332
1.1035000000000001	0.23824825981295344
1.105	0.24110689354233883
1.1065	0.24394818685321673
1.108	0.24677215544607728
1.1095000000000002	0.2495788165524575
1.111	0.25236818891794344
1.1125	0.2551402927849338
1.114	0.2578951498751808
1.1155000000000002	0.2606327833721154
1.117	0.2633532179029643
1.1185	0.26605647952066
1.12	0.268742595685564
1.1215000000000002	0.2714115952469945
1.123	0.2740635084245806
1.1245	0.2766983667894416
1.1260000000000001	0.27931620324519957
1.1275000000000002	0.281917052008837
1.129	0.2845009485913966
1.1305	0.28706792977854534
1.1320000000000001	0.28961803361099403
1.1335000000000002	0.292151299364786
1.135	0.29466776753147006
1.1365	0.2971674797981454
1.1380000000000001	0.2996504790274032
1.1395000000000002	0.3021168092371596
1.141	0.3045665155803976
1.1425	0.3069996443248069
1.1440000000000001	0.30941624283235286
1.1455000000000002	0.311816359538752
1.147	0.31420004393288714
1.1485	0.3165673465361507
1.1500000000000001	0.3189183188817275
1.1515000000000002	0.3212530134938239
1.153	0.3235714838668481
1.1545	0.3258737844445536
1.1560000000000001	0.328159970599135
1.1575000000000002	0.33043009861030087
1.159	0.3326842256443171
1.1605	0.3349224097330338
1.1620000000000001	0.3371447097528924
1.1635000000000002	0.33935118540392745
1.165	0.34154189718876243
1.1665	0.3437169063916079
1.1680000000000001	0.34587627505726326
1.1695000000000002	0.34802006597013335
1.171	0.35014834263325667
1.1725	0.3522611692473625
1.1740000000000002	0.35435861068994173
1.1755000000000002	0.35644073249436015
1.177	0.35850760082900024
1.1785	0.36055928247644536
1.1800000000000002	0.3625958448127049
1.1815000000000002	0.3646173557864944
1.183	0.36662388389856043
1.1845	0.3686154981810721
1.1860000000000002	0.370592268177064
1.1875	0.372554263919954
1.189	0.37450155591312495
1.1905000000000001	0.3764342151095816
1.1920000000000002	0.37835231289168425
1.1935000000000002	0.3802559210509675
1.195	0.3821451117680377
1.1965000000000001	0.3840199575925647
1.1980000000000002	0.38588053142336515
1.1995	0.38772690648857827
1.201	0.38955915632594224
1.2025000000000001	0.39137735476318053
1.2040000000000002	0.39318157589848146
1.2055000000000002	0.3949718940810994
1.207	0.39674838389206046
1.2085000000000001	0.3985111201249871
1.2100000000000002	0.4002601777670453
1.2115	0.4019956319800041
1.213	0.40371755808143006
1.2145000000000001	0.4054260315260034
1.2160000000000002	0.40712112788696764
1.2175000000000002	0.40880292283770997
1.219	0.41047149213347917
1.2205000000000001	0.4121269115932454
1.2220000000000002	0.4137692570816945
1.2235	0.4153986044913709
1.225	0.4170150297249676
1.2265000000000001	0.41861860867775996
1.2280000000000002	0.420209417220198
1.2295000000000003	0.4217875311806437
1.231	0.4233530263282715
1.2325000000000002	0.42490597835612465
1.2340000000000002	0.4264464628643262
1.2355	0.42797455534346096
1.237	0.4294903311581174
1.2385000000000002	0.43099386553059515
1.2400000000000002	0.43248523352478185
1.2415000000000003	0.43396451003020176
1.243	0.43543176974623393
1.2445000000000002	0.4368870871665086
1.2460000000000002	0.43833053656347415
1.2475	0.4397621919731452
1.249	0.44118212718002825
1.2494999999999998	0.4416528471409386
1.2479999999999998	0.4416528471409386
1.2464999999999997	0.4391771889411672
1.2449999999999997	0.43670451255338777
1.2434999999999998	0.43423470431796984
1.2419999999999998	0.4317676509446795
1.2404999999999997	0.42930323951381083
1.2389999999999999	0.42684135747730356
1.2374999999999998	0.4243818926598329
1.2359999999999998	0.42192473325988555
1.2344999999999997	0.41946976785081996
1.2329999999999997	0.4170168853818929
1.2314999999999998	0.41456597517928084
1.2299999999999998	0.41211692694706825
1.2284999999999997	0.4096696307682182
1.2269999999999999	0.40722397710551844
1.2254999999999998	0.40477985680250655
1.2239999999999998	0.40233716108436796
1.2224999999999997	0.3998957815588117
1.2209999999999996	0.3974556102169161
1.2194999999999998	0.39501653943395537
1.2179999999999997	0.39257846197019314
1.2164999999999997	0.3901412709716507
1.2149999999999999	0.3877048599708486
1.2134999999999998	0.38526912288751364
1.2119999999999997	0.3828339540292657
1.2104999999999997	0.3803992480922631
1.2089999999999996	0.37796490016182444
1.2074999999999998	0.3755308057130143
1.2059999999999997	0.37309686061119735
1.2044999999999997	0.3706629611125596
1.2029999999999998	0.368229003864593
1.2014999999999998	0.36579488590654563
1.1999999999999997	0.3633605046698359
1.1984999999999997	0.3609257579784297
1.1969999999999996	0.3584905440491755
1.1954999999999998	0.35605476149210846
1.1939999999999997	0.35361830931070537
1.1924999999999997	0.3511810869021054
1.1909999999999998	0.34874299405728626
1.1894999999999998	0.3463039309611947
1.1879999999999997	0.3438637981928393
1.1864999999999997	0.3414224967253336
1.1849999999999996	0.3389799279258942
1.1834999999999998	0.33653599355579134
1.1819999999999997	0.33409059577025085
1.1804999999999997	0.33164363711830996
1.1789999999999998	0.3291950205426195
1.1774999999999998	0.3267446493791933
1.1759999999999997	0.3242924273571077
1.1744999999999997	0.321838258598148
1.1729999999999996	0.31938204761639294
1.1714999999999998	0.3169236993177525
1.1699999999999997	0.3144631189994363
1.1684999999999997	0.3120002123493767
1.1669999999999998	0.3095348854455774
1.1654999999999998	0.30706704475540975
1.1639999999999997	0.3045965971348426
1.1624999999999996	0.30212344982760925
1.1609999999999996	0.29964751046430266
1.1594999999999998	0.2971686870614148
1.1579999999999997	0.29468688802029197
1.1564999999999996	0.29220202212603463
1.1549999999999998	0.28971399854631424
1.1534999999999997	0.2872227268301217
1.1519999999999997	0.28472811690644007
1.1504999999999996	0.28223007908283937
1.1489999999999996	0.2797285240439951
1.1474999999999997	0.2772233628501242
1.1459999999999997	0.27471450693533944
1.1444999999999996	0.2722018681059234
1.1429999999999998	0.2696853585385151
1.1414999999999997	0.267164890778205
1.1399999999999997	0.26464037773655025
1.1384999999999996	0.2621117326894916
1.1369999999999996	0.25957886927518103
1.1354999999999997	0.2570417014917119
1.1339999999999997	0.2545001436947558
1.1324999999999996	0.2519541105950984
1.1309999999999998	0.24940351725607368
1.1294999999999997	0.24684827909089854
1.1279999999999997	0.24428831185989827
1.1264999999999996	0.2417235316676288
1.1249999999999998	0.23915385495988462
1.1234999999999997	0.23657919852059842
1.1219999999999997	0.23399947946862884
1.1204999999999998	0.23141461525442378
1.1189999999999998	0.2288245236565726
1.1174999999999997	0.2262291227782351
1.1159999999999997	0.2236283310434432
1.1144999999999996	0.221022067193282
1.1129999999999998	0.21841025028193492
1.1114999999999997	0.2157927996726049
1.1099999999999997	0.21316963503329772
1.1084999999999998	0.21054067633246493
1.1069999999999998	0.20790584383451416
1.1054999999999997	0.20526505809517057
1.1039999999999996	0.20261823995669762
1.1024999999999996	0.19996531054296807
1.1009999999999998	0.1973061912543778
1.0994999999999997	0.1946408037626152
1.0979999999999996	0.19196907000526717
1.0964999999999998	0.18929091218026564
1.0949999999999998	0.18660625274016504
1.0934999999999997	0.18391501438626404
1.0919999999999996	0.1812171200625465
1.0904999999999996	0.17851249294945085
1.0889999999999997	0.17580105645746608
1.0874999999999997	0.17308273422054024
1.0859999999999996	0.1703574500893093
1.0844999999999998	0.16762512812413766
1.0829999999999997	0.16488569258796174
1.0814999999999997	0.162139067938943
1.0799999999999996	0.1593851788229202
1.0784999999999996	0.15662395006565322
1.0769999999999997	0.1538553066648682
1.0754999999999997	0.15107917378207955
1.0739999999999996	0.14829547673420757
1.0724999999999998	0.14550414098496595
1.0709999999999997	0.14270509213603033
1.0694999999999997	0.1398982559179757
1.0679999999999996	0.1370835581809818
1.0664999999999996	0.13426092488529912
1.0649999999999997	0.13143028209147015
1.0634999999999997	0.12859155595030583
1.0619999999999996	0.1257446726926111
1.0604999999999998	0.12288955861864798
1.0589999999999997	0.12002614008733814
1.0574999999999997	0.11715434350520024
1.0559999999999996	0.1142740953150139
1.0544999999999995	0.11138532198419998
1.0529999999999997	0.10848794999292553
1.0514999999999997	0.10558190582191229
1.0499999999999996	0.10266711593995637
1.0484999999999998	0.09974350679114202
1.0469999999999997	0.09681100478175368
1.0454999999999997	0.09386953626687122
1.0439999999999996	0.0909190275366508
1.0424999999999995	0.08795940480227868
1.0409999999999997	0.08499059418159473
1.0394999999999996	0.08201252168437616
1.0379999999999996	0.07902511319728263
1.0364999999999998	0.07602829446844729
1.0349999999999997	0.0730219910917078
1.0334999999999996	0.07000612849047662
1.0319999999999996	0.06698063190124287
1.0304999999999995	0.06394542635668682
1.0289999999999997	0.060900436668414853
1.0274999999999996	0.05784558740929936
1.0259999999999996	0.054780802895418645
1.0244999999999997	0.051706007167586054
1.0229999999999997	0.04862112397246068
1.0214999999999996	0.045526076743239136
1.0199999999999996	0.042420788579909524
1.0184999999999995	0.03930518222906516
1.0169999999999997	0.03617918006326899
1.0154999999999996	0.033042704059956046
1.0139999999999996	0.029895675779875164
1.0124999999999997	0.026738016345048764
1.0109999999999997	0.023569646416245715
1.0094999999999996	0.020390486169964386
1.0079999999999996	0.01720045527490958
1.0064999999999995	0.013999472867949527
1.0049999999999997	0.010787457529555065
1.0034999999999996	0.007564327258702646
1.0019999999999996	0.004329999447229221
1.0004999999999997	0.0010843908536395754
1.0020000000000007	0.004329999447232291
1.0050000000000008	0.010787457529557594
1.008000000000001	0.017200455274912832
1.0110000000000008	0.0235696464162477
1.0140000000000007	0.029895675779878058
1.0170000000000008	0.03617918006327135
1.020000000000001	0.042420788579912064
1.0230000000000008	0.04862112397246285
1.0260000000000007	0.05478080289542156
1.0290000000000008	0.06090043666841707
1.032000000000001	0.06698063190124576
1.0350000000000008	0.07302199109170962
1.0380000000000007	0.07902511319728517
1.0410000000000008	0.08499059418159674
1.044000000000001	0.09091902753665354
1.0470000000000008	0.09681100478175586
1.0500000000000007	0.10266711593995856
1.0530000000000008	0.10848794999292737
1.056000000000001	0.11427409531501606
1.0590000000000008	0.12002614008733944
1.0620000000000007	0.12574467269261363
1.0650000000000008	0.1314302820914723
1.068000000000001	0.13708355818098458
1.0710000000000008	0.14270509213603233
1.0740000000000007	0.14829547673421
1.0770000000000008	0.15385530666487027
1.080000000000001	0.15938517882292239
1.0830000000000009	0.16488569258796354
1.0860000000000007	0.17035745008931183
1.0890000000000009	0.17580105645746824
1.092000000000001	0.18121712006254928
1.0950000000000009	0.18660625274016684
1.0980000000000008	0.1919690700052695
1.1010000000000009	0.19730619125437932
1.104000000000001	0.20261823995670045
1.1070000000000009	0.20790584383451577
1.1100000000000008	0.21316963503329944
1.1130000000000009	0.2184102502819365
1.116000000000001	0.22362833104344562
1.1190000000000009	0.22882452365657452
1.1220000000000008	0.23399947946863062
1.1250000000000009	0.23915385495988628
1.128000000000001	0.2442883118599008
1.131000000000001	0.2494035172560754
1.1340000000000008	0.25450014369475765
1.137000000000001	0.2595788692751832
1.140000000000001	0.2646403777365526
1.143000000000001	0.269685358538517
1.1460000000000008	0.2747145069353413
1.149000000000001	0.27972852404399695
1.152000000000001	0.284728116906442
1.155000000000001	0.2897139985463163
1.1580000000000008	0.294686888020294
1.161000000000001	0.29964751046430493
1.164000000000001	0.304596597134845
1.167000000000001	0.3095348854455797
1.1700000000000008	0.3144631189994384
1.173000000000001	0.319382047616395
1.176000000000001	0.3242924273571097
1.179000000000001	0.3291950205426219
1.1820000000000008	0.33409059577025285
1.185000000000001	0.3389799279258967
1.188000000000001	0.3438637981928417
1.191000000000001	0.3487429940572878
1.1940000000000008	0.3536183093107079
1.197000000000001	0.3584905440491774
1.200000000000001	0.3633605046698385
1.203000000000001	0.3682290038645948
1.2060000000000008	0.373096860611199
1.209000000000001	0.3779649001618267
1.212000000000001	0.38283395402926806
1.215000000000001	0.3877048599708501
1.2180000000000009	0.39257846197019536
1.221000000000001	0.39745561021691833
1.224000000000001	0.4023371610843706
1.227000000000001	0.4072239771055201
1.2300000000000009	0.41211692694707025
1.233000000000001	0.41701688538189496
1.236000000000001	0.42192473325988783
1.239000000000001	0.42684135747730545
1.2420000000000009	0.4317676509446812
1.245000000000001	0.43670451255339016
1.248000000000001	0.44165284714094005
1.251000000000001	0.4430572697241093
1.254000000000001	0.4458315404290783
1.257000000000001	0.4485601958620729
1.2600000000000011	0.4512438121935845
1.263000000000001	0.45388295989310246
1.266000000000001	0.45647820329971983
1.269000000000001	0.4590301002052176
1.2720000000000011	0.46153920144981286
1.275000000000001	0.46400605053072064
1.278000000000001	0.46643118322368915
1.281000000000001	0.46881512721766183
1.2840000000000011	0.4711584017626983
1.287000000000001	0.4734615173313022
1.290000000000001	0.4757249752932826
1.293000000000001	0.47794926760427764
1.2960000000000012	0.4801348765080613
1.299000000000001	0.4822822742527476
1.302000000000001	0.4843919228210242
1.305000000000001	0.48646427367449496
1.3080000000000012	0.48849976751227187
1.311000000000001	0.4904988340438928
1.314000000000001	0.4924618917766821
1.317000000000001	0.4943893478176453
1.3200000000000012	0.49628159768999425
1.323000000000001	0.49813902516439446
1.326000000000001	0.49996200210502967
1.329000000000001	0.5017508883305555
1.3320000000000012	0.5035060314900545
1.335000000000001	0.5052277669540476
1.338000000000001	0.5069164177206658
1.341000000000001	0.5085722943370404
1.3440000000000012	0.51019569483601
1.347000000000001	0.5117869046882011
1.350000000000001	0.5133461967695604
1.353000000000001	0.5148738313444102
1.3560000000000012	0.5163700560640934
1.359000000000001	0.517835105981272
1.362000000000001	0.519269203579928
1.365000000000001	0.5187899516369193
1.3680000000000012	0.5187864854601772
1.371000000000001	0.518783034452698
1.374000000000001	0.5187795985151207
1.3770000000000011	0.518776177548949
1.3800000000000012	0.5187727714565434
1.3830000000000011	0.518679064381097
1.386000000000001	0.5186635941074305
1.3890000000000011	0.5186481906599992
1.3920000000000012	0.5186328536067382
1.3950000000000011	0.5186175825192976
1.398000000000001	0.5186023769730047
1.4010000000000011	0.5185872365468246
1.4040000000000012	0.5185721608233205
1.4070000000000011	0.5185571493886161
1.410000000000001	0.5185422018323571
1.4130000000000011	0.5185273177476746
1.4160000000000013	0.5185124967311475
1.4190000000000011	0.5182656757214531
1.422000000000001	0.5182394913104488
1.4250000000000012	0.518213417149596
1.4280000000000013	0.5181874525440411
1.4310000000000012	0.518161596804757
1.434000000000001	0.5181358492484822
1.4370000000000012	0.5178099358995805
1.4400000000000013	0.5177732000518583
1.4430000000000012	0.517736616951944
1.446000000000001	0.5177001856491248
1.4490000000000012	0.517663905200561
1.4520000000000013	0.5176277746712071
1.4550000000000012	0.5172249937629096
1.458000000000001	0.5171782327530833
1.4610000000000012	0.5171316637802583
1.4640000000000013	0.517085285663879
1.4670000000000012	0.5166288487914076
1.470000000000001	0.5165720990170696
1.4730000000000012	0.5165155804027085
1.4760000000000013	0.5160169132581699
1.4790000000000012	0.5159502331710395
1.482000000000001	0.5158838230437762
1.4850000000000012	0.5158176812402592
1.4880000000000013	0.5152671899583385
1.4910000000000012	0.5151911304366266
1.494000000000001	0.5151153763748413
1.4970000000000012	0.514524064886409
1.499999999999999	0.5144385914426766
1.496999999999999	0.5144385914426767
1.4939999999999989	0.5094910786522358
1.4909999999999988	0.5045968583429211
1.4879999999999989	0.4997552879320356
1.484999999999999	0.49496572601210426
1.4819999999999989	0.4902275323692455
1.4789999999999988	0.4855400680017209
1.4759999999999989	0.4809026951386706
1.472999999999999	0.4763147772590191
1.4699999999999989	0.47177567911057827
1.4669999999999987	0.467284766729323
1.4639999999999989	0.46284140745885205
1.460999999999999	0.4584449699700272
1.4579999999999989	0.45409482428080133
1.4549999999999987	0.44979034177622296
1.4519999999999988	0.4455308952286243
1.448999999999999	0.44131585881798946
1.4459999999999988	0.43714460815250095
1.4429999999999987	0.43301652028927534
1.4399999999999988	0.4289309737552642
1.436999999999999	0.42488734856834537
1.4339999999999988	0.42088502625858876
1.4309999999999987	0.416923389889693
1.4279999999999988	0.4130018240806076
1.424999999999999	0.4091197150273186
1.4219999999999988	0.4052764505248173
1.4189999999999987	0.40147141998923236
1.4159999999999988	0.3977040144801378
1.412999999999999	0.3939736267230236
1.4099999999999988	0.39027965113193513
1.4069999999999987	0.38662148383227607
1.4039999999999988	0.3829985226837747
1.400999999999999	0.3794101673036062
1.3979999999999988	0.37585581908967
1.3949999999999987	0.37233488124403114
1.3919999999999988	0.3688467587964975
1.388999999999999	0.365390858628356
1.3859999999999988	0.3619665894962477
1.3829999999999987	0.35857336205618806
1.3799999999999988	0.35521058888771484
1.376999999999999	0.35187768451818036
1.3739999999999988	0.3485740654471636
1.3709999999999987	0.3452991501710073
1.3679999999999988	0.3420523592074794
1.3649999999999989	0.33883311512054054
1.3619999999999988	0.335640842545227
1.3589999999999987	0.33247496821263023
1.3559999999999988	0.3293349209749792
1.3529999999999989	0.32622013183080917
1.3499999999999988	0.3231300339502138
1.3469999999999986	0.3200640627001794
1.3439999999999988	0.3170216556699839
1.3409999999999989	0.3140022526966568
1.3379999999999987	0.31100529589050074
1.3349999999999986	0.3080302296606477
1.3319999999999987	0.30507650074066295
1.3289999999999988	0.30214355821416505
1.3259999999999987	0.29923085354047424
1.3229999999999986	0.29633784058025936
1.3199999999999987	0.293463975621188
1.3169999999999988	0.2906087174035586
1.3139999999999987	0.28777152714590487
1.3109999999999986	0.28495186857056914
1.3079999999999987	0.28214920792921616
1.3049999999999988	0.27936301402828906
1.3019999999999987	0.27659275825438073
1.2989999999999986	0.27383791459952056
1.2959999999999987	0.27109795968634626
1.2929999999999988	0.2683723727931536
1.2899999999999987	0.26566063587880917
1.2869999999999986	0.2629622336075012
1.2839999999999987	0.2602766533733188
1.2809999999999988	0.25760338532463395
1.2779999999999987	0.2549419223882718
1.2749999999999986	0.2522917602934462
1.2719999999999987	0.24965239759544147
1.2689999999999988	0.2470233356990133
1.2659999999999987	0.244404078881496
1.2629999999999986	0.24179413431557753
1.2599999999999987	0.2391930120917329
1.2569999999999988	0.23660022524027788
1.2539999999999987	0.23401528975302258
1.2509999999999986	0.2314377246044959
1.2479999999999987	0.22886705177270855
1.2449999999999988	0.2263027962594272
1.2419999999999987	0.22374448610992964
1.2389999999999985	0.2211916524322028
1.2359999999999987	0.21864382941555272
1.2329999999999988	0.21610055434859343
1.2299999999999986	0.21356136763657096
1.2269999999999985	0.21102581281799215
1.2239999999999986	0.20849343658050937
1.2209999999999988	0.20596378877602978
1.2179999999999986	0.20343642243499546
1.2149999999999985	0.20091089377979868
1.2119999999999986	0.19838676223727905
1.2089999999999987	0.1958635904502575
1.2059999999999986	0.19334094428805682
1.2029999999999985	0.1908183928559548
1.1999999999999986	0.18829550850351642
1.1969999999999987	0.18577186683174873
1.1939999999999986	0.1832470466990204
1.1909999999999985	0.180720630225684
1.1879999999999986	0.17819220279733983
1.1849999999999987	0.17566135306667055
1.1819999999999986	0.17312767295378628
1.1789999999999985	0.17059075764500303
1.1759999999999986	0.16805020558998376
1.1729999999999987	0.16550561849716444
1.1699999999999986	0.16295660132738699
1.1669999999999985	0.16040276228565864
1.1639999999999986	0.15784371281094592
1.1609999999999987	0.15527906756392307
1.1579999999999986	0.1527084444125771
1.1549999999999985	0.1501314644155759
1.1519999999999986	0.14754775180329957
1.1489999999999987	0.14495693395643444
1.1459999999999986	0.14235864138201829
1.1429999999999985	0.13975250768683273
1.1399999999999986	0.13713816954802047
1.1369999999999987	0.1345152666808137
1.1339999999999986	0.13188344180324446
1.1309999999999985	0.12924234059771805
1.1279999999999986	0.12659161166930075
1.1249999999999987	0.12393090650059785
1.1219999999999986	0.1212598794030714
1.1189999999999984	0.11857818746464842
1.1159999999999985	0.11588549049346714
1.1129999999999987	0.11318145095759757
1.1099999999999985	0.11046573392057399
1.1069999999999984	0.10773800697256124
1.1039999999999985	0.10499794015698083
1.1009999999999986	0.10224520589240321
1.0979999999999985	0.09947947888952147
1.0949999999999984	0.09670043606299983
1.0919999999999985	0.0939077564379891
1.0889999999999986	0.0911011210510954
1.0859999999999985	0.08828021284557505
1.0829999999999984	0.08544471656052773
1.0799999999999985	0.08259431861383784
1.0769999999999986	0.07972870697862196
1.0739999999999985	0.07684757105291648
1.0709999999999984	0.07395060152233769
1.0679999999999985	0.07103749021543537
1.0649999999999986	0.06810792995144188
1.0619999999999985	0.06516161438012412
1.0589999999999984	0.062198237813421244
1.0559999999999985	0.059217495048535865
1.0529999999999986	0.056219081182153095
1.0499999999999985	0.05320269141542737
1.0469999999999984	0.05016802084937653
1.0439999999999985	0.04711476427030538
1.0409999999999986	0.04404261592486587
1.0379999999999985	0.04095126928434507
1.0349999999999984	0.0378404167977623
1.0319999999999985	0.034709749633331614
1.0289999999999986	0.031558957407835465
1.0259999999999985	0.028387727903438697
1.0229999999999984	0.025195746771447338
1.0199999999999985	0.02198269722250575
1.0169999999999986	0.01874825970269693
1.0139999999999985	0.015492111555003506
1.0109999999999983	0.012213926665549529
1.0079999999999985	0.008913375094036634
1.0049999999999986	0.005590122687750328
1.0019999999999984	0.002243830678506093
1.0015000000000023	0.0016838513193357103
1.0060000000000024	0.006700416616932098
1.0105000000000024	0.011665396948705817
1.0150000000000023	0.016579926618263175
1.0195000000000023	0.021445118251759456
1.0240000000000022	0.026262065719700675
1.0285000000000024	0.0310318468739391
1.0330000000000024	0.035755526110167066
1.0375000000000023	0.04043415676565239
1.0420000000000025	0.045068783361412325
1.0465000000000024	0.049660443697528936
1.0510000000000024	0.05421017080981994
1.0555000000000023	0.058718994795639225
1.0600000000000023	0.0631879445161434
1.0645000000000024	0.06761804918196856
1.0690000000000024	0.07201033982887972
1.0735000000000023	0.07636585068959897
1.0780000000000025	0.08068562046767067
1.0825000000000025	0.08497069351891805
1.0870000000000024	0.08922212094573187
1.0915000000000024	0.09344096160915163
1.0960000000000023	0.09762828306342922
1.1005000000000025	0.10178516241751077
1.1050000000000024	0.10591268712763197
1.1095000000000024	0.11001195572499546
1.1140000000000025	0.11408407848228173
1.1185000000000025	0.11813017802254272
1.1230000000000024	0.12215138987383756
1.1275000000000024	0.12614886297278582
1.1320000000000023	0.1301237601200388
1.1365000000000025	0.13407725839051454
1.1410000000000025	0.13801054950108066
1.1455000000000024	0.14192484013823162
1.1500000000000026	0.14582135224815793
1.1545000000000025	0.14970132329148766
1.1590000000000025	0.1535660064648482
1.1635000000000024	0.15741667089128406
1.1680000000000024	0.16125460178145387
1.1725000000000025	0.16508110056742753
1.1770000000000025	0.16889748501079854
1.1815000000000024	0.17270508928675177
1.1860000000000026	0.1765052640456076
1.1905000000000026	0.18029937645331212
1.1950000000000025	0.18408881021224055
1.1995000000000025	0.18787496556361608
1.2040000000000024	0.1916592592727724
1.2085000000000026	0.1954431245984226
1.2130000000000025	0.19922801124702932
1.2175000000000025	0.2030153853133172
1.2220000000000026	0.20680672920790358
1.2265000000000026	0.21060354157297248
1.2310000000000025	0.21440733718687194
1.2355000000000025	0.21821964685845321
1.2400000000000024	0.22204201731193327
1.2445000000000026	0.2258760110630191
1.2490000000000026	0.2297232062869847
1.2535000000000025	0.23358519667935748
1.2580000000000027	0.2374635913098315
1.2625000000000026	0.24136001446999003
1.2670000000000026	0.24527610551538828
1.2715000000000025	0.24921351870251496
1.2760000000000025	0.2531739230211174
1.2805000000000026	0.2571590020223495
1.2850000000000026	0.26117045364318603
1.2895000000000025	0.2652099900274955
1.2940000000000027	0.2692793373441659
1.2985000000000027	0.27338023560263963
1.3030000000000026	0.27751443846619916
1.3075000000000025	0.2816837130633219
1.3120000000000025	0.2858898397974004
1.3165000000000027	0.29013461215511266
1.3210000000000026	0.29441983651370607
1.3255000000000026	0.2987473319474404
1.3300000000000027	0.3031189300334252
1.3345000000000027	0.3075364746570604
1.3390000000000026	0.3120018218172965
1.3435000000000026	0.31651683943189124
1.3480000000000025	0.3210834071428491
1.3525000000000027	0.32570341612220444
1.3570000000000026	0.3303787688783042
1.3615000000000026	0.33511137906273664
1.3660000000000028	0.33990317127803654
1.3705000000000027	0.34475608088628923
1.3750000000000027	0.34967205381875915
1.3795000000000026	0.3546530463866381
1.3840000000000026	0.3597010250930182
1.3885000000000027	0.3648179664461821
1.3930000000000027	0.3700058567742917
1.3975000000000026	0.37526669204155455
1.4020000000000028	0.3806024776659406
1.4065000000000027	0.3860152283385094
1.4110000000000027	0.3915069678444184
1.4155000000000026	0.3970797288856512
1.4200000000000026	0.4027355529055299
1.4245000000000028	0.4084764899150431
1.4290000000000027	0.41430459832104505
1.4335000000000027	0.4202219447563388
1.4380000000000028	0.42623060391170825
1.4425000000000028	0.4323326583698848
1.4470000000000027	0.4385301984415151
1.4515000000000027	0.4448253220031236
1.4560000000000026	0.45122013433709685
1.4605000000000028	0.4577167479737032
1.4650000000000027	0.46431728253516674
1.4695000000000027	0.4710238645817944
1.4740000000000029	0.4778386274601711
1.4785000000000028	0.48476371115342237
1.4830000000000028	0.49180126213356024
1.4875000000000027	0.4989534332158925
1.4920000000000027	0.5062223834155114
1.4965000000000028	0.5136102778058572
1.5010000000000028	0.5138805308124692
1.5055000000000027	0.5137377391522804
1.510000000000003	0.5135957985682116
1.5145000000000028	0.5128791250993452
1.5190000000000028	0.5127237455422133
1.5235000000000027	0.5119635183925074
1.5280000000000027	0.5111742697674084
1.5325000000000029	0.5109919107243649
1.5370000000000028	0.5101601852958829
1.5415000000000028	0.509300088979173
1.546000000000003	0.5084118587409022
1.5505000000000029	0.5081901723439408
1.5550000000000028	0.5072608914523771
1.5595000000000028	0.5063040942132995
1.5640000000000027	0.5053200054550253
1.568500000000003	0.5043088467873675
1.5730000000000028	0.503270836642347
1.5775000000000028	0.5022061903141455
1.582000000000003	0.501115119998319
1.586500000000003	0.4999978348302785
1.5910000000000029	0.4988545409230564
1.5955000000000028	0.4976854414043733
1.6000000000000028	0.49649073645301056
1.604500000000003	0.4952706233345111
1.6090000000000029	0.4940252964362156
1.6135000000000028	0.49275494730164127
1.618000000000003	0.4914597646642311
1.622500000000003	0.4892213466301525
1.6270000000000029	0.4878635736351057
1.6315000000000028	0.486481572995251
1.6360000000000028	0.4850755215230743
1.640500000000003	0.4826731189432786
1.645000000000003	0.48120621167771027
1.6495000000000029	0.479715820154769
1.654000000000003	0.4771896076345416
1.658500000000003	0.4756396045904302
1.663000000000003	0.47302752478423743
1.6675000000000029	0.4714187281241465
1.6720000000000028	0.4687216978012151
1.676500000000003	0.4670548920100533
1.681000000000003	0.46427378167003197
1.6855000000000029	0.46144422039770916
1.690000000000003	0.45968535263792215
1.694500000000003	0.4567729375582221
1.699000000000003	0.4538126572338596
1.703500000000003	0.4519633929495746
1.7080000000000028	0.448921371011334
1.712500000000003	0.4458320026435925
1.717000000000003	0.4426954379742954
1.721500000000003	0.43951181787083043
1.726000000000003	0.4362812739121483
1.730500000000003	0.4342429901410553
1.735000000000003	0.4309325625775844
1.739500000000003	0.4275755884581504
1.7440000000000029	0.4241721649744222
1.748500000000003	0.4207223798791318
1.7469999999999972	0.42072237987913175
1.742499999999997	0.41446407762436777
1.737999999999997	0.4082933258417055
1.7334999999999972	0.4022092918092267
1.7289999999999972	0.39621114315953043
1.7244999999999973	0.3902980478983407
1.719999999999997	0.38446917442348444
1.7154999999999971	0.37872369154426494
1.7109999999999972	0.37306076850121844
1.706499999999997	0.36747957498627853
1.701999999999997	0.36197928116334116
1.6974999999999971	0.3565590576892425
1.6929999999999972	0.35121807573515973
1.6884999999999972	0.3459555070084356
1.683999999999997	0.34077052377483263
1.679499999999997	0.3356622988812353
1.6749999999999972	0.3306300057787929
1.670499999999997	0.3256728185465147
1.665999999999997	0.32078991191533796
1.661499999999997	0.31598046129264745
1.6569999999999971	0.31124364278728733
1.6524999999999972	0.3065786332350432
1.647999999999997	0.3019846102246209
1.643499999999997	0.2974607521241267
1.6389999999999971	0.29300623810804055
1.634499999999997	0.288620248184714
1.629999999999997	0.284301963224385
1.625499999999997	0.2800505649877179
1.620999999999997	0.27586523615487984
1.6164999999999972	0.27174516035516294
1.611999999999997	0.26768952219715336
1.607499999999997	0.2636975072994647
1.602999999999997	0.2597683023220259
1.598499999999997	0.2559010949979566
1.593999999999997	0.25209507416601457
1.589499999999997	0.2483494298036335
1.584999999999997	0.24466335306055884
1.5804999999999971	0.2410360362930866
1.575999999999997	0.23746667309891412
1.571499999999997	0.23395445835260767
1.566999999999997	0.23049858824169817
1.562499999999997	0.2270982603034087
1.557999999999997	0.2237526734620268
1.553499999999997	0.22046102806691617
1.548999999999997	0.21722252593119212
1.544499999999997	0.21403637037105294
1.539999999999997	0.21090176624577983
1.535499999999997	0.2078179199984157
1.530999999999997	0.2047840396971179
1.5264999999999969	0.2017993350772059
1.521999999999997	0.1988630175838975
1.517499999999997	0.19597430041574404
1.512999999999997	0.19313239856877074
1.508499999999997	0.19033652888132815
1.503999999999997	0.18758591007965528
1.499499999999997	0.18487976282416274
1.494999999999997	0.182217309756439
1.4904999999999968	0.17959777554698247
1.4859999999999969	0.1770203869436663
1.481499999999997	0.1744843728209328
1.476999999999997	0.1719889642297255
1.472499999999997	0.16953339444815846
1.4679999999999969	0.16711689903292282
1.463499999999997	0.16473871587143596
1.458999999999997	0.16239808523472643
1.4544999999999968	0.16009424983106063
1.4499999999999968	0.1578264548603079
1.445499999999997	0.1555939480690368
1.440999999999997	0.15339597980634986
1.436499999999997	0.15123180308044382
1.4319999999999968	0.14910067361589532
1.4274999999999969	0.14700184991166576
1.422999999999997	0.14493459329981487
1.4184999999999968	0.14289816800492336
1.4139999999999968	0.14089184120420492
1.4094999999999969	0.13891488308830632
1.404999999999997	0.13696656692277775
1.400499999999997	0.13504616911020284
1.3959999999999968	0.13315296925297426
1.3914999999999969	0.13128625021669565
1.386999999999997	0.12944529819419398
1.3824999999999967	0.127629402770123
1.3779999999999968	0.12583785698613295
1.3734999999999968	0.12406995740658479
1.3689999999999969	0.12232500418478195
1.364499999999997	0.12060230112969347
1.3599999999999968	0.1189011557731318
1.3554999999999968	0.11722087943735883
1.3509999999999969	0.11556078730307842
1.3464999999999967	0.1139201984777797
1.3419999999999968	0.11229843606438665
1.3374999999999968	0.11069482723016999
1.3329999999999969	0.10910870327587109
1.328499999999997	0.10753939970498737
1.3239999999999967	0.10598625629315989
1.3194999999999968	0.10444861715760669
1.3149999999999968	0.10292583082653212
1.3104999999999967	0.10141725030844778
1.3059999999999967	0.0999222331613274
1.3014999999999968	0.09844014156151928
1.2969999999999968	0.09697034237232946
1.2924999999999969	0.09551220721218717
1.2879999999999967	0.09406511252229559
1.2834999999999968	0.09262843963366671
1.2789999999999968	0.09120157483342942
1.2744999999999966	0.08978390943029659
1.2699999999999967	0.08837483981906723
1.2654999999999967	0.08697376754403073
1.2609999999999968	0.0855800993611372
1.2564999999999968	0.0841932472987817
1.2519999999999967	0.08281262871704818
1.2474999999999967	0.08143766636524273
1.2429999999999968	0.08006778843754216
1.2384999999999966	0.07870242862656628
1.2339999999999967	0.07734102617467638
1.2294999999999967	0.07598302592278657
1.2249999999999968	0.07462787835646438
1.2204999999999968	0.07327503964908193
1.2159999999999966	0.07192397170176539
1.2114999999999967	0.0705741421798753
1.2069999999999967	0.0692250245457351
1.2024999999999966	0.0678760980873067
1.1979999999999966	0.06652684794249736
1.1934999999999967	0.06517676511875989
1.1889999999999967	0.06382534650763096
1.1844999999999968	0.06247209489383024
1.1799999999999966	0.06111651895852342
1.1754999999999967	0.05975813327632464
1.1709999999999967	0.0583964583055934
1.1664999999999965	0.057031020371554796
1.1619999999999966	0.05566135164174075
1.1574999999999966	0.05428699009322593
1.1529999999999967	0.05290747947110007
1.1484999999999967	0.051522369237583354
1.1439999999999966	0.05013121451116203
1.1394999999999966	0.04873357599508304
1.1349999999999967	0.04732901989450674
1.1304999999999965	0.045917117821582816
1.1259999999999966	0.0444974466876646
1.1214999999999966	0.04306958858183728
1.1169999999999967	0.041633130634886995
1.1124999999999967	0.04018766486778752
1.1079999999999965	0.03873278802372786
1.1034999999999966	0.03726810138264954
1.0989999999999966	0.035793210557202866
1.0944999999999965	0.034307725268967304
1.0899999999999965	0.03281125910371986
1.0854999999999966	0.03130342924445825
1.0809999999999966	0.029783856180819038
1.0764999999999967	0.02825216339344914
1.0719999999999965	0.026707977011805894
1.0674999999999966	0.025150925443775677
1.0629999999999966	0.023580638975407586
1.0584999999999964	0.021996749338960706
1.0539999999999965	0.020398889247360292
1.0494999999999965	0.01878669189304745
1.0449999999999966	0.017159790409093878
1.0404999999999966	0.015517817290325107
1.0359999999999965	0.013860403772072056
1.0314999999999965	0.012187179164027853
1.0269999999999966	0.01049777013654121
1.0224999999999964	0.008791799956528385
1.0179999999999965	0.007068887670013933
1.0134999999999965	0.005328647228143544
1.0089999999999966	0.003570686553324387
1.0044999999999966	0.0017946065419546383
0.999999999999997	-1.168329738593577e-15


==> figures/tikz/rawdata/stress-softening_yeoh_1.0_0.2_2.0_pull=0.75_xi_F.txt <==
1.0015	0.0
1.003	0.0
1.0045	0.0
1.006	0.0
1.0075	0.0
1.009	0.0
1.0105	0.0
1.012	0.0
1.0135	0.0
1.015	0.0
1.0165	0.0
1.018	0.0
1.0195	0.0
1.021	0.0
1.0225	0.0
1.024	0.0
1.0255	0.0
1.027	0.0
1.0285	0.0
1.03	0.0
1.0315	0.0
1.033	0.0
1.0345	0.0
1.036	0.0
1.0375	0.0
1.039	0.0
1.0405	0.0
1.042	0.0
1.0435	0.0
1.045	0.0
1.0465	0.0
1.048	0.0
1.0495	0.0
1.051	0.0
1.0525	0.0
1.054	0.0
1.0555	0.0
1.057	0.0
1.0585	0.0
1.06	0.0
1.0615	0.0
1.063	0.0
1.0645	0.0
1.066	0.0
1.0675000000000001	0.0
1.069	0.0
1.0705	0.0
1.072	0.0
1.0735000000000001	0.0
1.075	0.0
1.0765	0.0
1.078	0.0
1.0795000000000001	0.0
1.081	0.0
1.0825	0.0
1.084	0.0
1.0855000000000001	0.0
1.087	0.0
1.0885	0.0
1.09	0.0
1.0915000000000001	0.0
1.093	0.0
1.0945	0.0
1.096	0.0
1.0975000000000001	0.0
1.099	0.0
1.1005	0.0
1.102	0.0
1.1035000000000001	0.0
1.105	0.0
1.1065	0.0
1.108	0.0
1.1095000000000002	0.0
1.111	0.0
1.1125	0.0
1.114	0.0
1.1155000000000002	0.0
1.117	0.0
1.1185	0.0
1.12	0.0
1.1215000000000002	0.0
1.123	0.0
1.1245	0.0
1.1260000000000001	0.0
1.1275000000000002	0.0
1.129	0.0
1.1305	0.0
1.1320000000000001	0.0
1.1335000000000002	0.0
1.135	0.0
1.1365	0.0
1.1380000000000001	0.0
1.1395000000000002	0.0
1.141	0.0
1.1425	0.0
1.1440000000000001	0.0
1.1455000000000002	0.0
1.147	0.0
1.1485	0.0
1.1500000000000001	0.0
1.1515000000000002	0.0
1.153	0.0
1.1545	0.0
1.1560000000000001	0.0
1.1575000000000002	0.0
1.159	0.0
1.1605	0.0
1.1620000000000001	0.0
1.1635000000000002	0.0
1.165	0.0
1.1665	0.0
1.1680000000000001	0.0
1.1695000000000002	0.0
1.171	0.0
1.1725	0.0
1.1740000000000002	0.0
1.1755000000000002	0.0
1.177	0.0
1.1785	0.0
1.1800000000000002	0.0
1.1815000000000002	0.0
1.183	0.0
1.1845	0.0
1.1860000000000002	0.0
1.1875	0.0
1.189	0.0
1.1905000000000001	0.0
1.1920000000000002	0.0
1.1935000000000002	0.0
1.195	0.0
1.1965000000000001	0.0
1.1980000000000002	0.0
1.1995	0.0
1.201	0.0
1.2025000000000001	0.0
1.2040000000000002	0.0
1.2055000000000002	0.0
1.207	0.0
1.2085000000000001	0.0
1.2100000000000002	0.0
1.2115	0.0
1.213	0.0
1.2145000000000001	0.0
1.2160000000000002	0.0
1.2175000000000002	0.0
1.219	0.0
1.2205000000000001	0.0
1.2220000000000002	0.0
1.2235	0.0
1.225	0.0
1.2265000000000001	0.0
1.2280000000000002	0.0
1.2295000000000003	0.0
1.231	0.0
1.2325000000000002	0.0
1.2340000000000002	0.0
1.2355	0.0
1.237	0.0
1.2385000000000002	0.0
1.2400000000000002	0.0
1.2415000000000003	0.0
1.243	0.0
1.2445000000000002	0.0
1.2460000000000002	0.0
1.2475	0.0
1.249	0.0
1.2494999999999998	0.0
1.2479999999999998	0.0
1.2464999999999997	0.0
1.2449999999999997	0.0
1.2434999999999998	0.0
1.2419999999999998	0.0
1.2404999999999997	0.0
1.2389999999999999	0.0
1.2374999999999998	0.0
1.2359999999999998	0.0
1.2344999999999997	0.0
1.2329999999999997	0.0
1.2314999999999998	0.0
1.2299999999999998	0.0
1.2284999999999997	0.0
1.2269999999999999	0.0
1.2254999999999998	0.0
1.2239999999999998	0.0
1.2224999999999997	0.0
1.2209999999999996	0.0
1.2194999999999998	0.0
1.2179999999999997	0.0
1.2164999999999997	0.0
1.2149999999999999	0.0
1.2134999999999998	0.0
1.2119999999999997	0.0
1.2104999999999997	0.0
1.2089999999999996	0.0
1.2074999999999998	0.0
1.2059999999999997	0.0
1.2044999999999997	0.0
1.2029999999999998	0.0
1.2014999999999998	0.0
1.1999999999999997	0.0
1.1984999999999997	0.0
1.1969999999999996	0.0
1.1954999999999998	0.0
1.1939999999999997	0.0
1.1924999999999997	0.0
1.1909999999999998	0.0
1.1894999999999998	0.0
1.1879999999999997	0.0
1.1864999999999997	0.0
1.1849999999999996	0.0
1.1834999999999998	0.0
1.1819999999999997	0.0
1.1804999999999997	0.0
1.1789999999999998	0.0
1.1774999999999998	0.0
1.1759999999999997	0.0
1.1744999999999997	0.0
1.1729999999999996	0.0
1.1714999999999998	0.0
1.1699999999999997	0.0
1.1684999999999997	0.0
1.1669999999999998	0.0
1.1654999999999998	0.0
1.1639999999999997	0.0
1.1624999999999996	0.0
1.1609999999999996	0.0
1.1594999999999998	0.0
1.1579999999999997	0.0
1.1564999999999996	0.0
1.1549999999999998	0.0
1.1534999999999997	0.0
1.1519999999999997	0.0
1.1504999999999996	0.0
1.1489999999999996	0.0
1.1474999999999997	0.0
1.1459999999999997	0.0
1.1444999999999996	0.0
1.1429999999999998	0.0
1.1414999999999997	0.0
1.1399999999999997	0.0
1.1384999999999996	0.0
1.1369999999999996	0.0
1.1354999999999997	0.0
1.1339999999999997	0.0
1.1324999999999996	0.0
1.1309999999999998	0.0
1.1294999999999997	0.0
1.1279999999999997	0.0
1.1264999999999996	0.0
1.1249999999999998	0.0
1.1234999999999997	0.0
1.1219999999999997	0.0
1.1204999999999998	0.0
1.1189999999999998	0.0
1.1174999999999997	0.0
1.1159999999999997	0.0
1.1144999999999996	0.0
1.1129999999999998	0.0
1.1114999999999997	0.0
1.1099999999999997	0.0
1.1084999999999998	0.0
1.1069999999999998	0.0
1.1054999999999997	0.0
1.1039999999999996	0.0
1.1024999999999996	0.0
1.1009999999999998	0.0
1.0994999999999997	0.0
1.0979999999999996	0.0
1.0964999999999998	0.0
1.0949999999999998	0.0
1.0934999999999997	0.0
1.0919999999999996	0.0
1.0904999999999996	0.0
1.0889999999999997	0.0
1.0874999999999997	0.0
1.0859999999999996	0.0
1.0844999999999998	0.0
1.0829999999999997	0.0
1.0814999999999997	0.0
1.0799999999999996	0.0
1.0784999999999996	0.0
1.0769999999999997	0.0
1.0754999999999997	0.0
1.0739999999999996	0.0
1.0724999999999998	0.0
1.0709999999999997	0.0
1.0694999999999997	0.0
1.0679999999999996	0.0
1.0664999999999996	0.0
1.0649999999999997	0.0
1.0634999999999997	0.0
1.0619999999999996	0.0
1.0604999999999998	0.0
1.0589999999999997	0.0
1.0574999999999997	0.0
1.0559999999999996	0.0
1.0544999999999995	0.0
1.0529999999999997	0.0
1.0514999999999997	0.0
1.0499999999999996	0.0
1.0484999999999998	0.0
1.0469999999999997	0.0
1.0454999999999997	0.0
1.0439999999999996	0.0
1.0424999999999995	0.0
1.0409999999999997	0.0
1.0394999999999996	0.0
1.0379999999999996	0.0
1.0364999999999998	0.0
1.0349999999999997	0.0
1.0334999999999996	0.0
1.0319999999999996	0.0
1.0304999999999995	0.0
1.0289999999999997	0.0
1.0274999999999996	0.0
1.0259999999999996	0.0
1.0244999999999997	0.0
1.0229999999999997	0.0
1.0214999999999996	0.0
1.0199999999999996	0.0
1.0184999999999995	0.0
1.0169999999999997	0.0
1.0154999999999996	0.0
1.0139999999999996	0.0
1.0124999999999997	0.0
1.0109999999999997	0.0
1.0094999999999996	0.0
1.0079999999999996	0.0
1.0064999999999995	0.0
1.0049999999999997	0.0
1.0034999999999996	0.0
1.0019999999999996	0.0
1.0004999999999997	0.0
1.0020000000000007	0.0
1.0050000000000008	0.0
1.008000000000001	0.0
1.0110000000000008	0.0
1.0140000000000007	0.0
1.0170000000000008	0.0
1.020000000000001	0.0
1.0230000000000008	0.0
1.0260000000000007	0.0
1.0290000000000008	0.0
1.032000000000001	0.0
1.0350000000000008	0.0
1.0380000000000007	0.0
1.0410000000000008	0.0
1.044000000000001	0.0
1.0470000000000008	0.0
1.0500000000000007	0.0
1.0530000000000008	0.0
1.056000000000001	0.0
1.0590000000000008	0.0
1.0620000000000007	0.0
1.0650000000000008	0.0
1.068000000000001	0.0
1.0710000000000008	0.0
1.0740000000000007	0.0
1.0770000000000008	0.0
1.080000000000001	0.0
1.0830000000000009	0.0
1.0860000000000007	0.0
1.0890000000000009	0.0
1.092000000000001	0.0
1.0950000000000009	0.0
1.0980000000000008	0.0
1.1010000000000009	0.0
1.104000000000001	0.0
1.1070000000000009	0.0
1.1100000000000008	0.0
1.1130000000000009	0.0
1.116000000000001	0.0
1.1190000000000009	0.0
1.1220000000000008	0.0
1.1250000000000009	0.0
1.128000000000001	0.0
1.131000000000001	0.0
1.1340000000000008	0.0
1.137000000000001	0.0
1.140000000000001	0.0
1.143000000000001	0.0
1.1460000000000008	0.0
1.149000000000001	0.0
1.152000000000001	0.0
1.155000000000001	0.0
1.1580000000000008	0.0
1.161000000000001	0.0
1.164000000000001	0.0
1.167000000000001	0.0
1.1700000000000008	0.0
1.173000000000001	0.0
1.176000000000001	0.0
1.179000000000001	0.0
1.1820000000000008	0.0
1.185000000000001	0.0
1.188000000000001	0.0
1.191000000000001	0.0
1.1940000000000008	0.0
1.197000000000001	0.0
1.200000000000001	0.0
1.203000000000001	0.0
1.2060000000000008	0.0
1.209000000000001	0.0
1.212000000000001	0.0
1.215000000000001	0.0
1.2180000000000009	0.0
1.221000000000001	0.0
1.224000000000001	0.0
1.227000000000001	0.0
1.2300000000000009	0.0
1.233000000000001	0.0
1.236000000000001	0.0
1.239000000000001	0.0
1.2420000000000009	0.0
1.245000000000001	0.0
1.248000000000001	0.0
1.251000000000001	0.0
1.254000000000001	0.0
1.257000000000001	0.0
1.2600000000000011	0.0
1.263000000000001	0.0
1.266000000000001	0.0
1.269000000000001	0.0
1.2720000000000011	0.0
1.275000000000001	0.0
1.278000000000001	0.0
1.281000000000001	0.0
1.2840000000000011	0.0
1.287000000000001	0.0
1.290000000000001	0.0
1.293000000000001	0.0
1.2960000000000012	0.0
1.299000000000001	0.0
1.302000000000001	0.0
1.305000000000001	0.0
1.3080000000000012	0.0
1.311000000000001	0.0
1.314000000000001	0.0
1.317000000000001	0.0
1.3200000000000012	0.0
1.323000000000001	0.0
1.326000000000001	0.0
1.329000000000001	0.0
1.3320000000000012	0.0
1.335000000000001	0.0
1.338000000000001	0.0
1.341000000000001	0.0
1.3440000000000012	0.0
1.347000000000001	0.0
1.350000000000001	0.0
1.353000000000001	0.0
1.3560000000000012	0.0
1.359000000000001	0.0
1.362000000000001	0.0
1.365000000000001	0.007326007326009365
1.3680000000000012	0.012820512820515068
1.371000000000001	0.018315018315020363
1.374000000000001	0.023809523809525657
1.3770000000000011	0.02930402930403136
1.3800000000000012	0.03479853479853706
1.3830000000000011	0.0403669724770663
1.386000000000001	0.045871559633029406
1.3890000000000011	0.05137614678899292
1.3920000000000012	0.05688073394495643
1.3950000000000011	0.06238532110091953
1.398000000000001	0.06788990825688264
1.4010000000000011	0.07339449541284615
1.4040000000000012	0.07889908256880966
1.4070000000000011	0.08440366972477277
1.410000000000001	0.08990825688073587
1.4130000000000011	0.09541284403669938
1.4160000000000013	0.10091743119266289
1.4190000000000011	0.10661764705882566
1.422000000000001	0.1121323529411784
1.4250000000000012	0.11764705882353155
1.4280000000000013	0.1231617647058847
1.4310000000000012	0.12867647058823745
1.434000000000001	0.13419117647059017
1.4370000000000012	0.13996316758747918
1.4400000000000013	0.14548802946593242
1.4430000000000012	0.15101289134438525
1.446000000000001	0.15653775322283808
1.4490000000000012	0.16206261510129136
1.4520000000000013	0.1675874769797446
1.4550000000000012	0.17343173431734538
1.458000000000001	0.17896678966789867
1.4610000000000012	0.18450184501845238
1.4640000000000013	0.1900369003690061
1.4670000000000012	0.19593345656192462
1.470000000000001	0.20147874306839392
1.4730000000000012	0.20702402957486363
1.4760000000000013	0.2129629629629654
1.4790000000000012	0.21851851851852075
1.482000000000001	0.22407407407407612
1.4850000000000012	0.22962962962963188
1.4880000000000013	0.23562152133580955
1.4910000000000012	0.24118738404452922
1.494000000000001	0.24675324675324886
1.4970000000000012	0.2527881040892216
1.499999999999999	0.25836431226765594
1.496999999999999	0.25836431226765594
1.4939999999999989	0.25836431226765594
1.4909999999999988	0.25836431226765594
1.4879999999999989	0.25836431226765594
1.484999999999999	0.25836431226765594
1.4819999999999989	0.25836431226765594
1.4789999999999988	0.25836431226765594
1.4759999999999989	0.25836431226765594
1.472999999999999	0.25836431226765594
1.4699999999999989	0.25836431226765594
1.4669999999999987	0.25836431226765594
1.4639999999999989	0.25836431226765594
1.460999999999999	0.25836431226765594
1.4579999999999989	0.25836431226765594
1.4549999999999987	0.25836431226765594
1.4519999999999988	0.25836431226765594
1.448999999999999	0.25836431226765594
1.4459999999999988	0.25836431226765594
1.4429999999999987	0.25836431226765594
1.4399999999999988	0.25836431226765594
1.436999999999999	0.25836431226765594
1.4339999999999988	0.25836431226765594
1.4309999999999987	0.25836431226765594
1.4279999999999988	0.25836431226765594
1.424999999999999	0.25836431226765594
1.4219999999999988	0.25836431226765594
1.4189999999999987	0.25836431226765594
1.4159999999999988	0.25836431226765594
1.412999999999999	0.25836431226765594
1.4099999999999988	0.25836431226765594
1.4069999999999987	0.25836431226765594
1.4039999999999988	0.25836431226765594
1.400999999999999	0.25836431226765594
1.3979999999999988	0.25836431226765594
1.3949999999999987	0.25836431226765594
1.3919999999999988	0.25836431226765594
1.388999999999999	0.25836431226765594
1.3859999999999988	0.25836431226765594
1.3829999999999987	0.25836431226765594
1.3799999999999988	0.25836431226765594
1.376999999999999	0.25836431226765594
1.3739999999999988	0.25836431226765594
1.3709999999999987	0.25836431226765594
1.3679999999999988	0.25836431226765594
1.3649999999999989	0.25836431226765594
1.3619999999999988	0.25836431226765594
1.3589999999999987	0.25836431226765594
1.3559999999999988	0.25836431226765594
1.3529999999999989	0.25836431226765594
1.3499999999999988	0.25836431226765594
1.3469999999999986	0.25836431226765594
1.3439999999999988	0.25836431226765594
1.3409999999999989	0.25836431226765594
1.3379999999999987	0.25836431226765594
1.3349999999999986	0.25836431226765594
1.3319999999999987	0.25836431226765594
1.3289999999999988	0.25836431226765594
1.3259999999999987	0.25836431226765594
1.3229999999999986	0.25836431226765594
1.3199999999999987	0.25836431226765594
1.3169999999999988	0.25836431226765594
1.3139999999999987	0.25836431226765594
1.3109999999999986	0.25836431226765594
1.3079999999999987	0.25836431226765594
1.3049999999999988	0.25836431226765594
1.3019999999999987	0.25836431226765594
1.2989999999999986	0.25836431226765594
1.2959999999999987	0.25836431226765594
1.2929999999999988	0.25836431226765594
1.2899999999999987	0.25836431226765594
1.2869999999999986	0.25836431226765594
1.2839999999999987	0.25836431226765594
1.2809999999999988	0.25836431226765594
1.2779999999999987	0.25836431226765594
1.2749999999999986	0.25836431226765594
1.2719999999999987	0.25836431226765594
1.2689999999999988	0.25836431226765594
1.2659999999999987	0.25836431226765594
1.2629999999999986	0.25836431226765594
1.2599999999999987	0.25836431226765594
1.2569999999999988	0.25836431226765594
1.2539999999999987	0.25836431226765594
1.2509999999999986	0.25836431226765594
1.2479999999999987	0.25836431226765594
1.2449999999999988	0.25836431226765594
1.2419999999999987	0.25836431226765594
1.2389999999999985	0.25836431226765594
1.2359999999999987	0.25836431226765594
1.2329999999999988	0.25836431226765594
1.2299999999999986	0.25836431226765594
1.2269999999999985	0.25836431226765594
1.2239999999999986	0.25836431226765594
1.2209999999999988	0.25836431226765594
1.2179999999999986	0.25836431226765594
1.2149999999999985	0.25836431226765594
1.2119999999999986	0.25836431226765594
1.2089999999999987	0.25836431226765594
1.2059999999999986	0.25836431226765594
1.2029999999999985	0.25836431226765594
1.1999999999999986	0.25836431226765594
1.1969999999999987	0.25836431226765594
1.1939999999999986	0.25836431226765594
1.1909999999999985	0.25836431226765594
1.1879999999999986	0.25836431226765594
1.1849999999999987	0.25836431226765594
1.1819999999999986	0.25836431226765594
1.1789999999999985	0.25836431226765594
1.1759999999999986	0.25836431226765594
1.1729999999999987	0.25836431226765594
1.1699999999999986	0.25836431226765594
1.1669999999999985	0.25836431226765594
1.1639999999999986	0.25836431226765594
1.1609999999999987	0.25836431226765594
1.1579999999999986	0.25836431226765594
1.1549999999999985	0.25836431226765594
1.1519999999999986	0.25836431226765594
1.1489999999999987	0.25836431226765594
1.1459999999999986	0.25836431226765594
1.1429999999999985	0.25836431226765594
1.1399999999999986	0.25836431226765594
1.1369999999999987	0.25836431226765594
1.1339999999999986	0.25836431226765594
1.1309999999999985	0.25836431226765594
1.1279999999999986	0.25836431226765594
1.1249999999999987	0.25836431226765594
1.1219999999999986	0.25836431226765594
1.1189999999999984	0.25836431226765594
1.1159999999999985	0.25836431226765594
1.1129999999999987	0.25836431226765594
1.1099999999999985	0.25836431226765594
1.1069999999999984	0.25836431226765594
1.1039999999999985	0.25836431226765594
1.1009999999999986	0.25836431226765594
1.0979999999999985	0.25836431226765594
1.0949999999999984	0.25836431226765594
1.0919999999999985	0.25836431226765594
1.0889999999999986	0.25836431226765594
1.0859999999999985	0.25836431226765594
1.0829999999999984	0.25836431226765594
1.0799999999999985	0.25836431226765594
1.0769999999999986	0.25836431226765594
1.0739999999999985	0.25836431226765594
1.0709999999999984	0.25836431226765594
1.0679999999999985	0.25836431226765594
1.0649999999999986	0.25836431226765594
1.0619999999999985	0.25836431226765594
1.0589999999999984	0.25836431226765594
1.0559999999999985	0.25836431226765594
1.0529999999999986	0.25836431226765594
1.0499999999999985	0.25836431226765594
1.0469999999999984	0.25836431226765594
1.0439999999999985	0.25836431226765594
1.0409999999999986	0.25836431226765594
1.0379999999999985	0.25836431226765594
1.0349999999999984	0.25836431226765594
1.0319999999999985	0.25836431226765594
1.0289999999999986	0.25836431226765594
1.0259999999999985	0.25836431226765594
1.0229999999999984	0.25836431226765594
1.0199999999999985	0.25836431226765594
1.0169999999999986	0.25836431226765594
1.0139999999999985	0.25836431226765594
1.0109999999999983	0.25836431226765594
1.0079999999999985	0.25836431226765594
1.0049999999999986	0.25836431226765594
1.0019999999999984	0.25836431226765594
1.0015000000000023	0.25836431226765594
1.0060000000000024	0.25836431226765594
1.0105000000000024	0.25836431226765594
1.0150000000000023	0.25836431226765594
1.0195000000000023	0.25836431226765594
1.0240000000000022	0.25836431226765594
1.0285000000000024	0.25836431226765594
1.0330000000000024	0.25836431226765594
1.0375000000000023	0.25836431226765594
1.0420000000000025	0.25836431226765594
1.0465000000000024	0.25836431226765594
1.0510000000000024	0.25836431226765594
1.0555000000000023	0.25836431226765594
1.0600000000000023	0.25836431226765594
1.0645000000000024	0.25836431226765594
1.0690000000000024	0.25836431226765594
1.0735000000000023	0.25836431226765594
1.0780000000000025	0.25836431226765594
1.0825000000000025	0.25836431226765594
1.0870000000000024	0.25836431226765594
1.0915000000000024	0.25836431226765594
1.0960000000000023	0.25836431226765594
1.1005000000000025	0.25836431226765594
1.1050000000000024	0.25836431226765594
1.1095000000000024	0.25836431226765594
1.1140000000000025	0.25836431226765594
1.1185000000000025	0.25836431226765594
1.1230000000000024	0.25836431226765594
1.1275000000000024	0.25836431226765594
1.1320000000000023	0.25836431226765594
1.1365000000000025	0.25836431226765594
1.1410000000000025	0.25836431226765594
1.1455000000000024	0.25836431226765594
1.1500000000000026	0.25836431226765594
1.1545000000000025	0.25836431226765594
1.1590000000000025	0.25836431226765594
1.1635000000000024	0.25836431226765594
1.1680000000000024	0.25836431226765594
1.1725000000000025	0.25836431226765594
1.1770000000000025	0.25836431226765594
1.1815000000000024	0.25836431226765594
1.1860000000000026	0.25836431226765594
1.1905000000000026	0.25836431226765594
1.1950000000000025	0.25836431226765594
1.1995000000000025	0.25836431226765594
1.2040000000000024	0.25836431226765594
1.2085000000000026	0.25836431226765594
1.2130000000000025	0.25836431226765594
1.2175000000000025	0.25836431226765594
1.2220000000000026	0.25836431226765594
1.2265000000000026	0.25836431226765594
1.2310000000000025	0.25836431226765594
1.2355000000000025	0.25836431226765594
1.2400000000000024	0.25836431226765594
1.2445000000000026	0.25836431226765594
1.2490000000000026	0.25836431226765594
1.2535000000000025	0.25836431226765594
1.2580000000000027	0.25836431226765594
1.2625000000000026	0.25836431226765594
1.2670000000000026	0.25836431226765594
1.2715000000000025	0.25836431226765594
1.2760000000000025	0.25836431226765594
1.2805000000000026	0.25836431226765594
1.2850000000000026	0.25836431226765594
1.2895000000000025	0.25836431226765594
1.2940000000000027	0.25836431226765594
1.2985000000000027	0.25836431226765594
1.3030000000000026	0.25836431226765594
1.3075000000000025	0.25836431226765594
1.3120000000000025	0.25836431226765594
1.3165000000000027	0.25836431226765594
1.3210000000000026	0.25836431226765594
1.3255000000000026	0.25836431226765594
1.3300000000000027	0.25836431226765594
1.3345000000000027	0.25836431226765594
1.3390000000000026	0.25836431226765594
1.3435000000000026	0.25836431226765594
1.3480000000000025	0.25836431226765594
1.3525000000000027	0.25836431226765594
1.3570000000000026	0.25836431226765594
1.3615000000000026	0.25836431226765594
1.3660000000000028	0.25836431226765594
1.3705000000000027	0.25836431226765594
1.3750000000000027	0.25836431226765594
1.3795000000000026	0.25836431226765594
1.3840000000000026	0.25836431226765594
1.3885000000000027	0.25836431226765594
1.3930000000000027	0.25836431226765594
1.3975000000000026	0.25836431226765594
1.4020000000000028	0.25836431226765594
1.4065000000000027	0.25836431226765594
1.4110000000000027	0.25836431226765594
1.4155000000000026	0.25836431226765594
1.4200000000000026	0.25836431226765594
1.4245000000000028	0.25836431226765594
1.4290000000000027	0.25836431226765594
1.4335000000000027	0.25836431226765594
1.4380000000000028	0.25836431226765594
1.4425000000000028	0.25836431226765594
1.4470000000000027	0.25836431226765594
1.4515000000000027	0.25836431226765594
1.4560000000000026	0.25836431226765594
1.4605000000000028	0.25836431226765594
1.4650000000000027	0.25836431226765594
1.4695000000000027	0.25836431226765594
1.4740000000000029	0.25836431226765594
1.4785000000000028	0.25836431226765594
1.4830000000000028	0.25836431226765594
1.4875000000000027	0.25836431226765594
1.4920000000000027	0.25836431226765594
1.4965000000000028	0.25836431226765594
1.5010000000000028	0.2607076350093162
1.5055000000000027	0.26908752327747254
1.510000000000003	0.2774674115456293
1.5145000000000028	0.2863805970149307
1.5190000000000028	0.2947761194029903
1.5235000000000027	0.30373831775701454
1.5280000000000027	0.3127340823970088
1.5325000000000029	0.3211610486891439
1.5370000000000028	0.33020637898687216
1.5415000000000028	0.33928571428571946
1.546000000000003	0.34839924670433703
1.5505000000000029	0.3568738229755234
1.5550000000000028	0.36603773584906196
1.5595000000000028	0.37523629489603555
1.5640000000000027	0.3844696969697021
1.568500000000003	0.39373814041746286
1.5730000000000028	0.4030418250950624
1.5775000000000028	0.4123809523809578
1.582000000000003	0.42175572519084537
1.586500000000003	0.4311663479923575
1.5910000000000029	0.44061302681992887
1.5955000000000028	0.45009596928983275
1.6000000000000028	0.4596153846153899
1.604500000000003	0.46917148362235644
1.6090000000000029	0.4787644787644843
1.6135000000000028	0.48839458413927056
1.618000000000003	0.4980620155038818
1.622500000000003	0.5087548638132353
1.6270000000000029	0.518518518518524
1.6315000000000028	0.5283203125000056
1.6360000000000028	0.5381604696673243
1.640500000000003	0.5491159135559979
1.645000000000003	0.559055118110242
1.6495000000000029	0.5690335305719977
1.654000000000003	0.580198019801986
1.658500000000003	0.5902777777777837
1.663000000000003	0.6015936254980138
1.6675000000000029	0.611776447105794
1.6720000000000028	0.6232464929859775
1.676500000000003	0.6335341365461907
1.681000000000003	0.6451612903225866
1.6855000000000029	0.6568825910931233
1.690000000000003	0.667342799188647
1.694500000000003	0.6792260692464418
1.699000000000003	0.6912065439672861
1.703500000000003	0.701844262295088
1.7080000000000028	0.713991769547331
1.712500000000003	0.7262396694214939
1.717000000000003	0.7385892116182635
1.721500000000003	0.7510416666666728
1.726000000000003	0.7635983263598392
1.730500000000003	0.7746331236897337
1.735000000000003	0.7873684210526377
1.739500000000003	0.8002114164904923
1.7440000000000029	0.8131634819532969
1.748500000000003	0.8262260127931833
1.7469999999999972	0.8262260127931833
1.742499999999997	0.8262260127931833
1.737999999999997	0.8262260127931833
1.7334999999999972	0.8262260127931833
1.7289999999999972	0.8262260127931833
1.7244999999999973	0.8262260127931833
1.719999999999997	0.8262260127931833
1.7154999999999971	0.8262260127931833
1.7109999999999972	0.8262260127931833
1.706499999999997	0.8262260127931833
1.701999999999997	0.8262260127931833
1.6974999999999971	0.8262260127931833
1.6929999999999972	0.8262260127931833
1.6884999999999972	0.8262260127931833
1.683999999999997	0.8262260127931833
1.679499999999997	0.8262260127931833
1.6749999999999972	0.8262260127931833
1.670499999999997	0.8262260127931833
1.665999999999997	0.8262260127931833
1.661499999999997	0.8262260127931833
1.6569999999999971	0.8262260127931833
1.6524999999999972	0.8262260127931833
1.647999999999997	0.8262260127931833
1.643499999999997	0.8262260127931833
1.6389999999999971	0.8262260127931833
1.634499999999997	0.8262260127931833
1.629999999999997	0.8262260127931833
1.625499999999997	0.8262260127931833
1.620999999999997	0.8262260127931833
1.6164999999999972	0.8262260127931833
1.611999999999997	0.8262260127931833
1.607499999999997	0.8262260127931833
1.602999999999997	0.8262260127931833
1.598499999999997	0.8262260127931833
1.593999999999997	0.8262260127931833
1.589499999999997	0.8262260127931833
1.584999999999997	0.8262260127931833
1.5804999999999971	0.8262260127931833
1.575999999999997	0.8262260127931833
1.571499999999997	0.8262260127931833
1.566999999999997	0.8262260127931833
1.562499999999997	0.8262260127931833
1.557999999999997	0.8262260127931833
1.553499999999997	0.8262260127931833
1.548999999999997	0.8262260127931833
1.544499999999997	0.8262260127931833
1.539999999999997	0.8262260127931833
1.535499999999997	0.8262260127931833
1.530999999999997	0.8262260127931833
1.5264999999999969	0.8262260127931833
1.521999999999997	0.8262260127931833
1.517499999999997	0.8262260127931833
1.512999999999997	0.8262260127931833
1.508499999999997	0.8262260127931833
1.503999999999997	0.8262260127931833
1.499499999999997	0.8262260127931833
1.494999999999997	0.8262260127931833
1.4904999999999968	0.8262260127931833
1.4859999999999969	0.8262260127931833
1.481499999999997	0.8262260127931833
1.476999999999997	0.8262260127931833
1.472499999999997	0.8262260127931833
1.4679999999999969	0.8262260127931833
1.463499999999997	0.8262260127931833
1.458999999999997	0.8262260127931833
1.4544999999999968	0.8262260127931833
1.4499999999999968	0.8262260127931833
1.445499999999997	0.8262260127931833
1.440999999999997	0.8262260127931833
1.436499999999997	0.8262260127931833
1.4319999999999968	0.8262260127931833
1.4274999999999969	0.8262260127931833
1.422999999999997	0.8262260127931833
1.4184999999999968	0.8262260127931833
1.4139999999999968	0.8262260127931833
1.4094999999999969	0.8262260127931833
1.404999999999997	0.8262260127931833
1.400499999999997	0.8262260127931833
1.3959999999999968	0.8262260127931833
1.3914999999999969	0.8262260127931833
1.386999999999997	0.8262260127931833
1.3824999999999967	0.8262260127931833
1.3779999999999968	0.8262260127931833
1.3734999999999968	0.8262260127931833
1.3689999999999969	0.8262260127931833
1.364499999999997	0.8262260127931833
1.3599999999999968	0.8262260127931833
1.3554999999999968	0.8262260127931833
1.3509999999999969	0.8262260127931833
1.3464999999999967	0.8262260127931833
1.3419999999999968	0.8262260127931833
1.3374999999999968	0.8262260127931833
1.3329999999999969	0.8262260127931833
1.328499999999997	0.8262260127931833
1.3239999999999967	0.8262260127931833
1.3194999999999968	0.8262260127931833
1.3149999999999968	0.8262260127931833
1.3104999999999967	0.8262260127931833
1.3059999999999967	0.8262260127931833
1.3014999999999968	0.8262260127931833
1.2969999999999968	0.8262260127931833
1.2924999999999969	0.8262260127931833
1.2879999999999967	0.8262260127931833
1.2834999999999968	0.8262260127931833
1.2789999999999968	0.8262260127931833
1.2744999999999966	0.8262260127931833
1.2699999999999967	0.8262260127931833
1.2654999999999967	0.8262260127931833
1.2609999999999968	0.8262260127931833
1.2564999999999968	0.8262260127931833
1.2519999999999967	0.8262260127931833
1.2474999999999967	0.8262260127931833
1.2429999999999968	0.8262260127931833
1.2384999999999966	0.8262260127931833
1.2339999999999967	0.8262260127931833
1.2294999999999967	0.8262260127931833
1.2249999999999968	0.8262260127931833
1.2204999999999968	0.8262260127931833
1.2159999999999966	0.8262260127931833
1.2114999999999967	0.8262260127931833
1.2069999999999967	0.8262260127931833
1.2024999999999966	0.8262260127931833
1.1979999999999966	0.8262260127931833
1.1934999999999967	0.8262260127931833
1.1889999999999967	0.8262260127931833
1.1844999999999968	0.8262260127931833
1.1799999999999966	0.8262260127931833
1.1754999999999967	0.8262260127931833
1.1709999999999967	0.8262260127931833
1.1664999999999965	0.8262260127931833
1.1619999999999966	0.8262260127931833
1.1574999999999966	0.8262260127931833
1.1529999999999967	0.8262260127931833
1.1484999999999967	0.8262260127931833
1.1439999999999966	0.8262260127931833
1.1394999999999966	0.8262260127931833
1.1349999999999967	0.8262260127931833
1.1304999999999965	0.8262260127931833
1.1259999999999966	0.8262260127931833
1.1214999999999966	0.8262260127931833
1.1169999999999967	0.8262260127931833
1.1124999999999967	0.8262260127931833
1.1079999999999965	0.8262260127931833
1.1034999999999966	0.8262260127931833
1.0989999999999966	0.8262260127931833
1.0944999999999965	0.8262260127931833
1.0899999999999965	0.8262260127931833
1.0854999999999966	0.8262260127931833
1.0809999999999966	0.8262260127931833
1.0764999999999967	0.8262260127931833
1.0719999999999965	0.8262260127931833
1.0674999999999966	0.8262260127931833
1.0629999999999966	0.8262260127931833
1.0584999999999964	0.8262260127931833
1.0539999999999965	0.8262260127931833
1.0494999999999965	0.8262260127931833
1.0449999999999966	0.8262260127931833
1.0404999999999966	0.8262260127931833
1.0359999999999965	0.8262260127931833
1.0314999999999965	0.8262260127931833
1.0269999999999966	0.8262260127931833
1.0224999999999964	0.8262260127931833
1.0179999999999965	0.8262260127931833
1.0134999999999965	0.8262260127931833
1.0089999999999966	0.8262260127931833
1.0044999999999966	0.8262260127931833
0.999999999999997	0.8262260127931833


==> figures/tikz/rawdata/yeoh_dinfty=0.99_d0=1.0_c1=6.0_c2=1.0_c3=900.0/Dplus_F.txt <==
1.005	0.0003943905132197145
1.01	0.0015705806398660315
1.015	0.0035169281578055754
1.02	0.006220348278717107
1.025	0.009666494612462112
1.03	0.013839975829535221
1.035	0.01872460173045137
1.04	0.02430365215908225
1.045	0.03056016204349045
1.05	0.03747721579965464
1.055	0.04503824437554063
1.06	0.053227318327427164
1.065	0.062029430488939497
1.07	0.07143076199725852
1.075	0.08141892566334712
1.08	0.09198318089727994
1.085	0.10311461461421836
1.09	0.11480628274214888
1.095	0.12705330712452031
1.1	0.13985292276292485
1.105	0.15320447048237737
1.11	0.16710933024249222
1.115	0.1815707904816822
1.12	0.19659384910101413
1.125	0.21218494200653473
1.1300000000000001	0.22835159558024465
1.135	0.24510200009384744
1.1400000000000001	0.262444501975004
1.145	0.2803870140464324
1.1500000000000001	0.29893634444918676
1.155	0.3180974469944432
1.1600000000000001	0.33787259821933235
1.165	0.3582605094923018
1.1700000000000002	0.99
1.175	0.99
1.1800000000000002	0.99
1.185	0.99
1.1900000000000002	0.99
1.195	0.99
1.2000000000000002	0.99
1.205	0.99
1.2100000000000002	0.99
1.215	0.99
1.2200000000000002	0.99
1.225	0.99
1.2300000000000002	0.99
1.235	0.99
1.2400000000000002	0.99
1.245	0.99
1.25	0.99
1.2550000000000001	0.99
1.2600000000000002	0.99
1.2650000000000001	0.99
1.27	0.99
1.2750000000000001	0.99
1.2800000000000002	0.99
1.2850000000000001	0.99
1.29	0.99
1.2950000000000002	0.99
1.3000000000000003	0.99
1.3050000000000002	0.99
1.31	0.99
1.3150000000000002	0.99
1.3200000000000003	0.99
1.3250000000000002	0.99
1.33	0.99
1.3350000000000002	0.99
1.3400000000000003	0.99
1.3450000000000002	0.99
1.35	0.99
1.3550000000000002	0.99
1.3600000000000003	0.99
1.3650000000000002	0.99
1.37	0.99
1.3750000000000002	0.99
1.3800000000000003	0.99
1.3850000000000002	0.99
1.3900000000000001	0.99
1.3950000000000002	0.99
1.4000000000000004	0.99
1.4050000000000002	0.99
1.4100000000000001	0.99
1.4150000000000003	0.99
1.4200000000000004	0.99
1.4250000000000003	0.9899988391415769
1.4300000000000002	0.9899988391415769
1.4350000000000003	0.9899988391415769
1.4400000000000004	0.9899988391415769
1.4450000000000003	0.9899988391415769
1.4500000000000002	0.9899988391415769
1.4550000000000003	0.9899988391415769
1.4600000000000004	0.9899988391415769
1.4650000000000003	0.9899988391415769
1.4700000000000002	0.9899988391415769
1.4750000000000003	0.9899988391415769
1.4800000000000004	0.9899988391415769
1.4850000000000003	0.9899988391415769
1.4900000000000002	0.9899988391415769
1.4950000000000003	0.9899988391415769
1.5000000000000004	0.9899988391415769


==> figures/tikz/rawdata/yeoh_dinfty=0.99_d0=1.0_c1=6.0_c2=1.0_c3=900.0/Fminus_F.txt <==
1.005	1.005
1.01	1.01
1.015	1.015
1.02	1.02
1.025	1.025
1.03	1.03
1.035	1.035
1.04	1.04
1.045	1.045
1.05	1.05
1.055	1.055
1.06	1.06
1.065	1.065
1.07	1.07
1.075	1.075
1.08	1.08
1.085	1.085
1.09	1.09
1.095	1.095
1.1	1.1
1.105	1.105
1.11	1.11
1.115	1.115
1.12	1.12
1.125	1.125
1.1300000000000001	1.13
1.135	1.135
1.1400000000000001	1.14
1.145	1.145
1.1500000000000001	1.15
1.155	1.155
1.1600000000000001	1.16
1.165	1.165
1.1700000000000002	1.165
1.175	1.165
1.1800000000000002	1.165
1.185	1.165
1.1900000000000002	1.165
1.195	1.165
1.2000000000000002	1.165
1.205	1.165
1.2100000000000002	1.165
1.215	1.165
1.2200000000000002	1.165
1.225	1.165
1.2300000000000002	1.165
1.235	1.165
1.2400000000000002	1.165
1.245	1.165
1.25	1.165
1.2550000000000001	1.165
1.2600000000000002	1.165
1.2650000000000001	1.165
1.27	1.165
1.2750000000000001	1.165
1.2800000000000002	1.165
1.2850000000000001	1.165
1.29	1.165
1.2950000000000002	1.165
1.3000000000000003	1.165
1.3050000000000002	1.165
1.31	1.165
1.3150000000000002	1.165
1.3200000000000003	1.165
1.3250000000000002	1.165
1.33	1.165
1.3350000000000002	1.165
1.3400000000000003	1.165
1.3450000000000002	1.165
1.35	1.165
1.3550000000000002	1.165
1.3600000000000003	1.165
1.3650000000000002	1.165
1.37	1.165
1.3750000000000002	1.165
1.3800000000000003	1.165
1.3850000000000002	1.165
1.3900000000000001	1.165
1.3950000000000002	1.165
1.4000000000000004	1.165
1.4050000000000002	1.165
1.4100000000000001	1.165
1.4150000000000003	1.165
1.4200000000000004	1.165
1.4250000000000003	1.165
1.4300000000000002	1.165
1.4350000000000003	1.165
1.4400000000000004	1.165
1.4450000000000003	1.165
1.4500000000000002	1.165
1.4550000000000003	1.165
1.4600000000000004	1.165
1.4650000000000003	1.165
1.4700000000000002	1.165
1.4750000000000003	1.165
1.4800000000000004	1.165
1.4850000000000003	1.165
1.4900000000000002	1.165
1.4950000000000003	1.165
1.5000000000000004	1.165


==> figures/tikz/rawdata/yeoh_dinfty=0.99_d0=1.0_c1=6.0_c2=1.0_c3=900.0/Fplus_F.txt <==
1.005	1.005
1.01	1.01
1.015	1.015
1.02	1.02
1.025	1.025
1.03	1.03
1.035	1.035
1.04	1.04
1.045	1.045
1.05	1.05
1.055	1.055
1.06	1.06
1.065	1.065
1.07	1.07
1.075	1.075
1.08	1.08
1.085	1.085
1.09	1.09
1.095	1.095
1.1	1.1
1.105	1.105
1.11	1.11
1.115	1.115
1.12	1.12
1.125	1.125
1.1300000000000001	1.1305
1.135	1.135
1.1400000000000001	1.1405
1.145	1.145
1.1500000000000001	1.1505
1.155	1.155
1.1600000000000001	1.1605
1.165	1.165
1.1700000000000002	1.584
1.175	1.584
1.1800000000000002	1.584
1.185	1.584
1.1900000000000002	1.584
1.195	1.584
1.2000000000000002	1.5835
1.205	1.5835
1.2100000000000002	1.583
1.215	1.583
1.2200000000000002	1.5825
1.225	1.582
1.2300000000000002	1.581
1.235	1.5805
1.2400000000000002	1.5795
1.245	1.5785
1.25	1.5775
1.2550000000000001	1.5765
1.2600000000000002	1.575
1.2650000000000001	1.5735
1.27	1.5715
1.2750000000000001	1.5695
1.2800000000000002	1.567
1.2850000000000001	1.5645
1.29	1.5615
1.2950000000000002	1.5585
1.3000000000000003	1.555
1.3050000000000002	1.5515
1.31	1.5475
1.3150000000000002	1.543
1.3200000000000003	1.5385
1.3250000000000002	1.5335
1.33	1.528
1.3350000000000002	1.5225
1.3400000000000003	1.5165
1.3450000000000002	1.5105
1.35	1.5045
1.3550000000000002	1.498
1.3600000000000003	1.491
1.3650000000000002	1.4845
1.37	1.478
1.3750000000000002	1.4715
1.3800000000000003	1.4655
1.3850000000000002	1.4595
1.3900000000000001	1.4535
1.3950000000000002	1.4485
1.4000000000000004	1.4435
1.4050000000000002	1.4385
1.4100000000000001	1.4345
1.4150000000000003	1.431
1.4200000000000004	1.4275
1.4250000000000003	1.4275
1.4300000000000002	1.4275
1.4350000000000003	1.4275
1.4400000000000004	1.4275
1.4450000000000003	1.4275
1.4500000000000002	1.4275
1.4550000000000003	1.4275
1.4600000000000004	1.4275
1.4650000000000003	1.4275
1.4700000000000002	1.4275
1.4750000000000003	1.4275
1.4800000000000004	1.4275
1.4850000000000003	1.4275
1.4900000000000002	1.4275
1.4950000000000003	1.4275
1.5000000000000004	1.4275


==> figures/tikz/rawdata/yeoh_dinfty=0.99_d0=1.0_c1=6.0_c2=1.0_c3=900.0/d_F.txt <==
1.005	0.0
1.01	0.0
1.015	0.0
1.02	0.0
1.025	0.0
1.03	0.0
1.035	0.0
1.04	0.0
1.045	0.0
1.05	0.0
1.055	0.0
1.06	0.0
1.065	0.0
1.07	0.0
1.075	0.0
1.08	0.0
1.085	0.0
1.09	0.0
1.095	0.0
1.1	0.0
1.105	0.0
1.11	0.0
1.115	0.0
1.12	0.0
1.125	0.0
1.1300000000000001	0.0
1.135	0.0
1.1400000000000001	0.0
1.145	0.0
1.1500000000000001	0.0
1.155	0.0
1.1600000000000001	0.0
1.165	0.0
1.1700000000000002	0.3581196581196581
1.175	0.3565957446808511
1.1800000000000002	0.3550847457627119
1.185	0.3535864978902954
1.1900000000000002	0.3521008403361344
1.195	0.3506276150627615
1.2000000000000002	0.34874999999999984
1.205	0.34730290456431523
1.2100000000000002	0.34545454545454535
1.215	0.3440329218106995
1.2200000000000002	0.34221311475409827
1.225	0.34040816326530615
1.2300000000000002	0.338211382113821
1.235	0.3364372469635627
1.2400000000000002	0.33427419354838694
1.245	0.33212851405622484
1.25	0.3299999999999999
1.2550000000000001	0.3278884462151394
1.2600000000000002	0.3253968253968253
1.2650000000000001	0.3229249011857706
1.27	0.3200787401574802
1.2750000000000001	0.31725490196078415
1.2800000000000002	0.31406249999999986
1.2850000000000001	0.3108949416342412
1.29	0.3073643410852714
1.2950000000000002	0.3038610038610038
1.3000000000000003	0.2999999999999999
1.3050000000000002	0.29616858237547894
1.31	0.2919847328244275
1.3150000000000002	0.2874524714828896
1.3200000000000003	0.28295454545454535
1.3250000000000002	0.27811320754716984
1.33	0.27293233082706764
1.3350000000000002	0.2677902621722846
1.3400000000000003	0.26231343283582076
1.3450000000000002	0.25687732342007424
1.35	0.2514814814814814
1.3550000000000002	0.2457564575645756
1.3600000000000003	0.23970588235294116
1.3650000000000002	0.23406593406593396
1.37	0.2284671532846715
1.3750000000000002	0.22290909090909086
1.3800000000000003	0.21775362318840574
1.3850000000000002	0.21263537906137178
1.3900000000000001	0.20755395683453234
1.3950000000000002	0.20322580645161278
1.4000000000000004	0.19892857142857134
1.4050000000000002	0.19466192170818492
1.4100000000000001	0.19113475177304967
1.4150000000000003	0.1879858657243816
1.4200000000000004	0.18485915492957739
1.4250000000000003	0.18485915492957739
1.4300000000000002	0.18485915492957739
1.4350000000000003	0.18485915492957739
1.4400000000000004	0.18485915492957739
1.4450000000000003	0.18485915492957739
1.4500000000000002	0.18485915492957739
1.4550000000000003	0.18485915492957739
1.4600000000000004	0.18485915492957739
1.4650000000000003	0.18485915492957739
1.4700000000000002	0.18485915492957739
1.4750000000000003	0.18485915492957739
1.4800000000000004	0.18485915492957739
1.4850000000000003	0.18485915492957739
1.4900000000000002	0.18485915492957739
1.4950000000000003	0.18485915492957739
1.5000000000000004	0.18485915492957739


==> figures/tikz/rawdata/yeoh_dinfty=0.99_d0=1.0_c1=6.0_c2=1.0_c3=900.0/sigma_F.txt <==
1.005	0.0
1.01	0.07952132904095133
1.015	0.15803926879515195
1.02	0.23549116970214531
1.025	0.31182625087306853
1.03	0.387009364115357
1.035	0.46102430393176497
1.04	0.5338766550107019
1.045	0.6055961730139351
1.05	0.6762386981388272
1.055	0.7458876038833102
1.06	0.8146547855834183
1.065	0.8826811945588736
1.07	0.9501369240498555
1.075	1.017220852546351
1.08	1.0841598486209907
1.085	1.1512075390325818
1.09	1.2186426387618217
1.095	1.2867668379024415
1.1	1.355902236127989
1.105	1.4263883109953874
1.11	1.498578401881161
1.115	1.572835687169976
1.12	1.649528628766633
1.125	1.729025855469557
1.1300000000000001	1.8116904556604132
1.135	1.8978736506122138
1.1400000000000001	1.9879078230238372
1.145	2.082098881716537
1.1500000000000001	2.1807179533707033
1.155	2.2839924063454347
1.1600000000000001	2.3920962306037947
1.165	2.5051398221187915
1.1700000000000002	2.623094802296776
1.175	2.6230309027574226
1.1800000000000002	2.6229675447395864
1.185	2.622904721388574
1.1900000000000002	2.6228424259648753
1.195	2.622780651841797
1.2000000000000002	2.6217391231048452
1.205	2.621542982237348
1.2100000000000002	2.6200994219563394
1.215	2.619773432010719
1.2200000000000002	2.617937095910066
1.225	2.6158429397552094
1.2300000000000002	2.6117245550076413
1.235	2.6089978819517583
1.2400000000000002	2.6040032734493073
1.245	2.59851762688031
1.25	2.5925478757191183
1.2550000000000001	2.5861008276425412
1.2600000000000002	2.57667862383547
1.2650000000000001	2.566558212315485
1.27	2.5530160143951006
1.2750000000000001	2.5385707554240646
1.2800000000000002	2.520282058556209
1.2850000000000001	2.500901316054053
1.29	2.477279902995497
1.2950000000000002	2.4523921735366097
1.3000000000000003	2.4228889153386324
1.3050000000000002	2.391957383615211
1.31	2.3560538977979837
1.3150000000000002	2.3149099040079575
1.3200000000000003	2.27201399220361
1.3250000000000002	2.2235391359313184
1.33	2.169221457466229
1.3350000000000002	2.1128230283706295
1.3400000000000003	2.050222889146676
1.3450000000000002	1.9853522419637077
1.35	1.918197456186538
1.3550000000000002	1.8443122750649215
1.3600000000000003	1.7633428749417308
1.3650000000000002	1.6841909510709026
1.37	1.6023654593725092
1.3750000000000002	1.5177880062815032
1.3800000000000003	1.4353999344909263
1.3850000000000002	1.3503469329014466
1.3900000000000001	1.2625334057939455
1.3950000000000002	1.1828073889994066
1.4000000000000004	1.100743453813259
1.4050000000000002	1.0162626780425235
1.4100000000000001	0.9412026846514198
1.4150000000000003	0.8703574221868278
1.4200000000000004	0.7978914274507587
1.4250000000000003	0.7978914274507587
1.4300000000000002	0.7978914274507587
1.4350000000000003	0.7978914274507587
1.4400000000000004	0.7978914274507587
1.4450000000000003	0.7978914274507587
1.4500000000000002	0.7978914274507587
1.4550000000000003	0.7978914274507587
1.4600000000000004	0.7978914274507587
1.4650000000000003	0.7978914274507587
1.4700000000000002	0.7978914274507587
1.4750000000000003	0.7978914274507587
1.4800000000000004	0.7978914274507587
1.4850000000000003	0.7978914274507587
1.4900000000000002	0.7978914274507587
1.4950000000000003	0.7978914274507587
1.5000000000000004	0.7978914274507587


==> figures/tikz/rawdata/yeoh_dinfty=0.99_d0=1.0_c1=6.0_c2=1.0_c3=900.0/xi_F.txt <==
1.005	0.0
1.01	0.0
1.015	0.0
1.02	0.0
1.025	0.0
1.03	0.0
1.035	0.0
1.04	0.0
1.045	0.0
1.05	0.0
1.055	0.0
1.06	0.0
1.065	0.0
1.07	0.0
1.075	0.0
1.08	0.0
1.085	0.0
1.09	0.0
1.095	0.0
1.1	0.0
1.105	0.0
1.11	0.0
1.115	0.0
1.12	0.0
1.125	0.0
1.1300000000000001	0.0
1.135	0.0
1.1400000000000001	0.0
1.145	0.0
1.1500000000000001	0.0
1.155	0.0
1.1600000000000001	0.0
1.165	0.0
1.1700000000000002	0.01193317422434395
1.175	0.02386634844868737
1.1800000000000002	0.03579952267303132
1.185	0.04773269689737474
1.1900000000000002	0.05966587112171869
1.195	0.07159904534606211
1.2000000000000002	0.08363201911589045
1.205	0.09557945041816021
1.2100000000000002	0.10765550239234488
1.215	0.1196172248803829
1.2200000000000002	0.13173652694610818
1.225	0.14388489208633104
1.2300000000000002	0.15625000000000044
1.235	0.16847172081829137
1.2400000000000002	0.18094089264173752
1.245	0.19347037484885146
1.25	0.20606060606060603
1.2550000000000001	0.2187120291616041
1.2600000000000002	0.23170731707317124
1.2650000000000001	0.24479804161566737
1.27	0.2583025830258303
1.2750000000000001	0.27194066749072965
1.2800000000000002	0.2860696517412941
1.2850000000000001	0.30037546933667114
1.29	0.3152585119798234
1.2950000000000002	0.33036848792884405
1.3000000000000003	0.3461538461538468
1.3050000000000002	0.36222509702457983
1.31	0.3790849673202614
1.3150000000000002	0.3968253968253973
1.3200000000000003	0.41499330655957234
1.3250000000000002	0.43419267299864345
1.33	0.45454545454545464
1.3350000000000002	0.475524475524476
1.3400000000000003	0.4978662873399724
1.3450000000000002	0.5209840810419687
1.35	0.5449189985272462
1.3550000000000002	0.5705705705705711
1.3600000000000003	0.5981595092024548
1.3650000000000002	0.6259780907668239
1.37	0.6549520766773166
1.3750000000000002	0.68515497553018
1.3800000000000003	0.7154742096505834
1.3850000000000002	0.7470288624787783
1.3900000000000001	0.7798960138648184
1.3950000000000002	0.8112874779541457
1.4000000000000004	0.8438061041292652
1.4050000000000002	0.877513711151738
1.4100000000000001	0.9090909090909093
1.4150000000000003	0.9398496240601512
1.4200000000000004	0.9714285714285729
1.4250000000000003	0.9714285714285729
1.4300000000000002	0.9714285714285729
1.4350000000000003	0.9714285714285729
1.4400000000000004	0.9714285714285729
1.4450000000000003	0.9714285714285729
1.4500000000000002	0.9714285714285729
1.4550000000000003	0.9714285714285729
1.4600000000000004	0.9714285714285729
1.4650000000000003	0.9714285714285729
1.4700000000000002	0.9714285714285729
1.4750000000000003	0.9714285714285729
1.4800000000000004	0.9714285714285729
1.4850000000000003	0.9714285714285729
1.4900000000000002	0.9714285714285729
1.4950000000000003	0.9714285714285729
1.5000000000000004	0.9714285714285729


==> figures_sup/bild901b_2.pstex_t <==
\begin{picture}(0,0)%
\providecommand{\gfxpath}{./}%
\includegraphics{\gfxpath/bild901b_2.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(6181,3684)(2146,-3856)
\put(4366,-3076){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\overline{\cal B}$}%
}}}}
\put(3061,-1856){\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\overline{\mathbf{P}},\,\overline{\mathbf{F}}$}%
}}}}
\put(7241,-1863){\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}${\mathbf{P}},\,{\mathbf{F}}$}%
}}}}
\put(4264,-1203){\makebox(0,0)[rb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}``macroscale''}%
}}}}
\put(5086,-2131){\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}idealizations}%
}}}}
\put(6076,-1366){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}``microscale''}%
}}}}
\put(6931,-3841){\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}micro-continuum}%
}}}}
\put(3511,-3841){\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}macro-continuum}%
}}}}
\put(5086,-331){\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}real heterogeneous structure}%
}}}}
\put(6869,-3256){\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}${\mathbf{X}}\in{\cal B}$}%
}}}}
\put(5851,-3121){\makebox(0,0)[rb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}${\cal B}$}%
}}}}
\put(3442,-3250){\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\overline{\mathbf{X}}\in\overline{\cal B}$}%
}}}}
\put(7651,-2896){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}``micro-}%
}}}}
\put(7741,-3076){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}scale}%
}}}}
\put(2161,-2896){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}``macro-}%
}}}}
\put(2251,-3076){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}scale''}%
}}}}
\end{picture}%


==> figures_sup/bild965.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{figures/bild965.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(2386,2397)(470,-2281)
\end{picture}%

